Explicit height estimates for CM curves of genus 2

In this paper we make explicit the constants of Habegger and Pazuki's work from 2017 on bounding the discriminant of cyclic Galois CM fields corresponding to genus 2 curves with CM by them and potentially good reduction outside a predefined set of primes. We also simplify some of the arguments.

==> fields-curves.txt <==
\documentclass[12pt,a4paper]{amsart}
\usepackage{listings}
\usepackage{minted}

\begin{document}

The following is the list of suitable number fields (up to 4 times 1000000 or so) from the LMFDB
\begin{minted}{python}

load("https://raw.githubusercontent.com/mstreng/recip/master/recip/recip_online.sage")
# Number fields downloaded from the LMFDB downloaded 28 September 2022
# Below is a list called data. Each entry has the form:
#   [label, polynomial, discriminant, t-number, class group]
# Here the t-number is for the Galois group
# If a class group was not computed, the entry is [-1]

def goodminpoly(P):
    K.<a> = NumberField(P)
    H = K.galois_group()
    for g in H
        if g.order() == 2:
            im = a - (g.as_hom())(a)
            return im.minpoly()


data = [\
["4.0.125.1", x^4 - x^3 + x^2 - x + 1, 125, 1, []],\
["4.0.8000.2", x^4 + 10*x^2 + 20, 8000, 1, [2]],\
["4.0.18000.1", x^4 + 15*x^2 + 45, 18000, 1, [2, 2]],\
["4.0.21125.1", x^4 - x^3 + 16*x^2 - 16*x + 61, 21125, 1, [2]],\
["4.0.36125.1", x^4 - x^3 + 21*x^2 - 21*x + 101, 36125, 1, [2]],\
["4.0.55125.1", x^4 - x^3 + 26*x^2 - 26*x + 151, 55125, 1, [2, 2]],\
["4.0.72000.2", x^4 + 30*x^2 + 180, 72000, 1, [2, 2]],\
["4.0.98000.1", x^4 + 35*x^2 + 245, 98000, 1, [2, 2]],\
["4.0.105125.2", x^4 - x^3 + 36*x^2 - 36*x + 281, 105125, 1, [2, 2]],\
["4.0.136125.2", x^4 - x^3 + 41*x^2 - 41*x + 361, 136125, 1, [2, 2, 2]],\
["4.0.171125.1", x^4 - x^3 + 46*x^2 - 46*x + 451, 171125, 1, [10]],\
["4.0.210125.1", x^4 - x^3 + 51*x^2 - 51*x + 551, 210125, 1, [2, 4]],\
["4.0.242000.2", x^4 + 55*x^2 + 605, 242000, 1, [2, 2, 2]],\
["4.0.351125.1", x^4 - x^3 + 66*x^2 - 66*x + 911, 351125, 1, [10]],\
["4.0.392000.2", x^4 + 70*x^2 + 980, 392000, 1, [2, 10]],\
["4.0.406125.2", x^4 - x^3 + 71*x^2 - 71*x + 1051, 406125, 1, [2, 2, 2]],\
["4.0.465125.1", x^4 - x^3 + 76*x^2 - 76*x + 1201, 465125, 1, [2, 4]],\
["4.0.595125.1", x^4 - x^3 + 86*x^2 - 86*x + 1531, 595125, 1, [2, 10]],\
["4.0.666125.1", x^4 - x^3 + 91*x^2 - 91*x + 1711, 666125, 1, [10]],\
["4.0.722000.3", x^4 + 95*x^2 + 1805, 722000, 1, [2, 2, 4]],\
["4.0.741125.2", x^4 - x^3 + 96*x^2 - 96*x + 1901, 741125, 1, [2, 2, 4]],\
["4.0.968000.5", x^4 + 110*x^2 + 2420, 968000, 1, [2, 2, 4]],\
["4.0.990125.2", x^4 - x^3 + 111*x^2 - 111*x + 2531, 990125, 1, [2, 10]],\
["4.0.1058000.1", x^4 + 115*x^2 + 2645, 1058000, 1, [2, 10]],\
["4.0.1081125.1", x^4 - x^3 + 116*x^2 - 116*x + 2761, 1081125, 1, [2, 2, 4]],\
["4.0.1176125.1", x^4 - x^3 + 121*x^2 - 121*x + 3001, 1176125, 1, [26]],\
["4.0.1275125.2", x^4 - x^3 + 126*x^2 - 126*x + 3251, 1275125, 1, [4, 4]],\
["4.0.1352000.1", x^4 + 130*x^2 + 3380, 1352000, 1, [2, 10]],\
["4.0.1485125.1", x^4 - x^3 + 136*x^2 - 136*x + 3781, 1485125, 1, [2, 10]],\
["4.0.1596125.2", x^4 - x^3 + 141*x^2 - 141*x + 4061, 1596125, 1, [34]],\
["4.0.1922000.2", x^4 + 155*x^2 + 4805, 1922000, 1, [2, 2, 10]],\
["4.0.2080125.1", x^4 - x^3 + 161*x^2 - 161*x + 5281, 2080125, 1, [2, 10]],\
["4.0.2211125.1", x^4 - x^3 + 166*x^2 - 166*x + 5611, 2211125, 1, [2, 4, 4]],\
["4.0.2312000.1", x^4 + 170*x^2 + 5780, 2312000, 1, [6, 6]],\
["4.0.2346125.1", x^4 - x^3 + 171*x^2 - 171*x + 5951, 2346125, 1, [26]],\
["4.0.2485125.1", x^4 - x^3 + 176*x^2 - 176*x + 6301, 2485125, 1, [6, 6]],\
["4.0.2775125.1", x^4 - x^3 + 186*x^2 - 186*x + 7031, 2775125, 1, [2, 10]],\
["4.0.2888000.1", x^4 + 190*x^2 + 7220, 2888000, 1, [2, 2, 10]],\
["4.0.3042000.1", x^4 + 195*x^2 + 7605, 3042000, 1, [2, 2, 10]],\
["4.0.3081125.1", x^4 - x^3 + 196*x^2 - 196*x + 7801, 3081125, 1, [34]],\
["4.0.3240125.1", x^4 - x^3 + 201*x^2 - 201*x + 8201, 3240125, 1, [2, 10]],\
["4.0.3528000.1", x^4 + 210*x^2 + 8820, 3528000, 1, [2, 2, 10]],\
["4.0.3698000.1", x^4 + 215*x^2 + 9245, 3698000, 1, [6, 6]],\
["4.0.3741125.1", x^4 - x^3 + 216*x^2 - 216*x + 9461, 3741125, 1, [26]],\
["4.0.3916125.1", x^4 - x^3 + 221*x^2 - 221*x + 9901, 3916125, 1, [2, 4, 4]]]
igusa = []
for n in [0,..,len(data)-1]:
	igusa.append([data[n][1],class_polynomials(CM_Field(goodminpoly(data[n][1])),verbose=True)])
\end{minted}



\begin{minted}{python}
#output
['4.0.125.1', x^4 - x^3 + x^2 - x + 1, 125, 1, []]
[x^4 - x^3 + x^2 - x + 1, [x, 0, 0]]
['4.0.8000.2', x^4 + 10*x^2 + 20, 8000, 1, [2]]
[x^4 + 10*x^2 + 20, [x^2 - 183708000*x, 37826743837500/14641*x - 601817074425000000/14641, 1994141034144140625000/14641*x - 423741159843750000000/14641]]
['4.0.18000.1', x^4 + 15*x^2 + 45, 18000, 1, [2, 2]]
[x^4 + 15*x^2 + 45, [x^4 - 40797063531000/961*x^3 + 491614669578375000/961*x^2 - 830817492454687500000/961*x - 38354460259746093750000/961, 430100731209487500/923521*x^3 - 17071447967909015625000/923521*x^2 + 135222091112265757031250000/923521*x + 6081291927116375976562500000/923521, 6661297962894735973828125000/923521*x^3 - 80270323924462992068027343750000/923521*x^2 + 135655134451707266579838867187500000/923521*x + 6262481686680913376458740234375000000/923521]]
['4.0.21125.1', x^4 - x^3 + 16*x^2 - 16*x + 61, 21125, 1, [2]]
[x^4 - x^3 + 16*x^2 - 16*x + 61, [x^2 - 209024611260948000/1615441*x + 739519963620480000000/1615441, 1923741818956270886400000/2609649624481*x - 3630281807913088204800000000/2609649624481, 174715258193111891291126400000000000/2609649624481*x - 618134989860658268345733120000000000000/2609649624481]]
['4.0.36125.1', x^4 - x^3 + 21*x^2 - 21*x + 101, 36125, 1, [2]]
[x^4 - x^3 + 21*x^2 - 21*x + 101, [x^2 - 365826036023496806688000/31531460041*x + 9668613179183835043440000000/31531460041, 76297974213227509388594679206400000/994232972317179721681*x - 1334175372226779658684777631692800000000/994232972317179721681, 535298276179296746704958243312953094400000000000/994232972317179721681*x - 14147686269492544493785737909310983045120000000000000/994232972317179721681]]
['4.0.55125.1', x^4 - x^3 + 26*x^2 - 26*x + 151, 55125, 1, [2, 2]]
[x^4 - x^3 + 26*x^2 - 26*x + 151, [x^4 - 46247887678142722788000/74149321*x^3 + 7420462711520636936736000000/74149321*x^2 - 11741130596102117803200000000000/74149321*x - 925665556846323168000000000000000/74149321, 357658376397376722298183202572800000/80498001343506401281*x^3 - 2349955622681643020528540805419980800000000/3944402065831813662769*x^2 + 2142764970699193670300337650626560000000000000/3944402065831813662769*x + 109327119328427115568255998566400000000000000000/3944402065831813662769, 876820573578027780063613444092108290904960000000000/563486009404544808967*x^3 - 984799585537069173491044028261697535390510080000000000000/3944402065831813662769*x^2 + 1558212876252055648238109215579086994931456000000000000000000/3944402065831813662769*x + 122848815791168860030514738208802381271040000000000000000000000/3944402065831813662769]]
['4.0.72000.2', x^4 + 30*x^2 + 180, 72000, 1, [2, 2]]
[x^4 + 30*x^2 + 180, [x^4 - 184500350566354319474250/18567481*x^3 + 1497744889728508487322223734375/18567481*x^2 - 1102612385992972703375318824511718750/18567481*x + 6107561730152580439946613927886962890625/18567481, 56573361709869517546763312758523034253125/657795837252616535028721*x^3 - 1371190428188587775346313757597881645580002891406250/632141799599764490162600881*x^2 + 1845695727622400658530534894400503819004093149692382812500/632141799599764490162600881*x - 27864808974727775962979225024591098190997872223058319091796875/632141799599764490162600881, 259800512439368951191303316584137473323835157229511718750/657795837252616535028721*x^3 - 2026768017204157073813020962312221500856610195148734089311523437500/632141799599764490162600881*x^2 + 1492069534107738803255180801423087442724933624558951583663543701171875000/632141799599764490162600881*x - 8264832593086425282493391066678915673345066192009728722600064277648925781250/632141799599764490162600881]]
['4.0.98000.1', x^4 + 35*x^2 + 245, 98000, 1, [2, 2]]
[x^4 + 35*x^2 + 245, [x^4 - 1039624699027722435273437688321000/3526414205537161*x^3 + 34673015896953447998228398939485160875000/3526414205537161*x^2 - 111517428933166410870220364605977583982812500000/3526414205537161*x + 4017994060771671537104253786333189941191406250000/3526414205537161, 22190193883550990015340034349319299541755691263050387500/8921409315077190182491154254666784689*x^3 - 1102397298440883508614056856333445985358891397791864080390625000/8921409315077190182491154254666784689*x^2 + 761589390149244842023417748986708781648946155280190343958602343750000/811037210461562743862832204969707699*x - 296288571490973135699375344285529533035499471882574033257725585937500000/8921409315077190182491154254666784689, 3101559211067619385326941581635362312916049325239711485481733108203125000/8921409315077190182491154254666784689*x^3 - 103441570743673003089214099422679729271210784548198527814155500898366933593750000/8921409315077190182491154254666784689*x^2 + 30244997353692613747732187315404185211792140433055601846408491027555392133789062500000/811037210461562743862832204969707699*x - 11987062738760317159949071409591490574228891498290635800802963357992123297119140625000000/8921409315077190182491154254666784689]]
['4.0.105125.2', x^4 - x^3 + 36*x^2 - 36*x + 281, 105125, 1, [2, 2]]
[x^4 - x^3 + 36*x^2 - 36*x + 281, [x^4 - 758896227372804828569717090275509408000/1165042506264695562001*x^3 + 2832304865219110447407682396334257286016000000/1165042506264695562001*x^2 - 76803694072597779638561643564450462427200000000000/1165042506264695562001*x - 21207049580026747159422070766256675072000000000000000/1165042506264695562001, 98505877654763126490469846053897708187095369627792781859020800000/19872581290188983139451146248855124467450498641*x^3 - 508478747973131937150128575600680548299488210350870774387779123200000000/19872581290188983139451146248855124467450498641*x^2 + 347675841385325236797741974319048483636726439790184379256612567040000000000000/19872581290188983139451146248855124467450498641*x + 96900459229052486516747366472498532365423238420079606053316198400000000000000000/19872581290188983139451146248855124467450498641, 33728378435444830760736040045491162612611609449584708214916326453166638080000000000/19872581290188983139451146248855124467450498641*x^3 - 125878936927158063995556433238865300028797703226001263525404108746978327736320000000000000/19872581290188983139451146248855124467450498641*x^2 + 3413462823392124721072464469061915421680864504333329914202644502149812546304000000000000000000/19872581290188983139451146248855124467450498641*x + 942525958020052179405774122027315366097837623872205872788140307415586365440000000000000000000000/19872581290188983139451146248855124467450498641]]
["4.0.136125.2", x^4 - x^3 + 41*x^2 - 41*x + 361, 136125, 1, [2, 2, 2]]
[x^4 - x^3 + 41*x^2 - 41*x + 361,[x^8 - 8684643122735421223811605430079293832000/594282912781678265401*x^7 + 133436208134873657226681221621163596146224000000/594282912781678265401*x^6 - 395739528647365877011699170512147610630528000000000/9742342832486528941*x^5 + 1062097560628383383053448065310044307743382016000000000000/594282912781678265401*x^4 - 10259441241423341462044562986618323783687045120000000000000000/594282912781678265401*x^3 + 26022445293301914049889953340233601296473231360000000000000000000/594282912781678265401*x^2 + 14319338126865199116713801327423706169009766400000000000000000000000/594282912781678265401*x + 3872153781203094867948662361486296678400000000000000000000000000/11584236423884101,4826662037412726503222382989482232139084273226077576994329600000/42733833831337373763860391088942259436586921*x^7 - 106612307360258786470603240823052762261109019762354691935345049600000000/42733833831337373763860391088942259436586921*x^6 + 3791960075539216081731044306279747135405602303633354024454280192000000000000/700554652972743832194432640802332121911261*x^5 - 19232041330829740387503866197185731845252282672966145482380346800537600000000000000/42733833831337373763860391088942259436586921*x^4 + 441002775045042917994231115306733402512333706187473477223736698775142400000000000000000/42733833831337373763860391088942259436586921*x^3 - 1900277565523021968474217930964761580086581442687724051185414738870272000000000000000000000/42733833831337373763860391088942259436586921*x^2 - 920561176826385423548154664682501501900613642523311070271025649287168000000000000000000000000/42733833831337373763860391088942259436586921*x - 8549611263468772541492366901846101440303755525617994144153600000000000000000000000000000/28724205706373522169602387994683345849,36504743640373927230112368833448224760466194632068776810892075243588473600000000000/42733833831337373763860391088942259436586921*x^7 - 560881374338251121234003533028187120539365373260715306670138239697177021818880000000000000/42733833831337373763860391088942259436586921*x^6 + 1663438535988350015521254318158709263687212512963063199341031319956920998891520000000000000000/700554652972743832194432640802332121911261*x^5 - 4464385999971166379820187654450224287623169745492328218407904344231021520167976960000000000000000000/42733833831337373763860391088942259436586921*x^4 + 43124198325659271534313895664772360653793374424483225113473419676169966492263055360000000000000000000000/42733833831337373763860391088942259436586921*x^3 - 109381891795043429105074421473610673758273275948224089990045543304691170885206016000000000000000000000000000/42733833831337373763860391088942259436586921*x^2 - 60189435539809205049421822674668837845656379790057723514516458982279472729109299200000000000000000000000000000/42733833831337373763860391088942259436586921*x - 561244276432051747313796797214368852025318887964748599515204630800760832000000000000000000000000000000000/28724205706373522169602387994683345849]],
["4.0.171125.1", x^4 - x^3 + 46*x^2 - 46*x + 451, 171125, 1, [10]]
[x^4 - x^3 + 46*x^2 - 46*x + 451,[x^10 - 29669224705438181097089929546054739042932753058157540000/108796737936422268542669813380150441*x^9 + 1623319537381818219511802504120707120014223993999418156802480000000/104553665156901800069505690658324573801*x^8 + 365912742820067375283234941684353742346154503346954090346760000000000000/104553665156901800069505690658324573801*x^7 + 32882409529348564639579217680256611969840303335981695280833710080000000000000/104553665156901800069505690658324573801*x^6 - 381442154684703279170366294448256618722778004732784167727020494848000000000000000/104553665156901800069505690658324573801*x^5 + 417107749613751270820375185171269000732945244092903244928909086720000000000000000000/3372698876029090324822764214784663671*x^4 + 26538355456759556019718136317740820939207881447989278555463547371520000000000000000000000/104553665156901800069505690658324573801*x^3 + 26727125671898442723197603454697221609390495888265631932425117696000000000000000000000000000/104553665156901800069505690658324573801*x^2 + 12758757462152081807218863090801830724112013115555859394675756236800000000000000000000000000000/104553665156901800069505690658324573801*x + 2533422382395436438909822440440473436425810018977933384345452544000000000000000000000000000000000/104553665156901800069505690658324573801,25202618995207273213651747041492652706549662493415014684385758238336851386113910273152000000/11836730185606544420047106950918636235467004638887682603189423792494481*x^9 - 1884974486347262633364555650208330712039153028948078403977263742109804214575786799896924800256000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^8 + 1122279672277812171021283483314830760131904584717390580122288672365044476334871475311583869940736000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^7 - 498663741431536110104119663382610794769263929860749492407225856674138081733281557024164191069163520000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^6 + 8738532497617018559919512037774715061742966358395274684430823163845617788289354226336118787797745664000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^5 - 6397854077693836575615370087776795832840003281051494966908521824492797740319334837074298160189210624000000000000000000000/366938635753802877021460315478477723299477143805518160698872137567328911*x^4 - 345256373394397334517518263942824804973123827607501119521953003340327325451685717809890285148137848832000000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^3 - 297947934185688850024794442887913459407239402653750770889737875755372859883728941659218146215915945984000000000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^2 - 98655108706544398739190501878421610389117743729761777387184992655338709200795931151265967262557798400000000000000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x - 8330605984184376421255516237208909877560980206327066412246707193884953597012090866934189773050347520000000000000000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241,3521051555550377140530711222300433932685122603621269171595073795267803479041718138475934794617205552000000000000/11836730185606544420047106950918636235467004638887682603189423792494481*x^9 - 192650527238357089446191380271379909278396204134800949496092877986056205731999734097999993279591841166523878400000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^8 - 43425389274384505281759118720818042164417166058502939095688744256876538958721753208637765042185480046541108787200000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^7 - 3902382363310740936258943014027205967541215412495862314739771301736842586034554056967654175755076452942767622144000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^6 + 45268371703000385400205644986659844941883720457645293906649274479331925080080097785881835477073805734152412540108800000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^5 - 49501053876241985172480849607072537224422416773717958101311543441469039231820031386499182383478853856537830758809600000000000000000000000000/366938635753802877021460315478477723299477143805518160698872137567328911*x^4 - 3149489704922532876474689977223924518182953397143181423779519576896699718480484151511008885757216355352703943298252800000000000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^3 - 3171892368499205325024319119012941814003932615460635303606479232437467033491460686437980006008258861090262304790937600000000000000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x^2 - 1514169758564161818629860545404846218607426660936521876375248251595042947617927576235075070279409654848552598241280000000000000000000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241*x - 300658709789887285073578491945929303514083905487622015490193424496384740635325929130777453344885897354218599088128000000000000000000000000000000000000000/11375097708367889187665269779832809422283791457971062981665036264587196241]],
["4.0.210125.1", x^4 - x^3 + 51*x^2 - 51*x + 551, 210125, 1, [2, 4]]
[x^4 - x^3 + 51*x^2 - 51*x + 551,[x^8 - 12150497145591731599372411346853601272257279116532796000/2787410589110349589747452656100601*x^7 + 2434099827129060638948446826907104644866776703427954054416000000/2787410589110349589747452656100601*x^6 - 1424913575977806664991410058629072363254164393870644878336000000000/2787410589110349589747452656100601*x^5 + 25351744296667811478082904480524254214461427554776997513216000000000000/2787410589110349589747452656100601*x^4 + 50864877077568461994382488128496218301434763866251318026240000000000000000/2787410589110349589747452656100601*x^3 + 40606835615659310256912573984549074786658738873094399488000000000000000000000/2787410589110349589747452656100601*x^2 + 2333138973186872719388913058876273625077249020841580544000000000000000000000000/2787410589110349589747452656100601*x - 1668027374864032588526398792111283649388997529280512000000000000000000000000000/6815184814450732493270055393889,3898108638097288966732542628818325287658536506339958500265007386416747970479539133070681600000/113755559736837454555618076851395737851485910161884021730935843328543841*x^7 - 1114402409205712267394023951178468482938129262648553692306239840013839555703612221699666274099200000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^6 + 157916870353355107330392516923676821503708054250348507498071373883225538411471215750870717079756800000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^5 + 1142148984667229117997998488222127559808750075484481665037274806409026000631584827532231097444761600000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^4 + 1821882616491558618632282188829730202209065465377466426250446281860671232781914815032288390201344000000000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^3 + 1143941508994779900803055591755811346043988761471274237352943601342272232636162962650874561495040000000000000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^2 + 56919440786759899210993079449925845961188542148536154803618235780699693110645379053969408000000000000000000000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x - 45703578342582095156141150980070911976818243911703298919320000275308011507390739961951027200000000000000000000000000000/278130952901803067373149332155001804037862861031501275625760008138249,8646071580848080984592236249731256155781469915361029570122381973968291860379971143494116606292396124876160000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^7 - 1732060926241615978683333494564692743924618939028338684864255232558754558184884945525916373840363540807055569920000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^6 + 1013942444231360996259479472249054093523482320375875506328898950860810325834546689788821777251136775922904903680000000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^5 - 18039837651243060706404343737805058468516873377381142414234482756639107444730425678550005287804401990423402659840000000000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^4 - 36194516396663743365893541215477804976350382489948097130401023975644308786392613354175119821633774423837489561600000000000000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^3 - 28895081674261458235160236930201458530045549364509147427360825396995584355090260634856540314953574657365770240000000000000000000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x^2 - 1660219028779462859087367838634067110806110279163590264257549757666826148011306902504480964723737735165050880000000000000000000000000000000/113755559736837454555618076851395737851485910161884021730935843328543841*x + 1186937777860571063194431603109463234202247460898549116282530264363506393624855425591905613271560505262080000000000000000000000000000000000/278130952901803067373149332155001804037862861031501275625760008138249]],
["4.0.242000.2", x^4 + 55*x^2 + 605, 242000, 1, [2, 2, 2]]
[x^4 + 55*x^2 + 605,[x^8 - 403191126677243677995304637880909056144088220202708316000/12576407817109038448176824536260241*x^7 + 45479984657271696555328079908953291333868650850741037771653990652250000/128291936142329301209851787094390718441*x^6 - 25739720869081733641701969534155870964399017877463932971164530424888806000000000/128291936142329301209851787094390718441*x^5 + 27055276098703093251673743298421978385444363376109768827573585172984284991742187500000/128291936142329301209851787094390718441*x^4 - 2236793151652267006911834873518066854639790986815625605197429746337410789743984375000000000/128291936142329301209851787094390718441*x^3 + 10090830952026427679962729234847788033955851765810922413284628283835214317870629882812500000000/128291936142329301209851787094390718441*x^2 - 5962175716272588643431451626990354709249310122593884135353876063572902297137939453125000000000000/128291936142329301209851787094390718441*x - 35642158448345740184736973668186451285524482075579307940582717088167190551757812500000000/1570442907740479737241256299, 4976122537962392414635742429223165863081111250080381312966405025714601994083533025677404475000/19138090063451200866235543465411566171860643380375985819389903362747801*x^7 - 337991199064854443999055035531685690053105518848643257921153413839067221336823353598476930997310243528731250000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^6 + 375191357105484582647839540263653979842475673431920582548696676151613519767044145889024375154476634726306193042187500000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^5 - 2978971374362189325343325825293679581870792596845621915518913633473977497440301777176292089452317186470173725412120703125000000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^4 + 282333381272076783271759544660129485033524310314470105197577823089708961507328561009954760678725125065281232445377225097656250000000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^3 - 1437876186065140526097487644966883166923684683708233025691411105850458208814300810295778115743610265472569228021625546264648437500000000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^2 + 79074500484780035084068830241359806655102800313788616627717572507808271434293404802194244545324147037395132125533434295654296875000000000/6407016734741174337560475379957225684855754795225524610458027447038536799851*x + 277298841423946125421343184623993609173204167539621109879860825402369283394560559917609565342859500867359352111816406250000000000/45406469530369650196644755076991399698437469208978027148324027641, 78680533009045498471000658339700386170820348184564026949459211336659133720113530873701167197977328610429498281250000/19138090063451200866235543465411566171860643380375985819389903362747801*x^7 - 3203936049755469345957842596158776332814331546836179087634778364380142542301451500428721288409402404550716929592207641141679687500000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^6 + 1813290400701857115878790699371159202044541082860565850691078581764423366227141171788324737550629252598385539540681113301942840595703125000000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^5 - 1905967538950506950444253841362307254530961433157842247272656135895742037936957653297409543437428387873499834046360116744476772179050292968750000000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^4 + 157575739491358601080979694485495645195232552218767330104136055322596765168273601207883595623854566222410500358763230383284640515791342163085937500000000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^3 - 710870447798584631571104669713153855649630703565358120080777673949492067834787997075818223681609758434802363119341220342555403538817142486572265625000000000/70477184082152917713165229179529482533413302747480770715038301917423904798361*x^2 + 38183489558989691076313856534135378275553661578555583253014302016830263710515783410836090479990956456642388215540279491733198358204541206359863281250000000000/6407016734741174337560475379957225684855754795225524610458027447038536799851*x + 132152056274182087510537384586178657021452731129916464863077761129733983947866852812290029044065918691747866888655758903898000717163085937500000000000/45406469530369650196644755076991399698437469208978027148324027641]],
["4.0.351125.1", x^4 - x^3 + 66*x^2 - 66*x + 911, 351125, 1, [10]]
[x^4 - x^3 + 66*x^2 - 66*x + 911,[x^10 - 92802066004218755761076363497132191768644803937631324175808527401322271112660000/10805190152651618906898568478256778992367848695254033081*x^9 + 41896885987685326532049232932953166702564135273924757039081736597137665011278202605655672160000000/792551716475649607442455651628545214388443143164793434730536161*x^8 - 2434082025806366943892580543619363046670281572843695193918531043440622852873095036244663979189760000000000/32494620375501633905140681716770353789926168869756530823951982601*x^7 + 1554971310437579815636746780427841169860967132724158493232681555763241682851803532665677006922389760000000000000/32494620375501633905140681716770353789926168869756530823951982601*x^6 - 286658615820451136200528782374967316408562735719943578394973906810817024102466639113008842597950000128000000000000000/32494620375501633905140681716770353789926168869756530823951982601*x^5 + 284105376810946867775888628552875204171933765792840231565007375013069643430508356825864937563452957818880000000000000000000/32494620375501633905140681716770353789926168869756530823951982601*x^4 - 2011005108228133697440128007121346492941753630379727166391414548132721932134010106557384203333160585625600000000000000000000000/32494620375501633905140681716770353789926168869756530823951982601*x^3 + 123733189902523959009821928192109710766060514509883104975260763644684894343418071367295321479010459181056000000000000000000000000000/32494620375501633905140681716770353789926168869756530823951982601*x^2 + 1106097368799475022024450009718724584790104375992721707848043430922262812835797678583533387284345345048576000000000000000000000000000000/32494620375501633905140681716770353789926168869756530823951982601*x + 52555994239356943410375406628697943264964734604245547242288088774814430047654365545087282709305397084160000000000000000000000000000000000/532698694680354654182634126504432029343051948684533292195934141,7964990272572557307314851401203607856149919811020738350120244754131703303293200652354009253928175963141879817712249993487976642112000000/116752134234959515495779441168143234245490083305067598103731395768036911128398645695547763203729891396242352561*x^9 - 5756835583485295293499581328219022194636456237168486273368008102613001067942999265217005517387996517776318839308608466684033015507257766307220224000000000/8563672002329826969290334676327804545241335365145026530697093560994376237855983474025827002402801682427330400760742041*x^8 + 56032571436330554411996092153216548725697778577747273851561002307274195325528606898524398460079613837966099699362212443197346662760532109284410747904000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^7 + 281539832573332526254547934755254984320682251553773488371647153248690097981714218566618526280145008738546795464084171085319669887803364022604482970517504000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^6 + 60946915470434901139722598857418014477306310198932884039703038545636082865724475449914381692683790330738875362770093062306110674209084008704768961941372928000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^5 + 13209315521138887841314067077895238562343097486176132390075567501941572201477352073923612853742973691845811538004528724244343200632432046358513085818831896576000000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^4 - 4739081595069506766079348252906026771566849870621587386349910425244627379558417889304208664548351365582390054547261185614458050375075587962494907794701095272448000000000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^3 + 148965425762386530585406106148311564292553597295037048720539444153000430962530700450208342330777906172075783109814428508399164663317511652317613929417089949368320000000000000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^2 + 1294368536997971850946848087739320197925712053312076476364596105903475479730970281648305835643739910084028194958712516453384673846344360121924398557864854762291200000000000000000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x + 55707494087880608778224103714664517527893684754485420062443261997432006267558182597199761671997056997264498160751248558287070129431443111496215294453608978841600000000000000000000000000000000000/5755910690090539438375470848023606333686799179851575209157062885258515176263857744837031263910079819336402400511318421,34448893817337441060518097173146140270125537527319854345378973829251965800707867271672154165203501243238027942729112499942622592820036768610028676816000000000000/116752134234959515495779441168143234245490083305067598103731395768036911128398645695547763203729891396242352561*x^9 - 15552470314629145280476332382408947713426608189636273633966872153627408504782408424551782845692449168961156708814578738207942226473874868265612070852829148964175257600000000000000/8563672002329826969290334676327804545241335365145026530697093560994376237855983474025827002402801682427330400760742041*x^8 + 903551363241001611265748054514987798090333223101647021528212783002710145707237008320450492500017754898992726515352391502736056850058457145074173200564207642276731397836800000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^7 - 577218200722332799742336078270081614590297328271469179502021938127237254124432207353271424169903908838875524546537758517249289625184970614770679154368359706802531068468019200000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^6 + 106410047140273192344466625019427285528760220285038777442019934307110486196831247232616201836931669852342836221873850982024739549058748724947960476894545218602177992493238681600000000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^5 - 105462263719969833826317147482530472372763751293988903387687066391220133404726225664987882844537363918394863848949870891102147456724944551332106155547058998365476364366144149913600000000000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^4 + 746501715126955872578049931466139069742233140507639320596852239475165647494089512114522661513890453439319939822730657216939140196477543356822006213273839514808299459982223920332800000000000000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^3 - 45930782623295611270452710497473213755684555433985980735915709843584078996028659001263654775351156270527530233978959170132593974614144453000300242465544989633213340892303683223552000000000000000000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x^2 - 410592484090573065891707232890099902896086748075088979052985804613793774844723117664241847848031279968392395485022712978113102353253364702841992572685107951618725352890474320363520000000000000000000000000000000000000/351110552095522905740903721729439986354894749970946087758580836000769425752095322435058907098514868979520546431190423681*x - 19509219384554472504235280775103642064016530613842301233406797305636058100937408169721984754523399711478664567837235321354862781405367907698037675104248422580923335151722440949760000000000000000000000000000000000000000/5755910690090539438375470848023606333686799179851575209157062885258515176263857744837031263910079819336402400511318421]],
["4.0.392000.2", x^4 + 70*x^2 + 980, 392000, 1, [2, 10]]
[x^4 + 70*x^2 + 980,[x^20 - 383888644434833385449580681705858750345891950373083650753413750/7693947664408103179886640070641574081*x^19 + 255918439664542591831271099556934809211144648547514030341999010911301267793255921640625/10758149381553968155815300144046057333670584758241*x^18 - 3835482154760756500225647502800067941280960063108202121177258099358500822245088358091859902343750/10758149381553968155815300144046057333670584758241*x^17 + 1654106840932259401139953700702876246664821289911322493363573239234637144988563529025772307189941406250/10758149381553968155815300144046057333670584758241*x^16 - 6083796449079195512392345184759926521209438216913922996196561378878230568613386473649790864065508239746093750/10758149381553968155815300144046057333670584758241*x^15 + 8936142045376493186974436262579761377260742609786602927350878048943248351871356490678704109913381202182769775390625/10758149381553968155815300144046057333670584758241*x^14 - 4936273005835430186749904206775812635173754091024380231632166981609590229189865651632009568366398420645890235900878906250/10758149381553968155815300144046057333670584758241*x^13 + 8868821093259991722430413145416566595002331330209074215880225919783899433090572332798666144582953425463395714759826660156250/262393887354974833068665857171855056918794750201*x^12 - 8416094652013916994871981540375256105713255974688605831392588891754709308896863355190065889937199995220520797744393348693847656250/10758149381553968155815300144046057333670584758241*x^11 - 13352733107997144343142719112187074941165397880171601457384077863159906295432307422065562941508822500565526302895508706569671630859375/10758149381553968155815300144046057333670584758241*x^10 + 35274467235274414813483441176551548447828882045175979416674271060604605868252530911149175917782113584203233010846888646483421325683593750/10758149381553968155815300144046057333670584758241*x^9 + 3313322691414780917594358270968405351109204135305652527260790884811273071106364711991693031743224616719229496948811356560327112674713134765625/10758149381553968155815300144046057333670584758241*x^8 + 5545961984286887684219977065096974109606603263714044744766835261028794414946173003912101469398839713176578453975162119604647159576416015625000000/10758149381553968155815300144046057333670584758241*x^7 + 6685030361318911348704486274487952295491921952063889027617719072588669837649594346594980761686817136044378877727771396166644990444183349609375000000/10758149381553968155815300144046057333670584758241*x^6 + 4502950919561397688617533913801638771607334407058477284665673183231301195548277044721309952019077721216056212471958133392035961151123046875000000000000/10758149381553968155815300144046057333670584758241*x^5 + 2656632092131064095077486110780694191150944943717224582364769489582281843700654632858053174624806864517781188596825359127251431345939636230468750000000000/10758149381553968155815300144046057333670584758241*x^4 + 991589671778846230136041252831193628618168300306387842568315053171569189702961086921862433841598598979421181315501598874107003211975097656250000000000000000/10758149381553968155815300144046057333670584758241*x^3 + 342654087035608460548957235913232440343844995503361882143735256614903063859371645396208132881762125216606155207671235984889790415763854980468750000000000000000/10758149381553968155815300144046057333670584758241*x^2 + 63066266029682657451696840983190706385478700102571178781790249479697429626691361537491221688602926316825288876088961842469871044158935546875000000000000000000000/10758149381553968155815300144046057333670584758241*x + 12057636458411001485345993868767667545372546987866206453614792206939132011606324862153823173651697353352769647827358312497381120920181274414062500000000000000000000/10758149381553968155815300144046057333670584758241, 1164514329580755418666602013906540848874506136181922264842266409253010626586866529438682320179771234375/2900644702469894389653019905385756098346070158258467621254795763429138733489*x^19 - 8894434106935785127392871679114797859362266253271451612576631332611854433659769095205513741818358780139278319887222246169433593750/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^18 + 215949360618406772385328989687364024867221081387899713858251122996124013480166022601957596984838878000306677450824595559901112476709472656250/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^17 - 140962983252703231121438022203908115138445622088123420009607157030066993485996386732256929902807722431035744697396342757222191955435414459228515625/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^16 - 18125373996353259625694158288737621550956674848301335564199846177224123080986433362544026345268599731140886416410821831727315339883915412960052490234375/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^15 - 5614267876844167924620821642115613845938406740420160312755677467728097202892586865477440463783516747897750490315999130652797737582205027349845886230468750000/2920798087958892055071552546797990025376025673876758644979626823773537696134280685330921527*x^14 + 37940748668812911317770573866219785376583899346171482388126297209445000980311576643969237844750933518328661110797386678871317518742603785325039132237434387207031250/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^13 + 1211013414011112478649888236653282614910624147492089142031116697871119399137365799539377038267333072277404641030495298155004300293399691625361052008427679538726806640625/498672844285664497207338239697217809210540968710666110118472872351579606657072312129669529*x^12 - 1707647570522642706633168446543105272976534451934653104892622040064516663189203570363567878234707358738960228574340313649822165179769551693089400799624391831457614898681640625/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^11 - 9559318540992994671581164530387934899475407073747405237565058468479746695400467130202100508421179152491746761406880250434849361657003908146867631754064850974828004837036132812500/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^10 - 35843170444239895022925928570921465915520402573266292523088297410606089452274976876327826656663235048177789468155260347272323184440771371669564596295640151947736740112304687500000000/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^9 + 28993328968604759622860314214824943694325379546823766089359346604021545059860556076563379168617238022633760144131352140492831472341882295036119266933166529097434249706566333770751953125/2920798087958892055071552546797990025376025673876758644979626823773537696134280685330921527*x^8 + 9144490767293659387243094308946284957374954420918334882375692123271897279305679161581672534579107267922154299297357369524634728200520758158057876797635288585297530516982078552246093750000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^7 + 15074892324801841191720768573732909689709127328929182808196237504885029173887341603296370479304917767544730836397155607759933672289504275993268573110720557224340154789388179779052734375000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^6 + 13281612330802301310287652974658834082618669044710447635802642965570889300162667924219144234508776227472407005934227874002889824930451652565109129973570881588784686755388975143432617187500000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^5 + 9573397872211653490869411682181052590396995365647859547467194850419924012538512347567477155531270368643665168392375302118101894667592835367005388005037428058585646795108914375305175781250000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^4 + 4369263431736361871795139382449083761872844481163836049649083124752008969672413956075310408185184732891831497765361633675455287319290878903699573140615588329183083260431885719299316406250000000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^3 + 1743546621641070727337527388553998613881332284967455114589169393044121284048926384851267554195610918128714268088599376630006571037882944061929997175752241389545815763995051383972167968750000000000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^2 + 392375176663639672663651423731496491796900783917474862148552320561925960195936806812966784198040158044118402968557122538904826890559187161380400585040906236145019647665321826934814453125000000000000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x + 80886961327562275586942875477035857452180438609667590514027588176985595588762692268336797613550644208220401261866768536332782284509567338984606670808430450847481552045792341232299804687500000000000000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361, 28884616300340238263537143320738087395687976574219334704818447299495337400131015946471945854959369568751571899035395649316406250/2900644702469894389653019905385756098346070158258467621254795763429138733489*x^19 - 97068789486104041798364904767981546639064788385666684367314455987534290462585579060515206403282620990248884863138934587120870361151051615761881469726562500/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^18 + 1454782274955249113287625909835555302582069186012252825561270388703671651202421908745920905236386145634857981661090888592556879545081988170728877980254672241210937500/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^17 - 627395778672466034630681932457059668139089403831015543250938762550656952741333081959464714303214996312277940721154775663332760854148544002481184963079362489891052246093750/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^16 + 2307558445440914005293130094458430200998970031206254314062602681077939240616491367014651744073619220688921302838315192272524080119500254007879372948394078723760008811950683593750/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^15 - 484205878893954280910438948125972354476754317950844026024536035752354233553067740512199982731768606709539332376611689307913091539786666318699384021557207375175945234298706054687500000/2920798087958892055071552546797990025376025673876758644979626823773537696134280685330921527*x^14 + 1872307622215332725736313302845009097464922083348816266628606019107911000302753214620213248108690734180534258524038382801327126735144049010128357395956354482205498958181589841842651367187500/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^13 - 3363906597820858093431157616212477108674646840586432225855304862888064733560750826232304086586637869608745275825535763717026056887411822151951550392993358336993093821135768666863441467285156250/498672844285664497207338239697217809210540968710666110118472872351579606657072312129669529*x^12 + 3192189359790991480673697111925242259029904731229654383541029912949789048376226881323450478420758663054638609208196132606520016073483077205190146649489451785725529404889166454086080193519592285156250/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^11 + 5064635595712748359787457806471474554170829281417620510345557797609528127128314932389499500549042427684970109737564062438879070243188492889068579045152892785141828077717655061860568821430206298828125000/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^10 - 13379457294220642237802613400795535276622559379166901103026533077168206839822889673492011476819933558499119760420064798101724955117070214526364012096443749454518270241106419052812270820140838623046875000000/20445586615712244385500867827585930177632179717137310514857387766414763872939964797316450689*x^9 - 25647538432919910912375247652452064417569049344253392531191841707055210316868033036222563229278351261086519251969901866284591632471625965546247941346151212926731045865718058807658508158056065440177917480468750/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^8 - 42929797785187794141770709758899693730350257532708919445361374411910463091264407460903997735703801061742267409596488746705712403736649499287087142463897239070130547371692661030806448252405971288681030273437500000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^7 - 51747019256960016175199203142671487501039095326664481393213636394564106315398895932170746550893797023624765854051623486319625312370128104343572452888879585004388136642250176997492872033035382628440856933593750000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^6 - 34856130092686267685836520814813927810005681366069652809044214983319865559098918029383975312979894462885605892653819135111785998318746372108661842029530297335924043625662790457653272824245505034923553466796875000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^5 - 20564273398908198229940227140313085422112246364732270078831371285598291224960369271816087248944139432308324738023665367664585447444421385651679828252179203598458926513517944956177530002605635672807693481445312500000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^4 - 7675628541262024152851375442227968409320523142063559718670408491997762546127272655758593123142712115499853419040758895835378651496995832355213703874403840478656943936913394432863810834533069282770156860351562500000000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^3 - 2652392985812769475820264045506562264841922640174228245512898955701218195646334968419734695405097677036855398172732096072921116856266891151743025087830535138572283448534055549927757056138943880796432495117187500000000000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x^2 - 488178976955115426777872342817324586847049568359323089790592697603056475951337949698716725594428762078937411230128258180879606009777461193009931400981652155206006594345205518159502844355301931500434875488281250000000000000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361*x - 93334915816854537569783593151684168373268829175553751477601667075245074518063204744647140722548626679298246495718509314468192932076076450006656411573240480202746982455512536613895235859672538936138153076171875000000000000000000000/417256869708413150724507506685427146482289381982394092139946689110505385162040097904417361]]]
["4.0.406125.2", x^4 - x^3 + 71*x^2 - 71*x + 1051, 406125, 1, [2, 2, 2]]
[x^4 - x^3 + 71*x^2 - 71*x + 1051, [x^8 - 2633375621148435664213560473754888633879672822536224846751126112000/29746149754933405650968135938914352974241*x^7 + 2046392374448893402375570804313904110453330690042156373105852358432128466944000000/1312290007335257832328933421280597590155217551*x^6 - 564896930534100397582957306694330044003427152063944364533809268033551497538688000000000/37736772254356109823208711981216956029982451*x^5 + 60358061112106788607423591395775344110177142077712540996780276458968657121128747776000000000000/198155791107623932681668946613370236113437850201*x^4 - 299524481533224698292154572414700428321209167437133835881282521506555082622079662080000000000000000/198155791107623932681668946613370236113437850201*x^3 - 42268435684787466685234517405422069829513185015793072580032406742067541314766888960000000000000000000/198155791107623932681668946613370236113437850201*x^2 - 1193302572947999981315997359467689961063442712673074721967626027537295031595008000000000000000000000000/198155791107623932681668946613370236113437850201*x + 2514842026104073185724060227882173167076878070380148843389796927078400000000000000000000000000/26225196170235198990937642755880468501, 3294298062166764135875293443527470249008813879138451234972699279115696794089145563085756437383315369588414745600000/4676699470612379500225989535777382899276285905572174086447484800771453487812831958043481*x^7 - 4209040671626561393045456419813604902654931961917504946505566273974966375136830816296991746101929685729525944985627758745600000000/206318667563921015866920152834057739098581684857015083307875452297429698461774415041431055191*x^6 + 1307746626924334214779612950948930545891259293322745872328887028829081762696661744006754218904089377719488660489910336146432000000000000/5932987774167220223939238826498327671659842775358841664347589658524449527276316258094856091*x^5 - 78228983421737373878270753283236355896709773011474266625923278598854995528702836467769741933777143816144033208695262964054808985600000000000000/31154118802152073395904943077942718603885834413409277579489193296911884467727936671256089333841*x^4 + 197507875268783301063665359570868793093409323416409792542661189016597626269087599120266468234106874566427345458227980612765722214400000000000000000/31154118802152073395904943077942718603885834413409277579489193296911884467727936671256089333841*x^3 - 87158735154268143767611028539839880501814762911105025061762174397807918734235282422746483908396511519989334234591486737089036288000000000000000000000/31154118802152073395904943077942718603885834413409277579489193296911884467727936671256089333841*x^2 - 7191746507614493194911211537621833491238442025274378167159598749765514432497027195944542532787019730274376061459285158734856192000000000000000000000000/31154118802152073395904943077942718603885834413409277579489193296911884467727936671256089333841*x + 206225905092876795728057025639985244808205013415183965493126498916513538342593040978730051535865316718081490288640000000000000000000000000000/69883626903482858775326065584079471919213686789641470864181317142463674041035663799, 146609987010371887974785888405145219602096451062682699649607084958294443970443231217116262338340131753204715281181658026116599449600000000000/4676699470612379500225989535777382899276285905572174086447484800771453487812831958043481*x^7 - 3928634765186037238134326091740414285529847211868589516884499476051880231692557536361784554060491166333411787906872668461085522853040585630720000000000000/7114436812549000547135177683933025486157989133000520114064670768876886153854290173842450179*x^6 + 1084481034894793017772839104792666841292202264670134107587884193725993907851468546471984049455118439590494951945315491796465158000130618995015680000000000000000/204585785316111042204801338844769919712408371564097988425778953742222397492286767520512279*x^5 - 115874541072850392761215449235282512458977487221883092033683755435811833118437303910250304441516687014614972119247131306606934257884878687381416509440000000000000000000/1074279958694899082617411830273886848409856359083078537223765286100409809231997816250209977029*x^4 + 575022808855339203308367573927454983234453552499842711472599254056783639384452777909853454391081031619113684376958852797207483187991243354447799255040000000000000000000000/1074279958694899082617411830273886848409856359083078537223765286100409809231997816250209977029*x^3 + 81146337317644866719766819988630703970118507220424426394274956836274042408547595909025057379400198590763890474231699030629234539842030800666755072000000000000000000000000000/1074279958694899082617411830273886848409856359083078537223765286100409809231997816250209977029*x^2 + 2290885185072086637417132124250426394126107026538878514000717133244207615803380541887884440963879977492907835959195202142151199015213585314663628800000000000000000000000000000/1074279958694899082617411830273886848409856359083078537223765286100409809231997816250209977029*x - 81829791453047791016589181055083401390155373020813648686701155034948659484729500281891307454538355606587792236437990388170947559424000000000000000000000000000000000/2409780238051133061218140192554464548938402992746257616006252315257368070380540131]]
["4.0.465125.1", x^4 - x^3 + 76*x^2 - 76*x + 1201, 465125, 1, [2, 4]]
[x^4 - x^3 + 76*x^2 - 76*x + 1201, [x^8 - 1296442543935815404620276510448376187464572272070692082879807957873593504082476000/1539965383629722784429638138203526723287226557275483721*x^7 + 60466009597643602505929881798978090007348006145918653415016007671707395530333645760469376000000/1479906733668163595836882250813589181079024721541739855881*x^6 - 11089977812779233263421278829634426439498954570287360184087715630903311443358520792984576000000000/1479906733668163595836882250813589181079024721541739855881*x^5 - 52273834004679056785383222926272567658161750287581154657576886466305763421770725624034304000000000000/1479906733668163595836882250813589181079024721541739855881*x^4 + 34885770895081497572630607546013168370518090621605272930717090032486242737219210409431040000000000000000/1479906733668163595836882250813589181079024721541739855881*x^3 + 25140410852169956717354644554016950923123910740183089516660932235678974546645602728243200000000000000000000/1479906733668163595836882250813589181079024721541739855881*x^2 - 36207389465458643657741336249975258759862630497012333585698233618705093068348469823488000000000000000000000000/1479906733668163595836882250813589181079024721541739855881*x - 40916828199179633865528582252554651410396651964705758006338188169241135918266974208000000000000000000000000000/4099464636199899157442887121367283050080400890697340321, 232876322542156899091249713409594085208729001081926090884939737202385052014113234389421785766016654545894281908063808135380442277123865600000/34721034617250344711259369861237871632814348015625155155027688326215627852472311891409803179480354315681661518081*x^7 - 6594191686549598350795231863911652502334654960371569038565933532847788615265700186162060095842594722621632277051523388016696987336766054117954650163200000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^6 + 17677119371419235411659226093725218930677924550193670484752735237834114533649367685378655467983527750199809787487893322588357746376815838895818492108800000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^5 - 3243957863195627402655469636498743960312407166956254962565826806384331924961822924717201105664433364871460481053363136186102240799082920745250727526400000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^4 - 11929183347053244400433187924288432285639741805227817748775962666006581770289905596558918108101012943657570647861106857019231013285428298122238836736000000000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^3 + 16344984200846469306499149064343563068880266684929477149133703401473700912688508192683597167528429039701511568521357552444791602194001123753904373760000000000000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^2 + 3818994151633238728643499217394233446122035781641526336805639274631557812252325567360075614650361772250363146395563057009976069832548071710182604800000000000000000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x - 142123194498449781229561722714970358827157445248812905744243292263208005568417840449102413117345369837555011272079420420897961893742330983219200000000000000000000000000000/1756153382483030593027381812455241823112346760158724952841137288499643071906625880402358992393716868282635616782939, 98432220127912333958963266518819267493615506781271260346159800185916484509869661354195694983116961003489905220662550692734433974945909839193698677575690962560000000000/34721034617250344711259369861237871632814348015625155155027688326215627852472311891409803179480354315681661518081*x^7 - 1657305291103716528171973535633175910372695682504776138610183471290351913913016110666264452360958205697755367527328412738501511269822960439367700257732499284550016511672320000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^6 + 303963814209729233872399420433601454598789679560442969439822057486734618409101261887775023714875643873697863576474086271992213215111147345715716542052699707369123658362880000000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^5 + 1432766975342261524974043882456107078219707201690185328342443093455196560451813264515943216878964156249348093610781124788182040655173966718899171388844403155395880352399360000000000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^4 - 956179729295444400570429497922376726865365701179504212825118171236217646584011445703703188507049793155585893278737177282630365869778132837440998710466165160125620869529600000000000000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^3 - 689070375291414764285870641978831290457629742235427124748261115753917489394566347436974729218049141711097653645843018597517348729664717366487448891122323861260918980608000000000000000000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x^2 + 992403807320138990118855573371728985641925984186034935829479474053969224023809587009089990736996706963717250763874080690813910495991270011648362986060723735554134835200000000000000000000000000000000/12045456050451106837574811851630503664727586427928694451537360661819051830207546913679780328828503999550597695514178601*x + 59025485489084139356459843688899836314032077145571173765118533891613124343287806826870448211740896659379944479424815567596717341538366117770660429240304842917806080000000000000000000000000000000000/1756153382483030593027381812455241823112346760158724952841137288499643071906625880402358992393716868282635616782939]]
["4.0.595125.1", x^4 - x^3 + 86*x^2 - 86*x + 1531, 595125, 1, [2, 10]]
[x^4 - x^3 + 86*x^2 - 86*x + 1531, [x^20 - 4496235071061500023449142972382133369703537889911387205560533724740710640483399540000/72979782790822182951992681411987672519048379716188343041*x^19 + 13052358575555213059119075727863209529838697436636180717663903742411849893907963719809529338079808247120854080000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^18 - 3270974529143590827520427097634907391769428543080009187544454082484374983041244978735325526458810823320109072320000000000/4831967520845649846975874934299982217886577741639429146166228743672289891*x^17 - 49160857379971005763637166447182776203789085748655599732999816266118527044847646324010801879508629810010015175661573120000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^16 - 1060893778655780347754660670271302698944885748147613772307836252481923578129969989041813287876490552937592936144101839070208000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^15 - 7898324905305268187245131110282246087916389067943385930618292748395686508848390917586669866522576578661425220526275860604661760000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^14 - 21484348648203385801538064529165468042127278067558297776597982495500801807874418758964288744110210102580868872035732205144795217920000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^13 - 7908747265023019512602269114201963947458533421486339972764527960406176412565783278646733725691250117672647984277363242748441055723520000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^12 - 1515366416273301830509928004683675770665779554516603080250785438856434123872936169326603629181611054227276661423577548475193010272337920000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^11 - 167121935680372317962643093553298838606069009026289746240410055366620551043578565923750013854445069852834915614773363834399980370949832704000000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^10 - 10795998712937282224599978176683318166655154127545808538390548467913605957532744365366085833894311318203473163782899727527759852200074936320000000000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^9 - 8812122828381098140247555662379039483951977713056728729855938660426450914401802894170634091926424771807990504443260494034394554291558809600000000000000000000000000000000000000/15438725493433661706191210155934089525442480101335737027994535741977316481*x^8 - 5271255620020507915230166642641514147142371401488558757663351125016815860674668464953027319775589952197479506679135950757646667997138386944000000000000000000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^7 - 21437317545574577445672261284721586818229559235651771167773182349993069715229081804951738298809949625821800899315519394744425360762062503936000000000000000000000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^6 - 42413061276298878555648223372325108817165570026429663852574500704097897737647893461151600970459775587996895338253977525539706349898736599040000000000000000000000000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^5 - 31667519226310716870445072359159406841589775906531004070354785311363117928285763157225525654572125440158798044687678202134090216439703142400000000000000000000000000000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^4 + 11323443864768415177974955494499412409057600122694353168601476680980506663963059344267424937038824108676116334685808252565359080094302208000000000000000000000000000000000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^3 + 2573234179848071358139298282179768218048275792566910701948952910742165183419524422782632716147918343135618139813794421061270728767176704000000000000000000000000000000000000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x^2 - 35872569886003045576348020408323561550829440352729924163134587039787386539429410067846425571905432671995200587092163156695744481381580800000000000000000000000000000000000000000000000000000000000000000/632987745230780129953839616393297670543141684154765218147775965421069975721*x + 33336807523063049673256472523258414967383886086201987739736451080112604923168506646105204531717578239538599531951881874533985026048000000000000000000000000000000000000000000000000000000000000000000000/7112221856525619437683591195430310904979120046682755260087370397989550289, 1385203469069869454901590511519251936267539207896913236877385842652700069284973602433596264132944807699933626718466227240033151619817824576000000/2817479760287464809167828362531953205998333843936497906856964224717199022125511587965163992300063302695126264543249*x^19 - 7009966296784054685918211534366372740238338502601649090654437354192191746386054966652458929988750098815846250125470988881587057545972574691541022174231817102198614528000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^18 + 4729412449762204572605682633851767344326881919140444319553357826046422894286357377584673621824746142127277321886477660809692969748328670224292989677125915663976475454464000000000000/186544412325396611578257476960572875891012842065700160456508498445672620378071978741707568382056266471541451882138901657455879722899*x^17 + 946339176919157776964059852641491764391296914915383597551518556614140101554050238044497338092631725318804106942417078349881454909135510757590036844213227279996462362581164032000000000000000/1062492087592476352902249107905871597466203578722031348687070143321004924762062139789725715567363952511823052024356352918553054073903*x^16 - 145800207216336551704492703547820738576148314336424610011691641393371175643777112714497770759064840462800310624300403821078930201784962324292382107320879018485199379784163060989952000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^15 - 4967741040844015731333360602747990999137598064459628855899248412537504997868772376596430416941603399091528839878855532062841372645902048991318356563592585023642695627843631069302882304000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^14 - 37072040496424571990939449494821299340400896330578820107381259506170454854757062842745035383433508771404283139530351939298686186181472816878122485847859536810877538828148826410920787836928000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^13 - 105097481734179641606466389285256606037281154725439915311602000642166267651725701882268616040458470458816315401106834722088261590479258883555753475228662678132152556329692888044930175730712576000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^12 - 31277552281914525663617992537512153000545361568288494692751687187566594372987772661750078123807448650716952280111144434989096373941691305748398892599920958834429198908106910714961816865235533824000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^11 - 4778369420062858663282987913830980322428271010172542033605658216412380511843446979703445841415635182142586202255699755733291202885578143901225855796719419057869674434375015160793784154434748547072000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^10 - 375277793168442453538515372401723953451119314115218394505682438073066893821892926672982304337114950491966273499538386735931267958053512735528324603174729877492343614575435080298172407562401858191360000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^9 - 336308008907943926851290145747536398068753414339787938607461245476399340189290435149185266208788936709590844894696169957152750232186934971915202239307069399124287837902129016048524406158394476462080000000000000000000000000000000000000000/596032146698218441871993401995976749798114202697724902922014958448368616329937297930821742879252948970047077964882832125041957163409*x^8 - 209993711017763918502756817881709761401811591976441156781425284299067722277414079715608964296429521354120496596381568967997655994383986144640488228929921690251222477892748880729481402507607900212428800000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^7 - 869967978022751037182230119627333496104899601555903650873713466242140770064608806682957789140031803517791874949236542641497544286383060344340536474929578995288894213582898052422582413355184646258688000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^6 - 1692668516000562900822334716249566978719862425478209378682260882640584391328581702262078622021059615013963362415731300460196587644923275266079279819817786465113539372581356364789532252391385365217280000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^5 - 1229475248956164119370541886884481172415022930558549665884238971441662283159901995549648492678627684149231100384926670187705745825940742238166564134912860281188773832506395450160643763958107718287360000000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^4 + 434360431682154505793406363059826682898324770870868707194430158559048210796272119191019782266850133848904304691991140095060381331353373938437193548300361882087099564849129897955416745378698808524800000000000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^3 + 91047860503444781012451385709978297025799266773052100446152832323894698739335625339321727281656988192067149516685657372943540523608147886309588293937785350920528928746200447965967503095437983744000000000000000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^2 - 1312825922790532614355269353501085684730301894773013307908524378774276924784477319137699758649893403134104512676767958763875379677940633195111726804958576787437656871721208107137211941979055718400000000000000000000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x + 1221287619610978049204501762074149434506751793824680871668093869630700342933269070892490963340469767521836807631381082488199031406142035678364855865822902483318347757938329450831271463747584000000000000000000000000000000000000000000000000000000000000000000000000/274576606905920855244401454852079176873288565287715966514636104453742845725027294552401027618532257390695844905170742889064272401121, 42777330686920454502829768070573729393913063704528137971889988993853892227118513774962692775936491710289530409772643150265538794466377199437955623669518841650473600000000000/2817479760287464809167828362531953205998333843936497906856964224717199022125511587965163992300063302695126264543249*x^19 - 124180575571857209300243897356499417898575572801455100234574487521689269426165715629358019687470862388584861281714109926666676824800001976234030955844415274097386870648661961121818928609100800000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^18 + 31120160954715221857453272183640825940407656889003734429458509625005015610856453141095996427927722770871561162063766521516711136293440442931627755399295826103832461123953342015661940222544742400000000000000000/186544412325396611578257476960572875891012842065700160456508498445672620378071978741707568382056266471541451882138901657455879722899*x^17 + 20335566938916750109699852577740529605557579843023604977285863702363468070566996294564363483135115926203916594068454634849718492994128137422555062985926438797972059657161036759829995772936396245811200000000000000000000/1062492087592476352902249107905871597466203578722031348687070143321004924762062139789725715567363952511823052024356352918553054073903*x^16 + 10093378854976278533119017524484274101569658807715967296663508000258630606327912180558380952206447926240152222147849078221965688558845964338873427427718234890777509285956573535349598476956110567537581260800000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^15 + 75144927034968570628721734863393901868757483756491979220905181713937315217270078565154739644986759064823435988010660953796147820883271558120321064901757363159731181838820072288072872604871600510179335838105600000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^14 + 204402810838872599505095461303012370506627238881781399110056932413010976709551073813164499958637252155511806667495743807582926531095081154929732906101278286206286160476708402604354941410965094306042014775718707200000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^13 + 75244085713538067761835884427826287359788800834586268852380790836463956378120658911331542478221139300372937459992536713992291913144382147360620287288155956543693050770160615512775290187945641809781134493004228198400000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^12 + 14417246713364718045768135694346792721584401522265262882370036016109080832507941989551755932052089534880691043562928074592302728304153518426881623435475286491426248424726973463365290492217801705470125766728306235801600000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^11 + 1590003679667430803995591052372047855207826572441644150002726063278007532025526960430671672545052134440657750024952554102568928488923098046668501592573920069447394731548433551671214271847272892713423148389380379167948800000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^10 + 102713492453110411795585775735312405695572993989619450013652287813092880178082498239807294062948832038791409376963099301857834879119636192918357436701908737465337020502252660144647927720763393950967105616270292894613504000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^9 + 83838831005431418053316534407973577983830264307903600566601549905480469254179030386014710235551079480037536354533403494563228256906677376116477024725501905687576186370571310932780321854088190672811988043278533861048320000000000000000000000000000000000000000000000/596032146698218441871993401995976749798114202697724902922014958448368616329937297930821742879252948970047077964882832125041957163409*x^8 + 50150902083433551189901251209575461385275150550856457538566672953732843218379398439975931424894618243161244858432002949788076744825098455783055409968422934751344885731763526203269296664578396599911011111631267787964416000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^7 + 203955355357135952902959682613949159468376990340525925866257703078496246959852956543087479587549666454678028232416518797991679375488275401467341877855724924131409818361291859601766042590446213326198588945569463993054003200000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^6 + 403519282018438134677548278074409666377759435860416754806471876205650725594418705948931903634641251267930171717171227376993443201374676923497812753215951907368291675163816992054312811542581901040749725552126148485316608000000000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^5 + 301285835942401029939325237737976332829662910377815189036331542041896586251556291734862512116858562074235727961079331389234253541291429485168229902849349263181711975404063431113799899533911274368972754965083623344046080000000000000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^4 - 107731623249765266482343154397273500967066547100731744951843319933286201779761249748609492031342592405040889184820780737419252497138954581909738738156717558815669106839401257585371302011357660855522217946398041151897600000000000000000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^3 - 24481835959760000373965163084049147265229438720407063300662380784257960607188208997748117551120769848336438593849028421618847599466569353231290976572945826232841484514271441324662180294832299609599308008799270128844800000000000000000000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x^2 + 341292828410978597525193068596889690669428534049622971372511095585352538535200850746632309506525360563122170164768695402989079457061316677216586186081433280871522695307444345460210801523326129076909635159349746728960000000000000000000000000000000000000000000000000000000000000000000000000/24437318014626956116751729481835046741722682310606721019802613296383113269527429215163691458049370907771930196560196117126720243699769*x - 317167500569228994581094871972565909820413401418431341544816030892493888890968600387434509532693961759207577601118587894552721206256005239296639474018019956115818502423028148454906549741251858552907041066293657600000000000000000000000000000000000000000000000000000000000000000000000000000/274576606905920855244401454852079176873288565287715966514636104453742845725027294552401027618532257390695844905170742889064272401121]]
["4.0.666125.1", x^4 - x^3 + 91*x^2 - 91*x + 1711, 666125, 1, [10]]
[x^4 - x^3 + 91*x^2 - 91*x + 1711, [x^10 - 1285261944770846588704513257562304842963593310419626611201436464823620974798193043954931120000/2677648833631507296331001782247917727278628522616447800672460619*x^9 + 7132788296873528480858514539550258513533488095281145795815746317315279655866084957302333137355199779230320000000/17649719609233246712258501916685367451439352628197793061684723497677881*x^8 - 522034334520524742173195401981653364843789327843568210569098527472108577646485382207553752363240359401098880000000000/17649719609233246712258501916685367451439352628197793061684723497677881*x^7 + 10409530281295984130273996138290669713125654864695340508870719789152930445091936357450502249865987825773194240000000000000/17649719609233246712258501916685367451439352628197793061684723497677881*x^6 + 24469559640882199877536417251380466210766539101333486645970330235677384961227905777175373419656327110613563392000000000000000/17649719609233246712258501916685367451439352628197793061684723497677881*x^5 + 33650196425628937917501554264046111465617648561210898413218735556608575760652596238103143690581126602153185280000000000000000000/17649719609233246712258501916685367451439352628197793061684723497677881*x^4 + 4660764517977186458179329944122292237300470429564157890276959741276630191352276950050896811707278219311841280000000000000000000000/928932611012276142750447469299229865865229085694620687457090710404099*x^3 + 126208079869287355486852488963464578629218153381735538184369983182394523462140201424438286288448158247601766400000000000000000000000000/17649719609233246712258501916685367451439352628197793061684723497677881*x^2 + 67912894252264535432442522602225422102139941429276984930784808541387682008731995025548542507416743356189900800000000000000000000000000000/17649719609233246712258501916685367451439352628197793061684723497677881*x + 1758166031430087387393343492550706842411890815053047254747068062538625666865642857285595422547878346752000000000000000000000000000000000/2573220529119878511774092712740248935914762010234406336446234654859, 9919553769087210331877726259546131955821442343623400781927900575579960750179822228060075156198866745078983979783273157536451479055824276205072115034574272000000/2588298982725589889660289028037259470451224921042554974679646424329264590244331289307605340013413022667239294899399265962216601121*x^9 - 32626650368806893124026258910199394562589030099359224526202193818679099925787655253432657415554195978729237236713203561085986377674235421478032269309051879415698628207872000000000/5718429886195972041232173300914810801187238815831237365203755351481193100545820646387575474299893914086615796553743874861697663304069019*x^8 - 930863509925533158498992182997885741214293592504368290451609678164131486366302452327079673211580570645645282818596915914865816214813637073440328767517034362317467686360089806848000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^7 + 33764962627878543799198467048126235168469347586195503844871856020822363187688288791781576850769463987222768631793617941058569013074062439443191142250484648873681775697591331520512000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^6 + 81096876401649951814594312355052015398456606344087939805625773087711249372566741168574292092857898610509343574013798205269835171301833637402963251861861525415330331121295307538432000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^5 + 114931424889997607704943543192633018053184705030264294001720626844888418030557431854688115380414180239826199993224482957212914583265984264258644905481117912446893059995104609959936000000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^4 + 278274943388817301918839485733624777814339505214221624783869205239634819007701248426220955216541547940661128898727613651063906161266387721233388134408651498423220912816762460045312000000000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^3 + 383760388213041827123881980171958248314038585752709930018284503578210225987596489679207475505972996763772459944328324263015274844502694995407829205972045889464764904129177406406656000000000000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^2 + 203937835353711116197247952809862687604007807658025742867988719965346944474150659977100303995999948977378825119331435242474060590228867913178648510776794239126620655686228671201280000000000000000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x + 5238171777926026066891688028741485267029706718704226265280536741450257633489189664141294901877630594555901335386458948690593468429055931000988406304619612300069420679896760320000000000000000000000000000000000/5718429886195972041232173300914810801187238815831237365203755351481193100545820646387575474299893914086615796553743874861697663304069019, 2385341097079972566302027347191771111817406860436621499299326317303584502069330955150839178238513151669162326757338284811942743346952414669466875776192658119285617652958711015840000000000000/2588298982725589889660289028037259470451224921042554974679646424329264590244331289307605340013413022667239294899399265962216601121*x^9 - 4437070657309256990302947701082059381492675221298885493072547212090177489484629786234665039942967046902680546162325512942128170226506793404515575640258123581962941764036883772327528171068537241600000000000000/5718429886195972041232173300914810801187238815831237365203755351481193100545820646387575474299893914086615796553743874861697663304069019*x^8 + 2227393156545205638249132695298837552256264756162997918418390883161393174710475694784953099358157691582839806028359770909119768651305708968825127043515143470416662966449507425926079950025217216148992000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^7 - 44414926333733628302762939990687241003933534598578329009226067456391426962405686856735402588855472515300047082527889157855930647927458176672306734583211310385518386269635878336208327147838928949877145600000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^6 - 104405641705225564648572527726520633513314267593154190278939757307596692095602433091969930917836567012564963216465928703250015734555605123735334589193605360592996161594261778414863147592684558488566169600000000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^5 - 143577179274404510544456855421853814798920520391710908333768770207724708487713061148065836716396322800345323774128049203962108044327483921200128273414552099318341615869111361868824286254721883873024409600000000000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^4 - 377840559130609835899931132965991826535662524640137655457999280429228045980683788102899301171244202883923188410525577958765781839526428115705023852828523300757404601128043189107373322577712344013550387200000000000000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^3 - 538499088684958579080447833968574649085971523825114057549291974569340087665780308471270721687394967973679367017092624083490008322710518693773708241600644602893462516491842598485686271859766693702244761600000000000000000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x^2 - 289767752608856129112501326047517652402301934128407426505199597773454288458567116937135465628394367227567482499532516121591549251470539787556813889816043456787799651808979781333829900091422063898656768000000000000000000000000000000000000/39222710589418172230811476670974687285343271037786457087932557955809503476643783813572380178222972356720097748562129237676384272602609401321*x - 7501665556298097900422833815040241028671046518916820725552456961242312741954003976982520666890645199567671070638580529419166796838825340913499865978915466396291668986193535437298786476334254129152000000000000000000000000000000000000000/5718429886195972041232173300914810801187238815831237365203755351481193100545820646387575474299893914086615796553743874861697663304069019]]
["4.0.722000.3", x^4 + 95*x^2 + 1805, 722000, 1, [2, 2, 4]]
[[x^4 + 95*x^2 + 1805, [x^16 - 392090480578837040465852931626855915814647645523033778074521427473911909673835268662000/181614691927436071177710946283997916692938215019010338641*x^15 + 1528486641596685243095942377654543860469528076209083679694830108258147009128087237826467039029396157693420117000000/7738097155975590187968724571315894355669865604873909282195411658325799*x^14 - 3523279983445740757907679666099163011382771000482373212368032906328704280252603763957495051072793125437796814169479797423375000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^13 + 156909656470641988086611842530585516379688370104293761311655467372180933100695373145470955419302420633487476798158191953983001953125000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^12 - 22885635585936315798244292574112002290502633916558979432366144569187440706084234640378060658500008862901304212131165716173991966929687500000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^11 + 10789668217281120582335926940964473257706055702136568985861012430626772760312468080754720382152225551410085113282664601972926829460937500000000000/129196837325719031113047439361590691837070287757325143585009468067490239*x^10 - 1420791914502718532326459156437932136518279619411236216665199918997625484811720146071857211039123393578718328144846057666360876799722167968750000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^9 - 11008274648249193955779169451701747789624315855816556697450153792930307832313420047607332648475028408246328411606827004661159077377710479736328125000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^8 + 19595327527116964412033499466180714635621589834226479907615470859140355886131466469157518055499838549837044228270821926443835464283520965576171875000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^7 + 104949887309027544107276727291577616434033384355442135396948549020508820788835897449120154514315270450519575280810430973645425299154708480834960937500000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^6 - 279259317645652181983327283987540733359603614367071673329979918811303255744113286088194378736009373648714143849613883922495300132496125459671020507812500000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^5 - 748920257218639656452416627677370338334733927261473490094879189012485871496221168049229087855865925278903650620775918141202853280800635427236557006835937500000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^4 + 6066700019389518548794461608416384438235056935896073676549152983094584292984804106547763786505169702979204967768921153788726253862748044952750205993652343750000000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^3 + 14179188304281436435414865965491530847162604310650332050267363437257896678323190857390484569328868021988364674813296586100985555901513930410146713256835937500000000000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^2 + 513446426668851307305693067380095251170058373552865859456372657297189604606883069032135602568784517593667859132347762735059968205153647228144109249114990234375000000000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x - 2627766487394495160774079314700702600313778340141358612731167297334780079799307242469447622609846289865308780263696371842521330108866095542907714843750000000000000000/556881884093562027578555108205335221947733981054925903936321, 3015896605619589472907946721257334426740438020582979573845628068920503274437617983961251911145646521778433440223362281320066210469186156997360547450000/174333118614224238254256178565102871884783857577227505297496479523480841906551784748140651659735515390089158931154564281*x^15 - 21977360002634798501424258465085866516767741301461181908022463814363087509325249798391473486867160903253599112233934215047726253645931080454568120258308798528514293617916462500000/7427849558999762790266201630838425112793017860738014354982395519539978305638727127447459957843350127636683041867810164010376911877759*x^14 + 7688554707186879269709131496519041219581747126631434939403886473386683091276480720708169028283969385784015319121095445219142096315987467653658549006642682838126442704042336585184432559375000000/890666688029153374578283631915989338524908232573949175838343608206657398648861916463927244035943528941162266565785600575426104251524011*x^13 - 1340199371851137266570442502588746765065627404066736388981455063355182140978540191812616693547175109205288540009815968796324780515010992137225026410354319886579920842443416092279012075173433542968750000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^12 + 17824162588443273402352121126210854206304178277350398113368300344257898451181126649904322036377561130670516950065377957841431414732245224090033081801709784507585783284457585203005376077817704709960937500000000/890666688029153374578283631915989338524908232573949175838343608206657398648861916463927244035943528941162266565785600575426104251524011*x^11 - 8412472332956274734085878425024118640718757283032326273937815088604161978575678984355207732506659745275990494324968319723845854821911794538888579979594595018299692032671543678141108752174717438037109375000000000/11274261873786751576940299138177080234492509273087964251118273521603258210745087550176294228303082644824838817288425323739570939892709*x^10 + 12104136208531702752841201913519464842227184589049922239143629065177517369587532810001963954333687623619254037230925047709594877714687710413880470042242115418785975070201493416963166169015625823590979003906250000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^9 + 94205715925389729594226637395344488028833352611896155713154940798808920644590502176251274548937455320806986994043247485752671469165790345670054253801375042743815816081425508958441600468807567199582583618164062500000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^8 - 167777188391552083267060969510370116088535385036792170618107155130651318479324268314718543034653851263328299163759624614914231924766917940140315547784154721605020802078266820166356827301150470533490528106689453125000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^7 - 899861975597698016011360468165654814762418257375869542163257858301774392129987871917457988802500423083152714148251480510605623626495911624710337849473915535847207581125650453368187770132531249148063969612121582031250000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^6 + 2407340593861701887479186713630606952274432115763799524479247709028043383995471559543093799078153351279749145893245218240627250734941147509819379221888977258876121503741030851027020468977995347367874521017074584960937500000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^5 + 6430586951102537352695190148913662094352173679813321910716992867995439836085737270729892107911428027734097570049780869237967162833329727996397497605765839150571594901730314943336826644048924475399111519753932952880859375000000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^4 - 143720102932384802965003365711401224353699288739170857572740577767133931910813003807317151248932380851036230809233522884000549599524224817142616470240822289948992192570836701285924929035725685595350677147507667541503906250000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x^3 - 335588086708673561333189732693306901230896898791918635683898865458045160632892231898269797725546365537281747862401568961623348316594904486760050592417031805755798126280156950531173194953524284944697583559900522232055664062500000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x^2 - 12152834999507976961677506261753888918724777560854080130082187535379150277757701706936864375880146336846151199226017877665635576694955800167719613371743609610643108566280378911896291657886377192792764981277287006378173828125000000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x + 62204698111057757438155740940576819301258842114223967008169527534685960686486630906859030138078534383748118433230972006814995123391540161518336640467546399880740782115835911082289572216541273519396781921386718750000000000000000000/1480760459771091989164388357769167806599281531756788040378081061069186885911185953976044547894322049683051765182821380801, 3250203327317842590352522901976926645576320420943584808720388974533971403840136292684692832824396848316523194157824160521926010014061045160862857091954583138078367001660830937500000/174333118614224238254256178565102871884783857577227505297496479523480841906551784748140651659735515390089158931154564281*x^15 - 12670270293082351230319222393764593002618161901698348736580816052716317956646159824636701167412873686830978053032892438209611606459937373070784147787529667358035166268907634538055824192609377910808359375000000/7427849558999762790266201630838425112793017860738014354982395519539978305638727127447459957843350127636683041867810164010376911877759*x^14 + 2655086677572764067926074285132805774022229492966889693784695079839515567315288929467300339279424986216014606309616759900636854806904346644979313283485640171412950297003566303730019510255040953611126518049309160156250000000/890666688029153374578283631915989338524908232573949175838343608206657398648861916463927244035943528941162266565785600575426104251524011*x^13 - 1300690306982950860062504073218142734167146591067971607672678768056176815185690668474721599697814980056895509333738842681151237492937737322204783097012729663135510745413393726608838143204374306244867991443151430311450195312500000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^12 + 17246243965141420475518365098418513696738449092471636804296523174352990534478006258362382026289474778598931962990495176075627276112286178304663516567049401385219590093233989039736333896718055284100873430754525279520709228515625000000000/890666688029153374578283631915989338524908232573949175838343608206657398648861916463927244035943528941162266565785600575426104251524011*x^11 - 8130919050922640416582392001558226960461074620828194689827977113218632787554285110609163655306432475559335026009211011581234469869870426816121552203063410173015709723949128852389644352424538044633485305574345788774298400878906250000000000/11274261873786751576940299138177080234492509273087964251118273521603258210745087550176294228303082644824838817288425323739570939892709*x^10 + 11777543288288319566500905293529836196002364842154789975297634890775152626986971081870987563775561286260765760633588661056265343090870640078886162074627049808577320000281936486447635183724864872975717481243060903570446444931030273437500000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^9 + 91252230446778548345597419805896101176005881010320474263957184696363886259028580557064561132790375742052675646082078467246529806212479593187661421060971559089053384195663143290658981695133681061825303245182412206450846740932464599609375000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^8 - 162433932684353108094088410887915449325723304736692928872987687536941158358462379828328827969232629782712896774097896079902305972700433444230322091896347588578995481260868836506776533702481513096720759190956747596831599581027030944824218750000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^7 - 869973870393029878008360778826275351367713168861619234203710614912703643039957704350956865147555020806179705911367085769079068453647197074744941547282570996549354190623033177234733591771610695084727479536164455483439838846653699874877929687500000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^6 + 2314898239958440879772780628324107107991546541868927216657631327137619807888637395882050234765622035792598962893801454966803082990342629928833645536938142053458820279788080739383683192060141443732599001519879328447128827087022364139556884765625000000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^5 + 6208115811213447354346992525360192931628712147673282497109933372950592583609174751327199236004934433394253728801917867154165892694558765071903371189794027449150198859641597105240938722306943415450379221920657291085185550612742081284523010253906250000000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^4 - 139305913079492031791885449077632808847318756927944658405965057243687574962532336954772790476882398187672186643380341981118568122361552037633776044642460866804695600990235620515525065877423922835639283510409774660003575293475296348333358764648437500000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x^3 - 325588007836383055342347226426701709339722249305100851125572300545242508279090804851214394396587896464429995849497879675403967621849085449147799351642997436643510009361685319468884384397808206441691537966576653623291993563980213366448879241943359375000000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x^2 - 11789955503965124163723329244289550511459371381087786432450350581228561086287378009496247519753179236315131415114977338362730201380702530969508470662578575162380855132117555800495230903407033508874075636177107387139411119696887908503413200378417968750000000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x + 60339790778548493278435763597344763152586004570631590144196492850296922574995824792942097271942550636836394681610883763557478645899002553833122568552049385051879203373535777859794950721849248013880956196211814130947459489107131958007812500000000000000000000/1480760459771091989164388357769167806599281531756788040378081061069186885911185953976044547894322049683051765182821380801]]]
["4.0.741125.2", x^4 - x^3 + 96*x^2 - 96*x + 1901, 741125, 1, [2, 2, 4]]
[[x^4 + 95*x^2 + 1805, [x^16 - 392090480578837040465852931626855915814647645523033778074521427473911909673835268662000/181614691927436071177710946283997916692938215019010338641*x^15 + 1528486641596685243095942377654543860469528076209083679694830108258147009128087237826467039029396157693420117000000/7738097155975590187968724571315894355669865604873909282195411658325799*x^14 - 3523279983445740757907679666099163011382771000482373212368032906328704280252603763957495051072793125437796814169479797423375000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^13 + 156909656470641988086611842530585516379688370104293761311655467372180933100695373145470955419302420633487476798158191953983001953125000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^12 - 22885635585936315798244292574112002290502633916558979432366144569187440706084234640378060658500008862901304212131165716173991966929687500000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^11 + 10789668217281120582335926940964473257706055702136568985861012430626772760312468080754720382152225551410085113282664601972926829460937500000000000/129196837325719031113047439361590691837070287757325143585009468067490239*x^10 - 1420791914502718532326459156437932136518279619411236216665199918997625484811720146071857211039123393578718328144846057666360876799722167968750000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^9 - 11008274648249193955779169451701747789624315855816556697450153792930307832313420047607332648475028408246328411606827004661159077377710479736328125000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^8 + 19595327527116964412033499466180714635621589834226479907615470859140355886131466469157518055499838549837044228270821926443835464283520965576171875000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^7 + 104949887309027544107276727291577616434033384355442135396948549020508820788835897449120154514315270450519575280810430973645425299154708480834960937500000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^6 - 279259317645652181983327283987540733359603614367071673329979918811303255744113286088194378736009373648714143849613883922495300132496125459671020507812500000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^5 - 748920257218639656452416627677370338334733927261473490094879189012485871496221168049229087855865925278903650620775918141202853280800635427236557006835937500000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^4 + 6066700019389518548794461608416384438235056935896073676549152983094584292984804106547763786505169702979204967768921153788726253862748044952750205993652343750000000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^3 + 14179188304281436435414865965491530847162604310650332050267363437257896678323190857390484569328868021988364674813296586100985555901513930410146713256835937500000000000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x^2 + 513446426668851307305693067380095251170058373552865859456372657297189604606883069032135602568784517593667859132347762735059968205153647228144109249114990234375000000000000000000/10206550148731803457930747709565664655128552732828686343215747977331728881*x - 2627766487394495160774079314700702600313778340141358612731167297334780079799307242469447622609846289865308780263696371842521330108866095542907714843750000000000000000/556881884093562027578555108205335221947733981054925903936321, 3015896605619589472907946721257334426740438020582979573845628068920503274437617983961251911145646521778433440223362281320066210469186156997360547450000/174333118614224238254256178565102871884783857577227505297496479523480841906551784748140651659735515390089158931154564281*x^15 - 21977360002634798501424258465085866516767741301461181908022463814363087509325249798391473486867160903253599112233934215047726253645931080454568120258308798528514293617916462500000/7427849558999762790266201630838425112793017860738014354982395519539978305638727127447459957843350127636683041867810164010376911877759*x^14 + 7688554707186879269709131496519041219581747126631434939403886473386683091276480720708169028283969385784015319121095445219142096315987467653658549006642682838126442704042336585184432559375000000/890666688029153374578283631915989338524908232573949175838343608206657398648861916463927244035943528941162266565785600575426104251524011*x^13 - 1340199371851137266570442502588746765065627404066736388981455063355182140978540191812616693547175109205288540009815968796324780515010992137225026410354319886579920842443416092279012075173433542968750000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^12 + 17824162588443273402352121126210854206304178277350398113368300344257898451181126649904322036377561130670516950065377957841431414732245224090033081801709784507585783284457585203005376077817704709960937500000000/890666688029153374578283631915989338524908232573949175838343608206657398648861916463927244035943528941162266565785600575426104251524011*x^11 - 8412472332956274734085878425024118640718757283032326273937815088604161978575678984355207732506659745275990494324968319723845854821911794538888579979594595018299692032671543678141108752174717438037109375000000000/11274261873786751576940299138177080234492509273087964251118273521603258210745087550176294228303082644824838817288425323739570939892709*x^10 + 12104136208531702752841201913519464842227184589049922239143629065177517369587532810001963954333687623619254037230925047709594877714687710413880470042242115418785975070201493416963166169015625823590979003906250000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^9 + 94205715925389729594226637395344488028833352611896155713154940798808920644590502176251274548937455320806986994043247485752671469165790345670054253801375042743815816081425508958441600468807567199582583618164062500000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^8 - 167777188391552083267060969510370116088535385036792170618107155130651318479324268314718543034653851263328299163759624614914231924766917940140315547784154721605020802078266820166356827301150470533490528106689453125000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^7 - 899861975597698016011360468165654814762418257375869542163257858301774392129987871917457988802500423083152714148251480510605623626495911624710337849473915535847207581125650453368187770132531249148063969612121582031250000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^6 + 2407340593861701887479186713630606952274432115763799524479247709028043383995471559543093799078153351279749145893245218240627250734941147509819379221888977258876121503741030851027020468977995347367874521017074584960937500000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^5 + 6430586951102537352695190148913662094352173679813321910716992867995439836085737270729892107911428027734097570049780869237967162833329727996397497605765839150571594901730314943336826644048924475399111519753932952880859375000000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^4 - 143720102932384802965003365711401224353699288739170857572740577767133931910813003807317151248932380851036230809233522884000549599524224817142616470240822289948992192570836701285924929035725685595350677147507667541503906250000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x^3 - 335588086708673561333189732693306901230896898791918635683898865458045160632892231898269797725546365537281747862401568961623348316594904486760050592417031805755798126280156950531173194953524284944697583559900522232055664062500000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x^2 - 12152834999507976961677506261753888918724777560854080130082187535379150277757701706936864375880146336846151199226017877665635576694955800167719613371743609610643108566280378911896291657886377192792764981277287006378173828125000000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x + 62204698111057757438155740940576819301258842114223967008169527534685960686486630906859030138078534383748118433230972006814995123391540161518336640467546399880740782115835911082289572216541273519396781921386718750000000000000000000/1480760459771091989164388357769167806599281531756788040378081061069186885911185953976044547894322049683051765182821380801, 3250203327317842590352522901976926645576320420943584808720388974533971403840136292684692832824396848316523194157824160521926010014061045160862857091954583138078367001660830937500000/174333118614224238254256178565102871884783857577227505297496479523480841906551784748140651659735515390089158931154564281*x^15 - 12670270293082351230319222393764593002618161901698348736580816052716317956646159824636701167412873686830978053032892438209611606459937373070784147787529667358035166268907634538055824192609377910808359375000000/7427849558999762790266201630838425112793017860738014354982395519539978305638727127447459957843350127636683041867810164010376911877759*x^14 + 2655086677572764067926074285132805774022229492966889693784695079839515567315288929467300339279424986216014606309616759900636854806904346644979313283485640171412950297003566303730019510255040953611126518049309160156250000000/890666688029153374578283631915989338524908232573949175838343608206657398648861916463927244035943528941162266565785600575426104251524011*x^13 - 1300690306982950860062504073218142734167146591067971607672678768056176815185690668474721599697814980056895509333738842681151237492937737322204783097012729663135510745413393726608838143204374306244867991443151430311450195312500000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^12 + 17246243965141420475518365098418513696738449092471636804296523174352990534478006258362382026289474778598931962990495176075627276112286178304663516567049401385219590093233989039736333896718055284100873430754525279520709228515625000000000/890666688029153374578283631915989338524908232573949175838343608206657398648861916463927244035943528941162266565785600575426104251524011*x^11 - 8130919050922640416582392001558226960461074620828194689827977113218632787554285110609163655306432475559335026009211011581234469869870426816121552203063410173015709723949128852389644352424538044633485305574345788774298400878906250000000000/11274261873786751576940299138177080234492509273087964251118273521603258210745087550176294228303082644824838817288425323739570939892709*x^10 + 11777543288288319566500905293529836196002364842154789975297634890775152626986971081870987563775561286260765760633588661056265343090870640078886162074627049808577320000281936486447635183724864872975717481243060903570446444931030273437500000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^9 + 91252230446778548345597419805896101176005881010320474263957184696363886259028580557064561132790375742052675646082078467246529806212479593187661421060971559089053384195663143290658981695133681061825303245182412206450846740932464599609375000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^8 - 162433932684353108094088410887915449325723304736692928872987687536941158358462379828328827969232629782712896774097896079902305972700433444230322091896347588578995481260868836506776533702481513096720759190956747596831599581027030944824218750000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^7 - 869973870393029878008360778826275351367713168861619234203710614912703643039957704350956865147555020806179705911367085769079068453647197074744941547282570996549354190623033177234733591771610695084727479536164455483439838846653699874877929687500000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^6 + 2314898239958440879772780628324107107991546541868927216657631327137619807888637395882050234765622035792598962893801454966803082990342629928833645536938142053458820279788080739383683192060141443732599001519879328447128827087022364139556884765625000000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^5 + 6208115811213447354346992525360192931628712147673282497109933372950592583609174751327199236004934433394253728801917867154165892694558765071903371189794027449150198859641597105240938722306943415450379221920657291085185550612742081284523010253906250000000000000000/9797333568320687120361119951075882723773990558313440934221779690273231385137481081103199684395378818352784932223641606329687146766764121*x^4 - 139305913079492031791885449077632808847318756927944658405965057243687574962532336954772790476882398187672186643380341981118568122361552037633776044642460866804695600990235620515525065877423922835639283510409774660003575293475296348333358764648437500000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x^3 - 325588007836383055342347226426701709339722249305100851125572300545242508279090804851214394396587896464429995849497879675403967621849085449147799351642997436643510009361685319468884384397808206441691537966576653623291993563980213366448879241943359375000000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x^2 - 11789955503965124163723329244289550511459371381087786432450350581228561086287378009496247519753179236315131415114977338362730201380702530969508470662578575162380855132117555800495230903407033508874075636177107387139411119696887908503413200378417968750000000000000000000/27139428167093316122883988784143719456437646975937509513079722133720862562707703825770636244862545203193310061561334089555920074146161*x + 60339790778548493278435763597344763152586004570631590144196492850296922574995824792942097271942550636836394681610883763557478645899002553833122568552049385051879203373535777859794950721849248013880956196211814130947459489107131958007812500000000000000000000/1480760459771091989164388357769167806599281531756788040378081061069186885911185953976044547894322049683051765182821380801]], 


[x^4 - x^3 + 96*x^2 - 96*x + 1901, [x^16 - 624823164438309357534424390885467991821871485178594915743534656518201138848883632885471509218853784000/176622493389003499680309102692077857353286007935677480105002474822275851*x^15 + 4924637227565829796024730677484533240326184027586214772072887137864016832948990176759216676382425031463432100051152000000/674014572319071314238517656365421765859452686749584837830583199246006365552481*x^14 - 470410473934198796556673348456456608119592573958394745595317443050815851838457589811360294442666578964124387349018255165312000000000/243319260607184744440104873947917257475262419916600126456840534927808297964445641*x^13 + 8219999926992052696345054119137476351987702959252398492255284206660902527044017593729231990357572319181134926191588165951235840000000000000/243319260607184744440104873947917257475262419916600126456840534927808297964445641*x^12 + 111718689925591362435798684389709547439302425473242867710366032805197238975837617655477072921050960712978626862803550819981084672000000000000000/243319260607184744440104873947917257475262419916600126456840534927808297964445641*x^11 + 1891485625032919426251015657565968771926161851485191641429550015661860491531492285977379783909296680297023726896754086857367273472000000000000000000/243319260607184744440104873947917257475262419916600126456840534927808297964445641*x^10 + 17879358997574049056795727155069379212746076411386390222913888298214657473179678257897919175090075376552747260976056122764394496000000000000000000000/413105705614914676468768886159452050042890356394906836089712283408842611145069*x^9 + 158570524329304695779092685893608225567256161377850415871026106791203102317514077152585671238604912393404171940537829495049814016000000000000000000000000/2010902980224667309422354330148076508060019999310744846750748222543870231111121*x^8 + 525949167676997675190130389400911144754190200508458674371514431790680498248718661188914174567132943995212901442516241023135907840000000000000000000000000000/22119932782471340403645897631628841588660219992418193314258230447982572542222331*x^7 + 2181817040179358806579295334931797253543285009026192905030283896289660614871176484761146615030170305846542132635834650119372800000000000000000000000000000000000/243319260607184744440104873947917257475262419916600126456840534927808297964445641*x^6 - 3653707996280930282917454971794573010804027925770533188584528691539928615771532186250680698915852694318894695519154868293992448000000000000000000000000000000000000/243319260607184744440104873947917257475262419916600126456840534927808297964445641*x^5 + 163560072007506260623952070402318467707927460255433487803442214820791006542831198021261948446408373123049856734520635347383091200000000000000000000000000000000000000/243319260607184744440104873947917257475262419916600126456840534927808297964445641*x^4 + 251358552675459535957802492724534672485189675058299680419154548760332627106048473416666075414365237362209886996866688211746816000000000000000000000000000000000000000000/243319260607184744440104873947917257475262419916600126456840534927808297964445641*x^3 - 4959754167159513279551134384859010772206117602273409101096778475435048949655036157505040862036337223047189001441996963840000000000000000000000000000000000000000000000/35474451174687963907290402966601145571550141407872886201609642065579282397499*x^2 + 767330221263168788637533545727019429216106889252165987035275445865601356222205933216937629061717791321701681725440000000000000000000000000000000000000000000000000/470177884063247543470296530989160168743789068216581879171488582560130451*x + 146655304155006655599827673835610910279995127692316299161518279950678659784959288596527102927043526876200960000000000000000000000000000000000000000000000000000/541323488883749910450955110162738761418224955952457403219182522281, 6170488134578672034662075492101173015332723382610570704918535472054122443894078299722374842863300434837270236431129437012689796115500766699546752467861936673169297124966400000/218368536196640094648918613537646944344204402202456820261708173770210953178375245169634867761203141721687593306203261831115438049338261964419407*x^15 - 609980087812817165079821161021465271436742599484635116660997679466183313517489530172210989683498813304788663395399414149418477660555658890157248981555980037450753450299484396103656193126400000000/5833260582832342527228707063186239199570351627068846235734928724145222264744824119071107142810995344950677779918363318423854714030614896779792572380219*x^14 + 4595309773637744074897206889391518655024973978603348605142642364312591339324940972747326029931946017493461738753642770553804448153476882402710420108401841286585198414538213581373037563070808502476800000000000/23163877774427232175625195747912555861493866311090388402103401963580677613301696576831366464102462514799141464055820737461127069415571755112556304921849649*x^13 - 32691892596275323636046844130828704125409164207930606708245160204701628997574672057701140529435881862329716666904230853056380080297291922852001960320439843862725931079302987441919944386227095767987062374400000000000000/8362159876568230815400695664996432665999285738303630213159328108852624618401912464236123293540988967842490068524151286223466872059021403595632826076787723289*x^12 - 3455439378798783791959377908915083430342658581337172622368019128771472284233564200918905603169074803138229239071873097775711206251811451245615787703006863308389892608297445514014894481352127917508870144000000000000000000/69108759310481246408270212107408534429746163126476282753382876932666319160346384001951432178024702213574298086976456910937742744289433087567213438651138209*x^11 - 331117538320438889417406554118407690499604761807761459584860999792969534021573253555990447793987843264484985249739885819219415352424671530747055204072206026746398119516424688535912036499934043500492318310400000000000000000000/760196352415293710490972333181493878727207794391239110287211646259329510763810224021465753958271724349317278956741026020315170187183763963239347825162520299*x^10 - 626622271880522730474900538604903453476845381600205548958294278022059530304228193978546762237599343774783093315489199331042916108014464641997191011494691424406203876314822812855328929728776500851667160268800000000000000000000000/269747092792523574690345021451497827935460830267859039134171874479116923174255240781810428823902869930402905436262944716886028130936174309536542776670571719*x^9 - 45224025061156425778980470008664337434767664395736274875752191225595267311851333146355725296358104171268110423545365961467341865581167528218881500245804557823903163682997252980593657087825644192592370755174400000000000000000000000000/8362159876568230815400695664996432665999285738303630213159328108852624618401912464236123293540988967842490068524151286223466872059021403595632826076787723289*x^8 - 4634702881314844978670885357909737185264683382019838980473586365694630634031727693184683578065819420333430311158798172311784070569434893146010745756565303474897685051761195583319576134667374464125161072230400000000000000000000000000000/1194594268081175830771527952142347523714183676900518601879904015550374945485987494890874756220141281120355724074878755174780981722717343370804689439541103327*x^7  - 280809854730837990816292938353015384536632173456205356877033393261841496975502294176099336140915901843960240479270325008862111840562957868255400102131279955570174888247144064815468130853390985358026473472000000000000000000000000000000000/170656324011596547253075421734621074816311953842931228839986287935767849355141070698696393745734468731479389153554107882111568817531049052972098491363014761*x^6 + 25412919186819497034970957269661710592333457311938776585358972013420865400672403910035090517382235972291031309505453545121714499312698242552643629733371268233813942418503328008198892806249743886969733120000000000000000000000000000000000000/170656324011596547253075421734621074816311953842931228839986287935767849355141070698696393745734468731479389153554107882111568817531049052972098491363014761*x^5 + 29268916941198375984349550510685812880553206357936587824830080218809170255121444170940085059321913835896851010534920922037019440136144252370815220308347465661001766853124900524658935907560941636718428160000000000000000000000000000000000000000/170656324011596547253075421734621074816311953842931228839986287935767849355141070698696393745734468731479389153554107882111568817531049052972098491363014761*x^4 - 3800004851531362684738431788880627503740999170258878814206293329694111702860886174856053503712039763409676907482577765666436741686282308204845930061156424547312325218696565027168847603830821280567787520000000000000000000000000000000000000000000/170656324011596547253075421734621074816311953842931228839986287935767849355141070698696393745734468731479389153554107882111568817531049052972098491363014761*x^3 - 8299053137133780524787501416490251178540095160710810927395831171948564709420812341372727157749515608821221168459537891165480733237726497569398983636452310067076450464785132027856567669673164800000000000000000000000000000000000000000000000/2261876552526826694231539473480378465139524100292001601611502974668555572043911393109204810477732888858426077927528633674555909522075164057470589290289*x^2 + 1430014015087595569121281062122262695259398329116627089480935862864435273806772914135909165862022665335150060174467138770550715343537463218506926945195874468449856243399094094644039909376000000000000000000000000000000000000000000000000000/29978880469281590136801541087096959073540061502365857753071650713310389429202658658288443988359459884934539595323047802814562280773438535401007161*x + 4332427769340547919364606352917360901411808132642997746776692303429030150073306500105462318022703729930561002302896781811622074092019408106774520776410098999264229821700374528000000000000000000000000000000000000000000000000000000/5032100228246443579332003272791560304620821344487884958072527097790331595542733233967493325798086650985134650410741460545714275101880849, 10931311630923044575925450345101632100210309358892458545557531951598996934908640768035144046714362211320319125454285396564549496130539470065614413787849453000353634451195338818260568750786976710400000000000/218368536196640094648918613537646944344204402202456820261708173770210953178375245169634867761203141721687593306203261831115438049338261964419407*x^15 - 603097373582688715334684883901563154538837020256553140419617839336036167708389602561090811983173930748915634714047114914268760531307595197070641832327044626454385635324128460175918381870648290270417156177110435840000000000000/5833260582832342527228707063186239199570351627068846235734928724145222264744824119071107142810995344950677779918363318423854714030614896779792572380219*x^14 + 633698766118670072390343778365612314333204634216147029795433589380357350033504715434647730262265090591490673902861539111248805838777993955704611160872200053053701322165844285517383985358961112122456052134948664150015037440000000000000000/23163877774427232175625195747912555861493866311090388402103401963580677613301696576831366464102462514799141464055820737461127069415571755112556304921849649*x^13 - 3997467063450675716127091832243740612758915892667887204291908764584691879943601634622927865180986107092033087921670435196213613195811751211497152334294670337196623520805803250054349383045642298127116712870532716632916400219176960000000000000000000/8362159876568230815400695664996432665999285738303630213159328108852624618401912464236123293540988967842490068524151286223466872059021403595632826076787723289*x^12 - 4939081921211290109222658443494993735307016214819168407120097358236503879771278369541394292561776680707671279138608532963353620893074713651215648498469949782792515430064863766868937883862268200892725747077566688559016470875340800000000000000000000000/760196352415293710490972333181493878727207794391239110287211646259329510763810224021465753958271724349317278956741026020315170187183763963239347825162520299*x^11 - 83622556450074468895382985455421019313583314990797337443670882879327203924317781400110991710281228137409342022104065264009428061441754009159301531393224317443542280036091409713215411831637238810247571599435181307393540749544652800000000000000000000000000/760196352415293710490972333181493878727207794391239110287211646259329510763810224021465753958271724349317278956741026020315170187183763963239347825162520299*x^10 - 165203264905230355988909705500717168958725232827877983994247645336658781487467006270817946858889057461123069556654912221063526451086854893366531232213201462904534828083913332636059736750655726402840023581289020497619713000189460480000000000000000000000000000/269747092792523574690345021451497827935460830267859039134171874479116923174255240781810428823902869930402905436262944716886028130936174309536542776670571719*x^9 - 9330843664029950206210227507433104684429512285999588605276529370242217950346206998873892325831163811388119866248653660531136425049798491018592010725542223014168360411273247661508847324906319777519948739740615172022067967247903621120000000000000000000000000000000/8362159876568230815400695664996432665999285738303630213159328108852624618401912464236123293540988967842490068524151286223466872059021403595632826076787723289*x^8 - 401930994588601712311351328776848536965805760001843624664576010758853654395351576404823061035370256835664490615048526456020816466428578057431769243450826156340646433953546047669385019700554447777868696102653771023327065378924789760000000000000000000000000000000000/1194594268081175830771527952142347523714183676900518601879904015550374945485987494890874756220141281120355724074878755174780981722717343370804689439541103327*x^7 - 21653860256360089716808381406472304405679477701228467940160847064114305327168820897520385788070262796027341534666857679416138688619195052384117052095872621975727153903966511959853546119688683217157958225848601150710554141969612800000000000000000000000000000000000000/170656324011596547253075421734621074816311953842931228839986287935767849355141070698696393745734468731479389153554107882111568817531049052972098491363014761*x^6 + 36261923393223108862316019177233748646394484483378510836521508554200531297915734782242820113965909125434585534954558149026686398612115527649995710573299951725613224127908782439296961159461042517993661079518061276470194504466432000000000000000000000000000000000000000000/170656324011596547253075421734621074816311953842931228839986287935767849355141070698696393745734468731479389153554107882111568817531049052972098491363014761*x^5 - 1623283198154683086279896855048085808007826151718971683687234933782957711531777068399094407851860082836762786208248853967549649335789374470457811592996630256292885831598658955918163731192631140637466583905982706338666364534784000000000000000000000000000000000000000000000/170656324011596547253075421734621074816311953842931228839986287935767849355141070698696393745734468731479389153554107882111568817531049052972098491363014761*x^4 - 2494656001691089927033452207347091204202114962095348916477436174044035666411208642771199819594128582949676150850608082523867844627017480904380824607163763266743987061172806810696338994012860206670412351138299467289007927328768000000000000000000000000000000000000000000000000/170656324011596547253075421734621074816311953842931228839986287935767849355141070698696393745734468731479389153554107882111568817531049052972098491363014761*x^3 + 4474911659901391953658606828651173428045036765118821753589885431999098736142611398731060971069772568720314181785554794585592423594990538142330636350665021457649759818083458127134266646853840016466028020855862541869383680000000000000000000000000000000000000000000000000000/2261876552526826694231539473480378465139524100292001601611502974668555572043911393109204810477732888858426077927528633674555909522075164057470589290289*x^2 - 692319586495109211945218621936929649604684418471048054912877510115223863650458779259934973441914191496596499073304638585288369102044371108614306715695673188203237570636277741488926223045051687497226806055927808000000000000000000000000000000000000000000000000000000000/29978880469281590136801541087096959073540061502365857753071650713310389429202658658288443988359459884934539595323047802814562280773438535401007161*x - 19291290783955523542659616184043797058722382609066034533752346735295103016569810253148161398569054012568394585397472834283800787678191345276993821000703320206815304989301367801254246726604382523516518400000000000000000000000000000000000000000000000000000000000/5032100228246443579332003272791560304620821344487884958072527097790331595542733233967493325798086650985134650410741460545714275101880849]]]
["4.0.968000.5", x^4 + 110*x^2 + 2420, 968000, 1, [2, 2, 4]]
 [x^16 - 14902185727531648693863174881583333820420286577756276253894749732612948684936463274240252910083705951393397226500/22327873298298222687997071049730061070727570349897877570396305205156376230510091*x^15 + 1136681575100950952228619941120715766733444377277565657568631666506170433703032281760675201803754548365026128323053862188417402601395241611902306031091728406250/1023047798062846003277854863737999645906511624091375388431957018738741769694034312137336716409385244923718815321*x^14 - 25702108846388904441065909518626488607828570312461679816405685302478068928660256792410614200240365310258380038668684638946745641723852572692032447793997239776442832312500000/1023047798062846003277854863737999645906511624091375388431957018738741769694034312137336716409385244923718815321*x^13 + 32925760634065208277612097767606227557326737356680693823880055528581430606733398202268552282316040521982543874933466911089408341861865232204714286784839137496124966086752889404296875/1023047798062846003277854863737999645906511624091375388431957018738741769694034312137336716409385244923718815321*x^12 - 2858250220271607490682758578834767004858105884337941631437222195492975376816813810452578306501507499318313428786313211443878431014402865333538641393420124937345344430103250044230468750000000/1023047798062846003277854863737999645906511624091375388431957018738741769694034312137336716409385244923718815321*x^11 + 4100403748500465138038774167925155131228828100981644014189688155457938470247078823512250730760679260594150917065359120422178664509734749608632697589561138289487257059573014310724731056213378906250/1023047798062846003277854863737999645906511624091375388431957018738741769694034312137336716409385244923718815321*x^10 - 49219057886357154706035601432196862134681466981876647192457307517348269332297311443262720459436831989372776569947364165753070406232853422513491495013438922240328958462836583233335534749984741210937500/24952385318606000079947679603365845022110039611984765571511146798505896821805714930178944302667932803017532081*x^9 - 102516908131595144190313058771524330105354498175522702580966972269521309389344071595741900896097014690148248047804936873188850102628543608243921265076806177363715295161574507857407011131305038928985595703125/93004345278440545752532260339818149627864693099215944402905183521703797244912210194303337855398658629428983211*x^8 + 269828853374114723050207486921529293088610134917889152944279376948239888267613303606086194111094434652453356278500879918826922375480640855796234336085295446695653236075212250493065096093756239414215087890625000000/1023047798062846003277854863737999645906511624091375388431957018738741769694034312137336716409385244923718815321*x^7 + 8887799256348488234095157256103119807736407786465272904683205015823343160822644728859857739445717071390819401067146267469254014957483495837631371674642664549138578979442504646429336860671861365139484405517578125000000/93004345278440545752532260339818149627864693099215944402905183521703797244912210194303337855398658629428983211*x^6 - 90035207443686355938177511902859506937257616872812079479300812012110837062691564895676587638486259760412864347635136641867690029231770725849785954925092803078181561152782608340457234784620279744267463684082031250000000000/1023047798062846003277854863737999645906511624091375388431957018738741769694034312137336716409385244923718815321*x^5 - 37605697971829238914121936414247665190148632979403525464488690523602306402228494130596196460843720062370039192375704944246655522614960292583754530293829009612467577931455865924475121149289294600859284400939941406250000000000/1023047798062846003277854863737999645906511624091375388431957018738741769694034312137336716409385244923718815321*x^4 - 137778556226562596292515713671749696332258646793918282961389464914133013043741072081461931061114439909966203655059985102418722631562586928349950272961012178931699610528550803465770766693256177008152008056640625000000000000000/33001541872995032363801769797999988577629407228754044788127645765765863538517235875397958593851136933023187591*x^3 - 35466757309084876198448413260554992898236920541188835917554929525842273518284657745543682822430737000727904460572787964133326697008691094429264617160096459430502072637708382537531261255531663075089454650878906250000000000000000/93004345278440545752532260339818149627864693099215944402905183521703797244912210194303337855398658629428983211*x^2 - 70816302716129199215272128201527594402388373350948885099730944547889457685058854876137831939359742602710624454473688346484204070998447640326232374252157336277391191087326662268208647508859355002641677856445312500000000000000000000/1023047798062846003277854863737999645906511624091375388431957018738741769694034312137336716409385244923718815321*x - 45201376296196323738914824196111512735126538436699531344838322809770123077502674311159645845067826589436258880202777238375250969510219186639680205751787474497111670485086061946200972583610564470291137695312500000000000000000000/9285999020276170709876962755516421253383482260226151967686206158959633385319497073978966483097959035714651, 322354893047449946255119168136172613763934165653918446203039265628119154947442368258614557410800497922074850546847792978702209892961767399404560649647295309410247852206849428592673229054753481250/60322605049007909184204157595389331891343543918254636706698587460844399906878881121778562098017777041100101485365676495544715018786847202716018468955420392222001*x^15 - 322512663911993722500140264311583444353440810732317803516165180616345002118569282968134574828457928814345333899278689888216194395252800865103868738288204038608053697287664472704748987106126275820487865431862572526449580775624459337848779029687500/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^14 + 11348651628774236998991515314110473169356835930906890138874176417776041318755993278988173057019007433454599739110921301278913731738452695378640444906286031570970899925330282868599767983877592522128452678393198522492357757511768278646370100602628436540332031250/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^13 - 57887912152745332569955786002062698272739302700086483114665062797899729552940904591497586720575653963294818913108206004701370632698126409849131541503244728460550024471282291258900592596621006221951728276866896952585328155390457112529398595409483702635758718225097656250/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^12 + 5681146625419491360709822661182820895768595519919029635527895968876640924378116278663296937600162930852520199911800080085617030193464781964892627936925607950756370485605270792437509344977952468684036804053450725091319884519621844923413257613503632049206537311031776428222656250/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^11 - 5699587698013103222407366291458050066129540997648397145320644355574392259199048420933288460532265210353959718786774187979276615539898242182248496417091287622109508041356714793886444171020388241804188850561860339359240694171000405495154170391185194694021357821347424994087219238281250/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^10 + 31256170865110283930744959789922506236263642074720424183823331328069820266303306299957963794139097825383428693417386987088316455635298662829640153215964233933209022948461173845784481655708692059823652298830984598406125431812350160455713046721116985319905287786983575747537612915039062500/420725640427893730279293238338203263977467284041610299372344355707646518023447912531944187864334484891701794391701926043993875934059024025236693254263594902444426682814211293091464123925138533731*x^9 + 84529973853909693245168211235689279040645452143530134827573531705510309935090078307028152097367997957325732175011954705577612686596564692534487034406637630712643134150205528321842828473800435819834102960154306937860633597762027117208750460354619516785020014546110923202954539656639099121093750/1568159205231240267404638433806030347552378058700547479478738053092137021723760401255428336585246716414524870005434451618522628481492725912245856674982490090929226726852969365159093552811879989361*x^8 - 504892273015750909980962125126513663116398768484721796303800005833684608337663181662533854526152919093760127851209847587755512440213959370675547026524003556089777770066414572258083776430397352128856337774427649851916337278446367359830387937692672533979509727009199476310541954693198204040527343750000/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^7 - 9487471146174029298881089617787296596577851552348673045838953179470794456895226134673949831373319600785948052887957427342405682745956702952486088442946513688229519033328080262159579207944881266588174300914518179418245681105637196230146268973028295373173226475800928490259539771854877471923828125000000000/1568159205231240267404638433806030347552378058700547479478738053092137021723760401255428336585246716414524870005434451618522628481492725912245856674982490090929226726852969365159093552811879989361*x^6 + 14780065316399511415832568191657500260133938341249743195080162678660443877200755948376382645084971888835656783511543193653875691971784995793712761744031018047818843605268504452082509529403546973002736019656084670864378379904561002058123947520888316326277524843054114411795397862581077963113784790039062500000000/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^5 + 4842162774779800718197634794189240927705714981694016164408537486500452070851081789943966984886409684910532858744961161020530216451132101081057312358376838972820036504388175003280018077510885501603608602559333003945948170486332240443769924751861860265967336440808384052404873244172967970371246337890625000000000000/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^4 + 17069262538990844735929548876377390985755569003256012069536175040749531201669147195381628977191625064073454950172689967172691852209117270373202472422133130149108220447106777756637289064898578319896461188652408935961256830301586130619507322584931298016109391724575307051662351586753502488136291503906250000000000000/556443588953020740046807186189236574937940601474387815298907051097209910934237561735797151691539157437412050647089644122701577848271612420474336239509915838716822386947827839250000938094538060741*x^3 + 4783400488868600172457287357039372633801775717318525745629497941170516923821026481345093977623181666810714436670817306767170834905921878782760280956871916920272743650869123122647651547055134547777910167476542738463175126048127928832985852321583131430030476935905172039438251858158037066459655761718750000000000000000/1568159205231240267404638433806030347552378058700547479478738053092137021723760401255428336585246716414524870005434451618522628481492725912245856674982490090929226726852969365159093552811879989361*x^2 + 8720479020487771386067412867239917740876537821456365706597249230004074869672198152680803553249379215086032003482666224883864128823315502576832973641596977270829231063827807833340875565145849097459500023730021301276336016071877057889321038023294192131804402389644635306272822368913330137729644775390625000000000000000000/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x + 173934034364291460309439021548950773338587105049413794406452598157436868684975177976681912921223444446413259296657310254204578663084379726877700794520335844507083678424903836697773353271378717651351675044261646059658649951960533655726644820097443459178912223677489378802012652158737182617187500000000000000000000000/5399052462815217015758581807111244251671510853724890452198641229516093082559545964067054288470591917004184895662128674516245408249814781671597170237492058896599766693526478122802210945721269,107484367497598868121767952781167770795908942109184019865951535976528932726518781641565017246244715884707978737164318306557779714666534316815853792838205332175759557569483882557447948395874618336920949928771597362765296679687500/60322605049007909184204157595389331891343543918254636706698587460844399906878881121778562098017777041100101485365676495544715018786847202716018468955420392222001*x^15 - 51166809376282041169612142001526514893797041391642631219737707402182906108345531088465766312410117843475079676979544327826174420596601578396797590354518781133332957992284295202695500320324827145959340634145895553042090015748194440308124011074795754177987964562291413173828125000/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^14 + 1156959814180886320375060203922661453963679033269085140785766502611852234269484480463353556439832390071208463687929025797499137143765636794390045762562080961024523371084210277457714133621150180057810663275645386916350684114967992253683798635085879428385246603646074694117260871227416992187500/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^13 - 1482126705346379633079703985268967448383917316625993254459791426368376361654237234430957349258156451463148384513866460413756601016164619582064899232681629764673139432265569948154204798125133461222725684585491298293245081386444066586632010080641799785747899159251729564056376318175935071029663085937500/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^12 + 128661841076613703621192794121235929097943770073856033528934888430804814685873721519490419136844787502537599640864105984022045400352388007305450657457556773944234804611815263080532698529351356040637681229860845847686751969795943282969823486819167367983941715635054883798207941483820539396645498275756835937500/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^11 - 184576385824396305841331637711182992267965274105748768902985793138026888332495129609043965686402080169844369993131514000247883832932960663113500117347832211190261077713844609000919989768020039077662767223568029323171084485519952834790078662377828181435716957013587721397538228673402757533058732289075851440429687500/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^10 + 2215556412382038722903298755099401626819657505449455398790421170227915293316414580684899794801276542556227877046908062314968665965340024032814474863169698097606386140778740610604889864021599135575023035717517573358630816096488800535753229030743461825716327916641900846157765451176517459368403757146298885345458984375000/420725640427893730279293238338203263977467284041610299372344355707646518023447912531944187864334484891701794391701926043993875934059024025236693254263594902444426682814211293091464123925138533731*x^9 + 4614716391219138957928458396438146398505109868298163940405920138261349235721831443583043845850924625687117121967270108106641278249363525261228717940183926590811052537600670685677977445227210324733652881033549623246215290952362011795447512932856035112777006650777460857211739524546719271543364818858411703258752822875976562500/1568159205231240267404638433806030347552378058700547479478738053092137021723760401255428336585246716414524870005434451618522628481492725912245856674982490090929226726852969365159093552811879989361*x^8 - 12146129406195329562214033879132008378937572363519062764969343125720349264254344017819321706271666172794457557167475369891459695231620961634810828276473722055427740276414393502454707762996924258878280132789262896525825848716362072922532151457669840683818206388718258381458282747320843394738982424195316198114305734634399414062500000/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^7 - 400077154662998923788606467488130781891763386324652578342112527649077101551327953635637625124273236226092795490496313384789290437857183709851703536465981511125380862866539082598791014718116889576047545548250901633445234697637948072611819370971891903359318689902810620081652797718798649663149204984299164822325110435485839843750000000000/1568159205231240267404638433806030347552378058700547479478738053092137021723760401255428336585246716414524870005434451618522628481492725912245856674982490090929226726852969365159093552811879989361*x^6 + 4052862646265704906240254254986606393460164497226743012473804305059142144065333701046881920580953332225607957252320593081554298766988748584488040878265234045792350025390309104170669843403656969729021346313321432697950153197411960894297932671036877641731365421824926515651140390497855372328683520645503243433847092092037200927734375000000000/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^5 + 1692790330850338666706124984164665829777315760856318420164663678193527471151918296093857460558306145302970215252064991663055807560457729514500558483979108439961238574871983748795610275541429105841744325267021227152038074586960894656189354284884150232434890915594107674502111204266034952467324528013429820213234052062034606933593750000000000000/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x^4 + 6201991197013806211331309607450040483095392743278664823492935819367609726454438615017606049316837994237284188635727860926647157079829763083237870668494930360977079801690898367044814177107361852326855929633903922942932047171127503898270432731537407990999914580985666773419524514918832413298155024513082589895930141210556030273437500000000000000/556443588953020740046807186189236574937940601474387815298907051097209910934237561735797151691539157437412050647089644122701577848271612420474336239509915838716822386947827839250000938094538060741*x^3 + 1596507632551037605762660392675790370475720518398649449109552474999014266490803054725125839866572596605705925479773810433704712678781451315365595656348716004351412196127119341425422999615026426136723964877721921122272223628327357951427717068067775880956715152819240118330160262677181272033664804242245315399486571550369262695312500000000000000000/1568159205231240267404638433806030347552378058700547479478738053092137021723760401255428336585246716414524870005434451618522628481492725912245856674982490090929226726852969365159093552811879989361*x^2 + 3187739065346829076512624487868776566545498935113555791149753126253399587380701138616124746427179120715438034700985879887986577324671890053621491868033144855854708952029556845242139856303270279252985957249305749660094945218338782088732630505380934053047238401177726564500035804150248439868486461476874252402922138571739196777343750000000000000000000/17249751257543642941451022771866333823076158645706022274266118584013507238961364413809711702437713880559773570059778967803748913296419985034704423424807391000221493995382663016750029080930679882971*x + 70162196488422452786471214086000209693464219235945782218256884862347121382378125424452227801619296046993756013218001473862306707993440194987218364141249546064089288026228013112608650577023981901853182007204632485967591921154559876606325675155753244635108864682579903198473520414540489702734035035246051847934722900390625000000000000000000000000/5399052462815217015758581807111244251671510853724890452198641229516093082559545964067054288470591917004184895662128674516245408249814781671597170237492058896599766693526478122802210945721269]]
["4.0.990125.2", x^4 - x^3 + 111*x^2 - 111*x + 2531, 990125, 1, [2, 10]]
 [x^20 - 24087212536870656480951631022419288761632291425623933458384924314281284586269116896274786185773962574211281785285051278208325933040000/22797209021693552716728808745685788077116641753749852869446525430137600264109297639104506263536710441*x^19 + 301397701833928188484864050547639774914475105526739521626825904730637464130369612224186662207967476006896921210670272863571164596555357948927214893447638536325044480000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^18 + 4620987549203565577098790746208763484412495697730506851317966054041270671684484447259770340566394293177538028986411902384217090020237377260482039775840843321311410270080000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^17 + 27664951579232663499474099991468938494598618825537020979261191201853809578512048484492054362807847916104304905737274542988264725759361388595997169617363783484117894104945274880000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^16 - 5419847867833522288442331945675375793478746637952023565323369450595708456162537099308008278851008101436802608971200034539360371767941093853507067033803257396110057179728273973362688000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^15 + 384798801897814473668115038682894538570618027941158666076235665543207647932435683163050339891789093953394522746132104644200462853665938579191300738994544103193597438889317039213950627840000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^14 - 436130207166566469824147007830964725850696169181572199960611686425397278908838340896212681150554602070568355480476045434865215274963380531161971123987221124990745884644058904762039538155520000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^13 + 188864430103159573279473655702563225833626331664743027988415625984064385232860704575556713077942942322568098415044752357485396500026209244880176357071489261111123636068285807728661250747924480000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^12 + 152653554609194930426572409767982362964283057333952508097798624165011214621713382205981365242927045074092114509893038285480164044564129879580394026209201102097703259470433658666217219682420654080000000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^11 + 18423829278396264424209916857832211008932465522454676909517813490228979385818365363942104565770450480032436652330413371388799443211520011364787569797141737881783776439654418651473663837509785747456000000000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^10 - 4854925483435511599591213683489908777105095992230145839400003951888712420536496918426427258356682217332436153381488872361875481109607330681566733628474459964440453706925153366424630390095788449464320000000000000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^9 + 213814263201740209498577948030232332472183017800891839198675663194970516612284863942728901435998018421116356915707930178865345731545347879784574764977101263435476763366021635568525646932132739049062400000000000000000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^8 + 464439823616628971872401090630278544732408960452996213932127711950454859923472613720076963005288001487955312412635162987419679648964506499779297497259317203119092426490109058263291326322882994241536000000000000000000000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^7 + 16259142727477317599686497925122015303349353506176917241000971865915720080796489515480279808364487550443580545434440964381262585134497096859702369685516767579035149476587988137654783235222856410333184000000000000000000000000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^6 - 533059919325287862592841096607402348128392511778273319219131000854704902439256879207197235378657617331881006648628563084221615289858320597644107236558935530867744859671043285635178918497205291581440000000000000000000000000000000000000000000000000/175392345358632011209153384565638153372312691475860478106895616065920026950750550105127011602451240575429901027119781128821*x^5 - 316618734809537349050825228953788107422080598134123919293617508027864297213105526221547782873635474455719483054548255204875358622675211485947767299681233484912894896632938371207504750045605291622400000000000000000000000000000000000000000000000000000/260949586996989089847764791670827496480757906829938760110259331220027357170628867229579212384134772563444486894007479240441*x^4 + 1073111374075546126744228028350497311803869748801984461638117119045230837444236393537656773543149431234798810720916223172057007685899787279950527726196284490746156365952704795378046056262457622528000000000000000000000000000000000000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^3 + 936660226943340807866968757683079307167318455173273775628217797058285658930165792321306279294949852929712384987886217371923514888952596800701753442355805704493681264327573007297411857677973192704000000000000000000000000000000000000000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x^2 + 91187451419074520819932738372548304792694516128097441364102519735184084699899820928611232633845732265440776767802234907215417799007090839283276120739048955242352914354023999755069273865925427200000000000000000000000000000000000000000000000000000000000000000/10698933066876552683758356458503927355711074180027489164520632580021121643995783556412747707749525675101223962654306648858081*x - 27222528276424331385640109434232575719704866502331743675406554102357003424879433159085225200420620955265793493250546895222587144078463939328848689886867101957059181522711124854710468608000000000000000000000000000000000000000000000000000000000000000000000/8261539368521131715010518265231070003614648150757619454483747143902662908703807834737868964903122381893551389701934589, 4053800001912446651447447532723271060922906280856120613745464472100942037655697108105997000224097833758074567166919337580883305480549508035605565635733040283953294996820100808210408561576920447390946408435075271054576636070691391274624000000/479965628599131543259232210530959367191517179028829863364372512868994531928834580379382511239638357786036610321893785055780640744853514286156558805426266013123515192768334741593140531753118978505648819907601*x^19 - 93495002058708754617335353482359075126204214640926632053153014341206090764209441907018501761590146103867332623733412173753588180841466403449230111977709094206316775759175104450571396960262726105571895819086223698795427484661526618122239298518209638165166231414904896512000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^18 + 284061449886514791180147212642660778920995071243435905226807925759831455858433304643589374649912768165558367447798657035246153664511624672987766959629313295870072799181611342097579057788695296026833536010120843411696633303411679897988975894610419440781187553204546781474816000000000000/7266198088032957550904580839672869506857387447454708293839298508623297396957469277444400841776190499455052537172299314657620062340776141189485023551961860812056988353545048865420035369864873856588729553174320922198370435527572311*x^17 + 6495420888687155729870476709343093844345279370149175962288460499474037309576589380388378740400149656468781615029611029908186449418796711597463081564196037890839588266327329732814308690179365365682197778490497088351387883830776349486066419564378744690152236712414776598453887729664000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^16 - 158817044483525600076075089943641827811597665486664638430791706221232794649107712083441298878042491007775920132928255526419825504486883072440296568452612281741328528482614460483073846697324988045037285555175489594112786035431244932004212606998759836661058498294421432919485208906498048000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^15 - 82810012287084214516687166122872721570136314969898416225579785074656886151006265167045781053606442056074315405993445643879468185593316986982356878243905979045773893862576470476452467801158785922704229960377500910220802965361232445852176575670354487633475858995243674900754275243339100717056000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^14 - 309301423347120537839764453147114055863740288571793931615993030729571103546592011052699922173248065105306534468019708744039590441600397420448305444852431713257133914671101687900546595340900414352303258801796762542138633796205247973828018289240842643497432267366491420327818569935550232644288512000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^13 + 459573445758863650982263574687228449449237876651854238237886435269088017511961138509406175922094458475862646604697275740257859739898790894121393076268021268066691240568961359245847101288293440173459658948652995273034598062725931629365293708916207628726500625062813548885935939476713709763408429056000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^12 + 125825366334611056768166727407323990635968081180070979960148626642405526158747454019779246112550105035057584947765058395247922843055130502298438736463820795221034549304942739230272536058495670507053991494724758702910918855092656132387708556662409581488101902473424121217748901222655296208420600807424000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^11 - 13934336271901167931709410419011672071777517484699044837387409107982533653863638403347701941819887705882411487535790566615346753585243370733216633811437453421644655876340924709214635698899776457961808523777584040337197333871407697351766673499726073505954221670197196435851901710060609214416380732899328000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^10 - 5143976465975060638811905187468992004948893888758615486357692917091154449181918922773039379914950139346771108586467571140686354528293414330795987795523223855582506528752371733929673960639727500938651513203922392599731781884775311727608928059157802557546828285009653954209798680053499850941544920241930240000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^9 + 789300301703440766830927675401683598926298124505572837132780156959893138902724602838266153267233725139834250110149888991678157214924520910999274333424899366905695510989805954402547044381735083960029666444169698969714627068181278239643009394046426455732787531360920749453675651254084710723461343422688788480000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^8 + 2999424359126024594766257559151329955515111313194435668992590027231781365963861129676570089133507281293402020131211018000294114742378072986835317063744456073535054801415980792213218788712064510605042345786154119830816122499308817343832004286590417802761994854995901323720070282879286121278954890301590732800000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^7 + 50214132126538918209752719887419515083478349168839400449803120148557526242123122093918351019201119002508762811292143401902775326369613807422754263809786718037886449621188068652953021826429550030297531040784827386828938922819002471172307541047275299034243066279979833099295472193629564410287061288005664768000000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^6 - 47027712123534688227053086153927501450359364730386644653339948445919323561854827046030249380657852462640064148197876410165538475724451501079861656510992702171112601176918121785967331116863868750098237884976115844765704660343240216589115739583126410126492959366367615212352206192767492673181366479749120000000000000000000000000000000000000000000000000000/119118001443163238539419358027424090276350613892700135964578664075791760605860152089252472816003122941886107166759005158321640366242231822778443009048555095279622759894181128941312055243686456665389009068431490527842138287337251*x^5 - 893426361557069355978531591763678228440397011316507235682417320598875555716649767799040340379392789108139666340445508959489056931744406754279618271102658091287779009165831456699513992951162550473699878461383966188329070009221243526295269974076753404650848136588359476154731074161630582715282038917693440000000000000000000000000000000000000000000000000000000/5493954651927358148244926976338023285672658801734047734366298872373712665992232868311620148660046475197722650057104359863078583721074643338391115368556528906677235096582841825073685279653929013518307710936681672881694719545237601*x^4 + 1796735701709586117299239976194529772773483702881005684830624433322528164860401402456024551724869278198963099483444708358821848926912869433607930469529500765061932958315961740529552786893812244897503158508488999838537575580349184882371168392936744745343450960116954618375723490249130251320790975984435200000000000000000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^3 + 2387855718425942514942884808531649329754751064733431080608324596384487919129125496456277597249972543075930009592802429740213473805028591404776702019997873663060089592002774984864680479057296752443477683666172125891677510728561708683539582418805582666387695531144693918386680718808952609207990517497856000000000000000000000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^2 + 257355766128233417951562327401543963840507738077049336896397933179324479640382901527423915025119006908735315459422219099978716154131158278629308090727343660283061702758907137538531669462760785452794512383056621942636474991505034497142411178359530198916866043597205108034556937938522717029999522611200000000000000000000000000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x - 67525115989150842761092897918774664358255870874415553804780983271577501973387533090914663608374999191875113720263600197676506436014732359415916427997912415877021760693724318544224660811977353843874194862439016000550680022863236331470255850682687884702638493495923508704926406704732284387328000000000000000000000000000000000000000000000000000000000000000000000000/173935981919340558457024519165098970534697686979284600660694280797821685310276100072489825397780208383832816602826097913163505938912611514393913750279582685155132926722024383104950619998325203184060446637414257586625074420229,2143284662279671530727180120096981428392204424499596279326513755482989660020203882531878315882735921887770664318066428932857563004551075507534496750114570544328902010917642285849504050443880219400492257424921876486817653846162106348143746346348298333349290474086400000000000/479965628599131543259232210530959367191517179028829863364372512868994531928834580379382511239638357786036610321893785055780640744853514286156558805426266013123515192768334741593140531753118978505648819907601*x^19 - 26818423700882243082937209887188339328050058661559508908701966548538405675299019909728203929439649135781019226079276322258105119155353086078652893965149763826642931419558828894560340826990008557113069877901689839272770106598520037063814245369129171586140518908637308101141492211976548414653636403200000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^18 - 13263752698433352213946487790982616085997397416410878814638865430975187585398133503555066477459321295433420798780527331754048013917804296886766015810896053942918639402737532383408338957460618462898063153791875335973372838233374851946604163437897687789801033372300450233035794930891639332539211733094400000000000000000/7266198088032957550904580839672869506857387447454708293839298508623297396957469277444400841776190499455052537172299314657620062340776141189485023551961860812056988353545048865420035369864873856588729553174320922198370435527572311*x^17 - 2461632549292166399877075179188226028465055526172155653088566049919137469383170611906588268242812546598902271612357721937935059325211606380796712088733609710280725737586931429104622583208760369523876005664152340118836183937590571737368429177469140235160953048300404178004254278025918811414261199535580817817600000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^16 + 482259073740291036069245738377430001237221148591764078798617925615649617426256781735134237415825054993679450460655825673494110908643979555801582831213400829803633057820556774427446379962671560808200613685990109133229810996511040898193611316198057659430773050553951184555069181419006777634088550020854123214091059200000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^15 - 34239469133622158155864401767668428830408395957107479839857931265300738858652891039804446163276290622880796323439224714042829149082445209360376497590025496962485510076282574402320036797161679049623645011981043100685801390678927257146159944119850635559522842467739119122682209008220295897144137795813417398765473175961600000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^14 + 38806947144511635766058673005099252101325578088414178818709032231808590559977507650407012736255127650627373283341308972782792493198806872405007057452112717299315160026698501988918532161713806204439851587270258317348248108892641840488387420309451523970898329093632856518489949478950324166126864748930812964443112072858828800000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^13 - 16805192201906905029495644672507848086047780730510439743691384051935265390809837747914177890528325768060727340423632509495987332806681383817499916377640612394773895979801258364502857418650602202818820059808645899178834693513669712569057104454551232524555834380221702821714801937910611857664547312905550942983101803187824230400000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^12 - 13583141749405017225719074365389866091497207231146330025465775796326915881509708648985461049472408126050440182743884039487334362333620171820465945831223252032581168166317761844365423977136645324081616190282369874849529563972964103644619050050157367391961902461287534853886291161282552145096715696646661271966446213832241682841600000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^11 - 1639355764076135368894361531975340632905987407013734465472981328818055181888355792355943618282907349052660114772227528615205035332955001496962800985431539516406198596061859616378302026133518608495865016222442940491072731153204499110141989047482541339842487270442749206116004119319092115789315708180182009548160118171083534552268800000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^10 + 431992174654091520363371767553975376505369084922590192285264974453876527465795875820352517879033976911987810660417416233019568998260456023510705671587861028410740293059846013842165061387857684479185617777906430200866668301288820831941016476114141488467657694497722522562758327168096771141738771486857209233724052361521227404148736000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^9 - 19025233002591965945515656111349498679491595789663773524624089509150379787735686273299941855628344358248518630298609510377726929322735266481441454022388550948496935449009494716696689441461853442982188579474841036328905770055557911137090777390415809482385983539282504642418787582983129035994287010717006182513486551462269011330334720000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^8 - 41325942094199659894384767037335708906639006026693361890452472203236781892789327010400567466648867047938577862877710951510115916751086239380748118031019054415929003451993481645849502556198397957352180538536271604843832772654171976866501196044886015505836211205268127320168536983490434238378048030572790905047095512101910925541376000000000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^7 - 1446741551197586244155458497851712191078946243656695791654951404505552047875369592946187852852845476057719770201480228517076330374697307180476412336271662682285348007425985896159144816826650424253097779449743090670329330791033900111871912390620609758182604731861164053497237701391676076475706378442338753652596591024537434898772787200000000000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^6 + 1530057129151114482002745771615885380624550159837923103939281493277103264168558217690265231685839057067344374774992298352131334119678739883665172038323098109201417802060330747643291833907562116429014265129202511229950964723444006946529271940036358005366745988613453765884181608786607835783226178015187001671251894879793270751232000000000000000000000000000000000000000000000000000000000/119118001443163238539419358027424090276350613892700135964578664075791760605860152089252472816003122941886107166759005158321640366242231822778443009048555095279622759894181128941312055243686456665389009068431490527842138287337251*x^5 + 28172794052816477878547161952571217485332075497726553529657756289431917516575216851979297635853219729259627749745190053592636205641426252012292036961713749597674388337009615011285124602654550474481749645200340101598408886682892167475695092237246562924704773694250616467554991038371019656330361543803287478289918208037821842718720000000000000000000000000000000000000000000000000000000000000/5493954651927358148244926976338023285672658801734047734366298872373712665992232868311620148660046475197722650057104359863078583721074643338391115368556528906677235096582841825073685279653929013518307710936681672881694719545237601*x^4 - 95485650132964224837393927658055471676077052382247436135823597120853676672250894209780714075427221478556147259362573090843820169046505840422299676122692433789341627957395503127102185051578119491273750896224665487679225187791090935010223016064077416416119662376321065077049784871078179045836419309163322897181389975688298522214400000000000000000000000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^3 - 83344201621590844868950403118789894465306473144832484558961299264286589099686560574057727587020149901778131954220588076796655567295100808793530369601320847464666640992143848548633218232808890662801946777355051218260424778386565724288464322160302479701089325303470930277772478207593898854663156696260794104618450465952611119923200000000000000000000000000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x^2 - 8113876427988964614914903074965461186020892195201014142240292208865519921068445976352010016219207664333839650334731421771122636526863960206573215312173478309655854473569544051072727207801700621706966741934317744369861659434808527673430169547996931788620776950769953670060094321525914795592739541337872748950470392142375157760000000000000000000000000000000000000000000000000000000000000000000000000/225252140729021684078042006029858954712579010871095957109018253767322219305681547600776426095061905483106628652341278754386221932564060376874035730110817685173766638959896514828021096465811089554250616148403948588149483501354741641*x + 2422265641324184251367723826089290608279380400803077828986725202223456221042008672408389618819711925342392161619069144234489316730207296183105701283035382350692224574194303897191356022378202004890305173903062111588337613593950598507672069491428931612495822411948035957737672424574552078663497072383660229341087164006400000000000000000000000000000000000000000000000000000000000000000000000000000/173935981919340558457024519165098970534697686979284600660694280797821685310276100072489825397780208383832816602826097913163505938912611514393913750279582685155132926722024383104950619998325203184060446637414257586625074420229]]
["4.0.1058000.1", x^4 + 115*x^2 + 2645, 1058000, 1, [2, 10]]
 [x^20 - 273675602744780080282163164184528479032843531425446445280142728565219851265413374313476733154374304605000/66222085216546016838958548554619201366514491738434324653714650388037401*x^19 + 21480794567362318037140956831103971785701995697803487733146102558162560876609228438980444297326860437668012011350141202490183467300518772583116056909757234375000/1296237693678101853265469097577394548370166959990638998135506569439067374787908967093814090964779358649802344721*x^18 - 319707238584192737746499832330324377857022583511536845925575506275841108969015451282163841880873242841780273866553451626223303185999763055120272297894154714663540304926092194062500000/378191036696869150123872945837344374350821547910533388844493350718727752584917576256221738809589056920886534634914348481*x^17 - 348356463425510070270529424214196490823744780976792489362197529718502161714938000440306989278398141439545771269694389649007344363828224243191841447617500216475161241981290194841514465350449218750000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^16 - 265827634101035475222313483902904829334220739690922227587217284293794893030688559936222150548425971460173367201111667736302159815194930489234090988853893576423550145387333255067341027724080476390625000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^15 + 29674725781847922292339653344970970980861147786016251894867246808279214829438415209481692699285379741458313708756735322753761347681670817154652261122819386041251078510975767341950000773197368349323486328125000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^14 - 7333198704226317482889888143557869017284622580448807171433611969027987675897798772132525952472761578892604740345113320740020674195211976384570956174640658786164617085747500382217883409027151106721958780063476562500000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^13 + 2657683677050459310950916483745379131634212364178466244655967885354248908397105649034536644565503705972785925952244963154630838615964587566120168237182205821772486647994111402155055675518994757625841301700602569580078125000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^12 + 130330194724197742177380046130049428496738885581585623923038942520818495767534324298924144365649826932946065000403657222481359039530621525751524296510524413400590093557919014211135530745776805456239129757862396240234375000000000000/1847921304815697780705973609054047150621991017220706391427048982037911981049467471442038054219175284733110950451818601258831*x^11 + 11918537291025191306572232741076768037826305395195241266501054071606601358503749951655164176759597278579396189794652365487152797199868118310415137418200182152443669500833299569561604618290679203752748423220921939849853515625000000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^10 + 17230456011613815658775687927411848790160251768700481010193671109370698698505421147945014603727114518060136797488339683392023191703460154123433084563042564697258228516848081035164025780602343073241773084312723131179809570312500000000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^9 + 34473490106659995782399259956736250561645299408830905545848209488086875232342098942189635097496327339858387942867383458556106595761616398070986055792939491815877611627668189326933428867410467134269071754060256503224372863769531250000000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^8 + 35643156656607639083804043764582263668052463089607374962676508472816234715301575675647849648182691215494079689846478818627817896536010548277997273447849577238766571618134734912248068552708228580040375597193049877882003784179687500000000000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^7 + 23657839929318654617501779505794865380181455895163908560449572374483452407853948334358659245224535167554896227867826628647321636758620771264955580977070184550826984437859605107485234993341587181510087546120661652833223342895507812500000000000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^6 + 24527135079212490801213991562550272911916230117888775061496772877717068852617903092225000831025974535992434121509497055007201658779108772347276800346079821367432820097855171421538624158078300925897835396319812236353754997253417968750000000000000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^5 + 981631258460322937180662823588712415993037906514104299381464326000295789066839066167564286855010769704259264487571019548887688601030056191894731741621988156319892787008546978913923495476777549942602881500022071617422625422477722167968750000000000000000/4232335891674662659036262136865720893360043942666779154558725087893282279177812595883377479018111136001641209099326473850871*x^4 + 25203450322888416940253301631764702986640433479883439396921317495611573672541146425622309897908050004603775359375168637201611679903336684025073044470430932308834590173064298442871403468653083833774456310127043734973995015025138854980468750000000000000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^3 + 11256983901762381537938301580970026431474472762073873440721846379801738340852300224506541194836583088821717021800617266481375671471608944668654165178052003586822885946007156474938907287320609839346622706508092840285826241597533226013183593750000000000000000000/131202412641914542430124126242837347694161362222670153791320477724691750654512190472384701849561445216050877482079120689377001*x^2 + 17015751150859010542477326223389733261515520837910349002772223496397531359056833668621657121487676774459834244994014211995798787935830344469104429893649942317132129942599067554958151763939418994793800322027664151391945779323577880859375000000000000000000000/1006763396857870507670476179916033085183211932249370046203762077675061967407495265324734324088684442384963877518428501081*x + 353556405445973368359074305496333862693085885467231811524627195781704793493245362027355286953019641545301475180790970242761880676800550421384845339717329117815753341066907522198374367629228452789073085682503005955368280410766601562500000000000000000000/252587471591750443052845884658073266874892131405800250991899012939949076084705499678667932515618427107867120691281, 76749609916728776368331880717142920192324417272451378748499052206156398040378027449366008318778939236268518309625370007414660259836721526187254164110101685406486780048061601937500/2319857857756138249871120933329532538610105860846845756159371940442270889571289661719943877056555186844910207679539799816384512612009700087609729*x^19 - 11530524446813362491736195520385848850422771896134627590100802446977448776708450187003174675851135637681172320061513643913467151616492686772540368510132149146475278178794132243671876455626367748918434697702749345877216462941981953125000/45409128833163026161292548801194913041629377585875061205474776237156031646274055195715420016976068171490528737223034121096035061901187087800091621245027531551708654512153805739499454009*x^18 + 274751974126412385678165359577364721037524175828100527298534633513774263050682009517158808108790961140528419042271204763636994094489019465209110664797631016644285991387027926107513600447647220229099210364635912534777542055710291948499125625133064816406250000/13248592902884919917276390523356505299372003558535733533218656986302112837650671903646895740503567173288320870558814017293121124535960071302510987265848751065971717549021175680841380560859539049*x^17 + 622786425952420678150915374364544134689881727367413452632038906538951084091030356711776566841903492132065103906012198753673578694043184722919838521195220033400428158996040104198402670574140129813238402405349621617413609262176904541540579713724405644492988045934570312500000/4596215098461739302621442676753362174963434846530775213077749700344915287750608747485084717191238027324357564735134317693346873645139803896338414213255514568557974223823975288373172585553952146418129*x^16 + 346862524860141673171398699702608476155387548921215529320977827521809078947383527252821169841803928507704558283391853622949746593598440012531786403323933137024477408610470118406976921394421559727280755905322427201087479979481977505019068566358544619886182648119868259475585937500000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^15 - 1861318621028230124981203521575290653602259105810984321142319887474148432162283526581808539879794381689593516463128389046842233882074360255306580328417006904550791476253664077624770680157053977766756797104132619604248762040342603430074171287024734023361176465867741128988729248046875000000000/72140593501942951662884382882954945441817390417287384866133375731500626907737815558352851430697257733221438298668847334230357451560672574199050762216749598228236030208715438221857187103694640211171503*x^14 + 10447611168583274430743117114792425153515255339522390984480064120777628086935019593408137711518341387341340102591717280050117172033452286310855730147005010921864751037918763766476528895995396264266066130060589581846331398579047661624364631994313243605643950575402441967365535569667297363281250000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^13 - 3775334276759740394913258527154705255106665072822215681046611137713352796518075833869927307085176490683718949829441289949828452774329846843290279488927273444554512931941516423383389838828212676896190318641576906132451083479785713492471675715353992079407742814729360768657936292144481307983398437500000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^12 - 142113434365102002260737217698861747699072152509794094905529742419323302668584135673163223811935738779099869980724911203876172212399788928367785012679000565135378850146137123367631368556218634914297249520529246352577063372346833763633911076412933425335274834117181969378157097216196016311645507812500000000000/23369488035840674482342828257858644298053520839402955660860107631331188998281264194959374407127280674142156068582866037849270723745006608543354472267397757172527164715499367311305849343450376406435839*x^11 - 8725906806054749885686070058674021847709514663229880487518735214471572442038698166651882230704824608534253582808080960564391036923512417458050645597917164322250713928556431694596435253813367152865498088790769736761910219712294780176051202371412937930299650259829498924235696375451291497707366943359375000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^10 - 17800022997947417716527363709948672758605357173189408461717124520041570403257010788094386800093797662473828493684231432608134848329840923158065416533809708166747051231313428482836160129730783214230352505165229600225374199974013362254857110302796381640813863548698279938771991969999909836888313293457031250000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^9 - 39206456869123008805220695865307864519114644422171191312347660194956388866410012915629299606911550206598377500999157345958741392498923815711985576067990664171351592089417988640653884860552024283797888419664664736265591912649545833015287701236292645005945136457500466562829394932057742151647806167602539062500000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^8 - 29079939479633755206166147008856117842302280663397239066125676868677109384734213133805857543038104857577097721695640063693692143931093694884070066423064971660713990147661224809776076088900694359263814693053098914247563093759136230065414807216749663656353676955327061152652566181308584456279873847961425781250000000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^7 - 646621222355071474078679421441465260468836645710770232782723172347928198696691730658394631540657296139006262922902443618557252817904295012802115669553919926369131687379354718795845428991845552021223272152749188962268232269022708589021933327556857986685389006069893356074742305223048033472150564193725585937500000000000000000/72140593501942951662884382882954945441817390417287384866133375731500626907737815558352851430697257733221438298668847334230357451560672574199050762216749598228236030208715438221857187103694640211171503*x^6 - 27714061436945829512473568366685203661291266102369240461512740816320349271413477336918512136553389361952439908940619517632699769841228050829598585128712769201992784549435921302020187429426709516107502779047565858129764150349152740984238536406279907961754369334064112036021020955110104134953580796718597412109375000000000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^5 - 1085195258378169164855443141431632345239805478661712739525716994934724830599990189987007268117073382199142294495349887674852273178729371074569174572745821336679401606362709030465596304750171305516586547747319565909102825973865221077611433234093966976170335741957388862639752039617759182146983221173286437988281250000000000000000000/53523666146602835104720671171224636940703225148309995223260246510468207060579669607810180093743126705293325189334951247977361980190176426018650565515652927717723506283885647712990816238225055640546599*x^4 - 17723890540603973569395106898609630340885775958046636294451347013516779535095001454578607504495690801971440091228011332869281863375850738654727010551733297814653695551426749156866507844119557996690781073743861504110699375439794861838775907948601151484222710468706601143716588234195884597316398867405951023101806640625000000000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^3 - 2373232583457468460867337948519550818510790080659889536305604278437315821136316358674313275312639790595474273763698626327147120156095521270560011201555519849446187806331668767783765136886375254174265498897880168796129133815394894468552495887001497882263012022292857685280470446682846788801271031843498349189758300781250000000000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^2 + 4131155512707932426063063563144121712843073946830799485267607664709903435112897077253637285140812307061059773672324261328014874250782721418576605183128538166932108072357897889778470956179844728775822335593021049779395332016921455839005503273687036686253689869715750814871278261287650479971489403396844863891601562500000000000000000000/12731897779672408040502611292945601592696495419752839925423129363836330436982295699404666806623928053530076356607020270618689400679057628521713058762480649774398820564609349829288566718986017026089*x - 240388235306775813702592573041903324033597905112102058931120953153903636147339979557824693195687787473207759841054937998476038055979640180256154711754858824255340525292913796132869981553341758299553474842508341531407276482648435562724384735834771300184874675112967855813921948282541052321903407573699951171875000000000000000000000/3194313459119611852298348887198734104561792076361273411648782607018345982898367404545451919607609123869976538368829821312877737919945734501474875128607938473194928839801422557044008649449889, 158484877997812989072878105622364237358471166361140139465616165840218728384380074657308617903759807164191379947431186393365739912728322828198355499295868920584785437168188775510530079191249021663511735853515625000/2319857857756138249871120933329532538610105860846845756159371940442270889571289661719943877056555186844910207679539799816384512612009700087609729*x^19 - 12439476051795903448591551771053293387147435887611629682445606499091232570610128683723691118780415879844505665241314640068888855510037220920634576237764144891173753676082295827384315167692044136421987957379211194232052308180822948846106379108962193615982872167968750000/45409128833163026161292548801194913041629377585875061205474776237156031646274055195715420016976068171490528737223034121096035061901187087800091621245027531551708654512153805739499454009*x^18 + 185141686704478813412698502005949778429692774133494266330976633716201440038105970871215260173100019383784110739626909102172920733878980301991357193489738229135232266951064295267456518558248263867029017559593112940637926971480388471717292351418254824822193193702112003589528828686523437500000/13248592902884919917276390523356505299372003558535733533218656986302112837650671903646895740503567173288320870558814017293121124535960071302510987265848751065971717549021175680841380560859539049*x^17 + 201732383347403052847573611980390829358209632149450639860311822938771781671787736975339653368075417463876695495615816987369206514656938685524327735331636801837765962661925630010529548099993806584698558551039562912191113639416442261236156888781692921447014160644187060504304726503330768618280029296875000000/4596215098461739302621442676753362174963434846530775213077749700344915287750608747485084717191238027324357564735134317693346873645139803896338414213255514568557974223823975288373172585553952146418129*x^16 + 55572389956747760451209614284149915852675944837938320400100492428556433093500177285295728486738204591290996669503482254803551004912676419864225112318630559703681143742839347401566862576256063048288077643607147241958428907091445947875175253945758330497623611116730959652477030685392466078407553038092041015625000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^15 - 269722904007401461866344218513650689370362213926137116430385389753530042633341464442968046727167682322519949128971130591377782214542140076481804373821180174578745436062275057768953485024398926999573464731633052247200405589656484094697409843699572376284896764777761896894410099257234445156621844215681184387207031250000000000/72140593501942951662884382882954945441817390417287384866133375731500626907737815558352851430697257733221438298668847334230357451560672574199050762216749598228236030208715438221857187103694640211171503*x^14 + 1533036169846402268529662252935060614516422738860431368809899557740124814589663448101268014546297269923316661753643033023643956968203438924668133518031452903314751297516964423612411912367001676869542739908774043605004094997203989008349300208490944658327928775386333493894737931027580295867316491285834940975776290893554687500000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^13 - 555600000662820831344093086041306651997014827957993911861533803089553908049852527146128401736335778922702375977996271261684213286118774827776082473980304637863824431952881624970878654596160497800291904877453428213581824594454220825861606452989978118127104748963638220234019755344036789219874909450461002702216686344146728515625000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^12 - 27246077815969900791686181969793842228718304963124680518420992684867616499072483699363828848394215069390597959112624882063175259139458471139811526317406566009968312550039013904706003608101489000664378800864762768199118758708234319450823149901796702210856357323540749677212529080513826791423943405837979863159935462474822998046875000000000000/23369488035840674482342828257858644298053520839402955660860107631331188998281264194959374407127280674142156068582866037849270723745006608543354472267397757172527164715499367311305849343450376406435839*x^11 - 2491620573198759059202999342860917631102857097955726868415301321703454780706063962024764823103087202981200361634162581723482693628510275804368344379075279797378406322195269549131588159919339367081767641527785260250921128992455652721462067926188378720169762448301222598973226333259519219425866642898326326785438656178116798400878906250000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^10 - 3602099623119136797525027784972524109468926470456656356631477347795812924298629399029277767710661006269311962256741823001860464553035281955986785793617190367398192390873460064416874881867566730662749342037660081468865651532527803270544630406963796865504470572812438497210900040360068081978206180736811052780805736707895994186401367187500000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^9 - 7206828747718718601957471630947124634886580569200747189352879449865700957865449264962601134150122473059132019106756139789299867303926994778637586541881752949409595230929126226201220154531620816025569817168588410756177440916044034164391510804763879369949252719699216293671185763048934396473196125034935250386568444032035768032073974609375000000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^8 - 7451352481501597787761472252543195592829011212400373999666682681999656462137238024771652472202672145276178558567458792181788119596336287461389156256583172218657966470344417432362197675390274020430803309608765226838961468413253403634424493702572559525212172701723233831061091952064916564623348132246049664152412820634525269269943237304687500000000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^7 - 215033538479448742374382592102913344096925547666082052010881961552509046277830890604701025274407194236033697953239887877698636027992812677649303236546685311832398216905617180212720032208919384631847268569751064098189509233668472446417830772320150176637570740155021703686831989611180517272653905545044780450265905508422292768955230712890625000000000000000000/72140593501942951662884382882954945441817390417287384866133375731500626907737815558352851430697257733221438298668847334230357451560672574199050762216749598228236030208715438221857187103694640211171503*x^6 - 5127501208643208209371433615324659999116067793920869500529855279031530225605227273636771647807458583937404476715830904589833963144499989891701965529136215020693027641904715512660530958996800125477623685541119214168576740708822727810091885052990948223038923128420684722441227823587451686614193134663699806763473010367626557126641273498535156250000000000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^5 - 205214161700570998956703550292143905692939363781711557282116344792073605740937038871011056616982042168189127090674545985159201438678742554899578534644609422884717026532004685776972125574343090112235726696802408272473321627827371202807383192535973230355226120499417229343585159454997927774218086252180532902175392591561831068247556686401367187500000000000000000000/53523666146602835104720671171224636940703225148309995223260246510468207060579669607810180093743126705293325189334951247977361980190176426018650565515652927717723506283885647712990816238225055640546599*x^4 - 5268887767577733405905062943053897463264651492503980772113814254414139301802376483004234573042255771247796845206077896243973132556083464342228694230076766113911616785886139433548412043086471272574808160933023162082875519006283494320556155525709605209010819550864611241915826596674418085923425930985769032928000671731094826100161299109458923339843750000000000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^3 - 2353320042294030954719445471951505054218113865482821712563085647084283719710794210322102685083435454962709996010936926162101390206480336776914138873250675897204739152333884240937490987962554790930331499366800449434040803540329038327830613283966459244109006988306481706399692941743849606728874057887467698551486897293372635431296657770872116088867187500000000000000000000/1659233650544687888246340806307963745161799979597609851921067641824514418877969757842115582906036927864093080869383488687298221385895469206578167530985240759249428694800455079102715303384976724856944569*x^2 - 3557214664909937654804330492479745413920992009594267211685679386469915182296003038391693372702970468774645583490142423908720624111325188717394153774881204989512891062086658021416423253803440781084325462852448991542365145059779832487016636229076973477175641216654635140910898934669049736042112564452221924652052408788449611165560781955718994140625000000000000000000000/12731897779672408040502611292945601592696495419752839925423129363836330436982295699404666806623928053530076356607020270618689400679057628521713058762480649774398820564609349829288566718986017026089*x - 73912460236101221398603002699371038076291721472227091395786678801981940167025910312710399978173727189476791999456647949321621774202875917171955139297066485395621298125653142125778088650682074112544585351960694845844574291652268251531951483357780358547896052375121321906768722826750317034877737900937328707762219437427120283246040344238281250000000000000000000000/3194313459119611852298348887198734104561792076361273411648782607018345982898367404545451919607609123869976538368829821312877737919945734501474875128607938473194928839801422557044008649449889]]
["4.0.1081125.1", x^4 - x^3 + 116*x^2 - 116*x + 2761, 1081125, 1, [2, 2, 4]]
 [x^16 - 53358651615784595019843504239838177746618311319584635793180880832592329554313906901564319486500487153363514264000/8237786931430036059025901642159510059010400776883981128390500372818983939672881*x^15 + 1115462571271833040045799227852940447373344896182694722123032983890632225500132685644993660163650447604294764542489852040431337145467400421772941552000000/2863471150123098954681215838299069148101884108276009916869798954882312685578882562945871304304397829808401*x^14 - 2228723098447486583738998627376180069227921763944839915091373012065447350991581904323466216415995071129161132973196276487122440910892636440691182855909264678272000000000/869352704648522965740171809723435692432880117156704886771587832501225013654434324992929473858119485527660352001*x^13 + 1116699544682427022109896565595041781280665432242206050355496507616482910153358186285565207783016443140965834287519614439848160782591749347982131072216078887734935699692800000000000000/263936350483996220921681901603844799658314836448892760328740837535204415370499915502178381192798933925683210527855601*x^12 - 155256703048747025652264947518966279773148155041661503863230828378463214949086472567616685743532619720255338404639272350998403207008411977296144567028624506823003502823024009760768000000000000000/95281022524722635752727166478987972676651655958050286478675442350208793948750469496286395610600415147171639000555871961*x^11 - 162699094954671647512872335279719556820132086397415798263156228929820308714229243131909545687213754735686099831362329411767641632677823852174374549528838709735166868788659758611067609088000000000000000000/340558902291335361452816901969452060755160869315407459592097373152726481341573460278805829855710394733950115635650195821*x^10 - 2965823203846384760682919829986270358338082893085557299125307007550094899302896574413292566384963839764598607974222356836175094065129825828425693356639184850793779328666293240034605584649814016000000000000000000000/34396449131424871506734507098914658136271247800856153418801834688425374615498919488159388815426749868128961679200669777921*x^9 + 3474966966118354397924928719710925189455268909115451813109581277140057196872442241976051053013446127894000676547947835115524417727252376962804483753288936553801689587381822829550823488661356544000000000000000000000000/1810339427969730079301816163100771480856381463202955443094833404653967085026258920429441516601407887796261141010561567259*x^8 - 357796504439422989376726323094938553684616614794634540695842366860435765961899820735169491178749668272529702160547818714947908972947346165207063559499131880448235659396232890424503944326089277440000000000000000000000000000/34396449131424871506734507098914658136271247800856153418801834688425374615498919488159388815426749868128961679200669777921*x^7 - 95780504026606837498189780966525009654874515328094136684755799478758563065947834862596732829034398336784718890802593412930209321874197596595763652535560960705406632520524186105834575484682240000000000000000000000000000000/192158933695111014004103391614048369476375686038302533065932037365504886120105695464577591147635474123625484241344523899*x^6 + 165378379924763418609836354449521028458210715602511809201717879838148216521944093361096978723279846967839595853383144828612488668245377270271975761281026543949540372117008766654948237428706508800000000000000000000000000000000000/34396449131424871506734507098914658136271247800856153418801834688425374615498919488159388815426749868128961679200669777921*x^5 + 221977725340237428293803705469113180092953507651758116829570268641967980334416166211375235148015907374038484445767007530631955392274534557603796911835218100795482254702500464485330762229350400000000000000000000000000000000000000/563876215269260188634991919654338657971659800014035301947571060465989747795064253904252275662733604395556748839355242261*x^4 - 2680449413299079112651717720078680646539303261741856410568948633460218577986782402461944144653051281455800622905899796057781615066877460495397370383770495801773298024432639022482776324571136000000000000000000000000000000000000000000/34396449131424871506734507098914658136271247800856153418801834688425374615498919488159388815426749868128961679200669777921*x^3 + 782201917003103771717741464696361227577528136996845811416133361769017638127521841587231563219164604114297979194452308461979375465911648344646600680761758564600572166512265899021069304463360000000000000000000000000000000000000000000000/34396449131424871506734507098914658136271247800856153418801834688425374615498919488159388815426749868128961679200669777921*x^2 + 297634751678565371174750920398607259217109477186856381734411443104876733174392631925922264614365084334157099418772069248628498543251746087310594583624057837738959359660393985981557401190400000000000000000000000000000000000000000000000000/34396449131424871506734507098914658136271247800856153418801834688425374615498919488159388815426749868128961679200669777921*x - 570021246104077171266161661159382603248914063334304889748309106200708789610193112648302484124786930551244705176948638016940783952657001085859159327175623201752100678349599067340800000000000000000000000000000000000000000000000000000/259776448891474001511545276515033558586072741401670444516832307651123686629339831276050621302721020572249484750841, 3377163933338778446308489336871040568592878661341776989320270142895488988884944506064409198281721598530456770945712532234226523767003238452647530719997266206262570319051478021123532530325939200000/65214549320061549520004972242352893357146893129321843008521851184570654578279569450717900054100073012422184383910744944103010475878147038094019674947684653394721*x^15 - 131104643830376652870880997053071272894325472028828841302646226772321640283953266959704422252518358540076883380184093176368941087256724457796400915716190334640614217998153946238949626813044936998077612187764211468806960997087641600000000/22668707275469570479739571150947993756277676652534174550384005327565841231183423181920757521688127617681839048680781391454373560572763029969083868576502672310167243593717522477602692023041*x^14 + 276810060842558798089867148787560287642729456268433476033977647383293967139469215801345329396561299870772337849471410475306648475344947946573375816075412481946355713078446532600599933120612486853933835875930202149190985278766577910134287155200000000000/6882242197539837067219413540998961852399658909386027927671134401454316963628518461454323904342037232855824017018533911226939267363451428661643831583694787816039085322296233541722654900887270641*x^13 - 113389202930664916629753170223647203152394518352767169731262316784117948238918523304102027084293522611202619541392675132536395408427488506765469840642659061088199820171650220582879828973660914272365310699939228483071523069952296161513026388379106113945600000000000000/2089455613415292073444881170460825817350388844548507464868884075415932084474581833415994191682146845932261027390843913982409988510811217193103728912641321275737282342934458799500539750564276253878241*x^12 + 16863603635835211578351991655561467297792427625764195596200496140155200883779204137893754954348145994998737725233909668529641962992666377166575392476219597980376444930163227096266722913659063052104788983244076552451793844931061984577130315512291243126593093632000000000000000000/754293476442920438513602102536358120063490372882011194817667151225151482495324041863173903197255011381546230888094652947650005852402849406710446137463516980541158925799339626619694849953703727650045001*x^11 + 31031414027126614281341744952075520220917464696773385501546987823291104107972737808248333221380810040625629265509315140851509950418641484102737511225706306876654620296091943909807280035449219431645689474813041238937298409820631441828222380214698837410424016495732326400000000000000000000/2696039059365289884192181772431933478642772520895109320090869718735442427532791872402037416378307515928100884659427422911897545670469590453687832233904253762132261111025362427818909315181059858234319261*x^10 + 811370244076012912658746692343165449076592669175433198438332735127803797378913637752432206359717897762156533003702199923472688839038178832526217192437832500170628947247894932648909330069967494591650115248749085932116499453984555641307373240158960421720586134744895275715788800000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^9 - 997770723009234763427422510628739257325614789588914318634653666052227045773040045401590540914377887328059371819274103832909394616348711636373419110326867129894668135446556393883706943437998357382875175869527383564634118152461315007301758558174528746655716090785872981943910400000000000000000000000000/14331576052415488331758439948190804281206317084758212701535675873277878167411156795400304160747845216249378386873798406005350111195654138727498476611806822630282019590187452905774202149120370825350855019*x^8 + 102299708849809133238249094651265495849032703673919297930140664376604433939102156097177085609262605179465943000422192497876430938813577477124634659016603909942167515693395932904216422862354100336832350520426170242117747886672037958276511536176797383689275569727502825930149068800000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^7 - 291873151756928657774261987376840760338694030405251132183229640933617628435824102936492585317633329459165180771232511602287721244660801376562140154731973438798592080871332833254358353856628983965437738896510595022316701359826863774855020266628828660675183309908084097286144000000000000000000000000000000000/1521228742993822783817934966567739001915754327432435985079205818951283157434703793925171950023514296696861393020123853151405877724678372267164642768851003519415409900634422375473239334264173439562381259*x^6 - 50256390773197173442943659265867236973615200735808121741210226726289246850544150405671501773792799232143337695168465563514487464942707679686675515205917850154082346805845920559853339517171983022714457972888988836967096635311850284900567457724862128578274764882939219495878656000000000000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^5 + 381351379994334419006170386267024600460044819621789055363182975992650694312031642751641791939756575212925329199736812265118924422768206452069686780852608148623952828388497023248985110602679488140994580056871617151603838831418505808627771833762887805183581828831185804984320000000000000000000000000000000000000000/4463933524522857021367382934682381661359344665744361333265210517906224347226425887091898017282115723094068677878724093673797575618318502226597886157775895573366530692025600085405079357922738453797807301*x^4 + 7615379170733731127609282728195897978479420002530250884096309100725402937428508279701212162298616636759040885747423962486897654080372619799025995566953567281228713631679871061811647282368661281108311202452922733707233167984961673090413146083949497614449781199210103240130560000000000000000000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^3 - 271545882090772102328652993468834362867032633299292081277319261693292873801952607393428400303940131659694410027723885853102455158404155264542881781188586404628998590166871969551415584341140653922031558864389611252903924730760543842348193772962464222242074538543804107980800000000000000000000000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^2 + 277474065775918345222924651719024296216763016117782380488209667896193199050373691648302995566273986239304709283395991316639076852322455163268870906220745732363033959468825436431503218132062097067515084874243595718066001975030728986632372199199380448330452951857608261632000000000000000000000000000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x + 612988748330999538708118862195577852390269834016189830244361134576478185649548389333621952057969648321724225006606306024555726876295038947142070613051733433861561951889115742917116234745781442942754011140237180346202806031074879376512001204966286205760045056000000000000000000000000000000000000000000000000000000000/2056523697376399206202917476004508231220164490136399368321420698457365126029106825692692560001085276100281291795630878754880550597418205309263057050390600465657768303184019727720813240967786847081,10944428079466944378525249375252929270352797545225610213672937810907084072536758102532619890319354472621671848348859146920937697573430986429351556933962313137906486055812368285688868316219713881150624936649344931359123200000000000/65214549320061549520004972242352893357146893129321843008521851184570654578279569450717900054100073012422184383910744944103010475878147038094019674947684653394721*x^15 - 228793260641737023956490338958804772124489046355294289471276138014471214838722227031203865634232059266112461071336023345854047214571577795188147672627704172437791187106715104953977395300877453975376657742150229867593083347130238537325581956831179519864488960000000000000/22668707275469570479739571150947993756277676652534174550384005327565841231183423181920757521688127617681839048680781391454373560572763029969083868576502672310167243593717522477602692023041*x^14 + 457134858572579719847898656165893434573832301742886576094771268344985895552025672953080634779548940050829919297351907482424220414136281090811200640767927790491188896448217173406487313805800453454213529342786976568159017301391958708666285813928696881702736343012279234560000000000000000/6882242197539837067219413540998961852399658909386027927671134401454316963628518461454323904342037232855824017018533911226939267363451428661643831583694787816039085322296233541722654900887270641*x^13 - 229046977070441792052138590912038656264618385930630505633540399498479665929299022752189764864514325651051346807528835544907166636132520023959731051507033360418789906633322457227308909263800902065395620999461696504632931329098272672061543506014541920599172921597341973354182403031040000000000000000000/2089455613415292073444881170460825817350388844548507464868884075415932084474581833415994191682146845932261027390843913982409988510811217193103728912641321275737282342934458799500539750564276253878241*x^12 + 31844804336650642763332597030808931926286223458018102196605486812656716714076026010111668931338348982299107864163160000026172258509972753184649707649586491140089915982649126607117911654175838005514505893291477810962601506975543784209837512207182113311064007696823948608323471906566828851200000000000000000000000/754293476442920438513602102536358120063490372882011194817667151225151482495324041863173903197255011381546230888094652947650005852402849406710446137463516980541158925799339626619694849953703727650045001*x^11 + 33371318228720275524348061149441072599034155732002431875751505346829778285566952899220803988013366618688159839393818190758745310586784926314415669482715188845002191558595769288705625149210811997590492547979770903477632538912720302026530185542001605111211732249217906419491791831657980707379609600000000000000000000000000/2696039059365289884192181772431933478642772520895109320090869718735442427532791872402037416378307515928100884659427422911897545670469590453687832233904253762132261111025362427818909315181059858234319261*x^10 + 608321945326460856483353171600035860946008441112531014289637050061516122698330489677076360366359928015960869471731102120741169324614575756827183631955554430385782007392213847973489990300020648232700714314475279901169714489067286005151539230565681369530837615330508835607259148196071596844244024667668480000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^9 - 712752756817326736670766222936077429224709276644518614712115350755878322376735535250334012084214797410162223188070107921815158148943827131800775249118515082414068387631548599370599222538862087715878488919563092608031169798655989704448304743586075602092659694620766824158297342952405306788657614259486720000000000000000000000000000000/14331576052415488331758439948190804281206317084758212701535675873277878167411156795400304160747845216249378386873798406005350111195654138727498476611806822630282019590187452905774202149120370825350855019*x^8  + 73387876030277014786202884580704063478363291931123838040703095835251814582413722723880878638442568049220044141289073471414651148309538611899049186349735050380486043178355922457627142771063137487317172333943483798292301464629917293891264772405673606964431421580212625496255836002465064991917655303357726720000000000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^7 + 19645602090593210013473774595275603434069183014171481760339750811906901586969930429538338431732613871252792178614562733441728683352754820139588857436934445794353508125834721864176006255642663637177360373981856651604060565171849410985510145377018827970720587041579244798883277837450966249184440614912000000000000000000000000000000000000000/1521228742993822783817934966567739001915754327432435985079205818951283157434703793925171950023514296696861393020123853151405877724678372267164642768851003519415409900634422375473239334264173439562381259*x^6 - 33920868128719842028415429745647691637118234484404303078127823793568070050338293401137466357166309480671603233240959333732063317130757309592977554173438039250892690849002288092944832231461279214086909428373614819150933288084843876873193084372958142501024500190492820227904410503500140758452356096878182400000000000000000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^5 - 45529997041964662863293349272964636292375102909208728541164770279401451960220005837578228953395411509457097132263217654367208758836627398919237258714140458787416339763734274144662116719690355548200865496557223272798580261062194350549741019314958077013156105499711149331902299063390701261993906536448000000000000000000000000000000000000000000000/4463933524522857021367382934682381661359344665744361333265210517906224347226425887091898017282115723094068677878724093673797575618318502226597886157775895573366530692025600085405079357922738453797807301*x^4 + 549788739710636646757980943313326810714862411247463400731132642065232255243365181547671310546062151915112606935664446017384015063973559449992195228363203693429233247132361631911633062665900387608405160316744010991537727374471930015603351903322373791475599129425430661261437993084786539627659734810624000000000000000000000000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^3 - 160437948955389142319303960701640506507695375899107800248753487761047150538181902205219720019730995175656001307285532491744155962149629189407859713115177580016534488000146692305921580861008204995779836165096800766125151091557598560551668375094294092143141221546428916737375173006049429153790841323520000000000000000000000000000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x^2 - 61048059406591961376553096554078658802310714227853914050857336584861716598717653438925670728893476938483179130302476486245221179956101219344929632674340575250236142137446117319326269041488403485283858134005802951315817149336189681400619736018145137118736002600090773577308960297445629833854006067200000000000000000000000000000000000000000000000000000000/272299944995894278303410359015625281342920024610406041329177841592279685180811979112605779054209059108738189350602169714101652112717428635822471055624329629975358372213561605209709840833287045681666245361*x + 116917432184675098656677111461508127355490584626929656733885833861566964308877942355076311852006400067611482037395788585016474345399413462983770007827371147507252651316423560048871788062554182819353394016983356814240757439666333822775422657891640955114722803650056898011979745261489487872000000000000000000000000000000000000000000000000000000000000/2056523697376399206202917476004508231220164490136399368321420698457365126029106825692692560001085276100281291795630878754880550597418205309263057050390600465657768303184019727720813240967786847081]]
["4.0.1176125.1", x^4 - x^3 + 121*x^2 - 121*x + 3001, 1176125, 1, [26]]
 [x^26 - 3722167176343389306214417197636803473654558321644215612351747128569900123001904034022543552586866437554355138904232129434831922144984968639026024000/97426042034478307360530148202954447954337094086989474550764598725986724393003135496220588427588416808796395844001*x^25 + 61797864865297927220969293872682059360264535876599586027625777519455276495784407602485464840819063813418016407941315671666851452437470710176621477573701761459798690298743949497998778831872000000/12136998934789017639003218164196601173232324358980000338453514623892141830924538272832650575754034706684191177174592221462807541174184235334723201*x^24 - 176009801843918837245189175168177406916225216123401444431683607121167436810986741597683481971196592941024297580282728881502228730166375395523371444598527555941729131255230777493744714245127058764032000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^23 + 145223940256335111947272790949337726499411292151628019119441114224020136777782798150693407146177026944998315403151253091437232327601210811201340422205939557529286955869590369247965631433029725022224367360000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^22 - 2420859691496068806553221925071924687092045527055978291391336509462613345775298333256253398873372074160679168985095363414614071179862280542354702076940658348702757113643522861343670417601086423805393013211136000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^21 + 13282952485518791200599275418096163263706338173066854937198341775828679572291933318164522238831881773033052385270840586324133462060630573952167069868609601802423344368550074705675749669160655740284636513422228025344000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^20 + 28425545463701311295107023253006311264963067585627348813084955432623602824549397356037980871857821061573425641449435782010966758691094583706137703176404382858858335573423330559539641629732749259971831325038556892233728000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^19 - 75404470937100249048572782246153440108848778738464015637423832811705035811041012710581734081304220245851751550492190744746730856740496388917095322870583971707585819706358742492915570044239077455059894415754390544842752000000000000000000000000/258256901384561248748916578911575779394981484144878235049877950414717600225115808058628931871424460024507916061145437016189613629288654425286958239*x^18 - 20626740179184700729466495090247576897430546896628736267345134396138431383840777402535983614031841383811744349249715345420437269332872752746326809168447841926286223918020943125036175984390814176116582102317774105843573719040000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^17 + 17859414744236137721392031830828465548811228101986184432388137170443630397726638710302829384886768752698003858480233771161456298601097934237540749550287090224796604374087669818501440160669033269759619272586806860093930077159424000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^16 + 25462085553536326605272622033544853673958526123868500664801343423235028940690815206665027409605438413359569163861327229634265836680785440893431148492184913592365930621259850860146502110123606839887397997328850976764912220504064000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^15 + 574045926020130850382119055786990283156222576078179644714189803199017823216994830142846873348432849537144009048862190876376017263194291253277588650108006583580323308304151343291698732457022573597190771238425690516265843271139328000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^14 + 82511626021662649909352366779786216525464045779588214162446988319731519333205309899886529746456112894169523701233046916870457309012334072345495989459911499873262206450733154994131877127284192070085990075000697566173686979165683712000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^13 + 2748880796177257114668237395862109251614976954361440158769876377563133344542952104922171519953582534268586884411763107573349968595705430398775315125304754127976955953248145467719122004615947514768251854716621474154419427819472814080000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^12 - 193334148179084903581386329239459802034644907216012572313282577961910304164460800029249977308482254439502582670764273735894992110195618240745150644480213178190322393376639028835191411586939435883602129298114713149985907447695996354560000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^11 - 1359110264491357124680069969911383390990526149432206970052156754250162190927060864327529922587630026792100559910583489120157761290004016339874424341689831734871593042607898724885407015187546752113875554004197980332061783069482077388800000000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^10 + 54542876409439318264019050309626803764957280168119798918545405106007411626364282216342728797982214359513669145179308189532874763353143794083655666038943029472737011828846374915789079512680278713261500027716951068059875376141961265152000000000000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^9 + 442424401628505418993716033883817668944226546929697791103769592370884263949544580125987328306944856792068631267460639343076351443716249459564672210723556138555782483051121966771501761670586645661267914668489564692281030145622199500800000000000000000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^8 - 131234016531802847969774895416289347254049548452284792304107393905482118529186965107972279926605161327009768390525435302320365779143726957988630681403914091485981118425529942671727727606794856422904179437477387547372985762417496555520000000000000000000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^7 + 7585633536027471941145740897704380260206322959842348475580123426515496373634183588967397719193304699478365125599217865636986658667310044987092472702650236340205232213828247992529696607998281424607594716640550819626802017914921471180800000000000000000000000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^6 + 7824044474870017227178019669780717583653342209362967440244649123566836632826319504545289927231024640873370294360938808029690164693046981488806844744904600248233966503078844790752479402868572798620127223570507766925068782730724612505600000000000000000000000000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^5 + 2645720259544738898455771081383516435951733497345407297242860246858043311081027378317023840945736787223708054582202170179847458198294945279262549043906413654486706078604231594461226262055210617405937017618741961479123497796079557017600000000000000000000000000000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^4 + 505005830881364130542852960166934004398474710619725554815950426983617086002011024112200363898826881073736908696490919450175735340347093240376135197033802179877543266032716274093000520046345612340971119506684664394383917913272116838400000000000000000000000000000000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x^3 + 3366157680716839809390705188793368143927609900056118633548793134403864140780779887822946747974335602466960882617281947170276771353268550597397547386985802232591077269206979322112642344091842900511388405430646336207036003947380736000000000000000000000000000000000000000000000000000000000000000000000000000000/497616956326349723199131944732060648102525298718180013876594099579577815067906069186138673605915422974051838264158281079975109188141553648723651241*x^2 + 8829667280996553097690280200869395022650829220499656039899668889489458402222709569445905235688663504057412994140066281312572165119235393638290927327809073141689225807585492408541652587137147134970054513328237651732685160613675008000000000000000000000000000000000000000000000000000000000000000000000000000000000/20402295209380338651164409734014486572203537247445380568940358082762690417784148836631685617842532341936125368830489524278979476713803699597669700881*x + 34746511402390957060828242156053719349038810766698162173340263869682302695402431048310254394048609516912980630438360285021143880946348025914202853249626152281847012393470555891299171926526963844860242540053984706560000000000000000000000000000000000000000000000000000000000000000000000000000000000000/359027944709446938215975568124978018330779019036459552360951452339105369792209055581914982561452400028104520420215488343252606096940059, 2899589889167683900275193890478451716553306749350241824322445107435524657681760831675806239618273588442297304610347405101053629823311895262811035812109933158494738361724969502194536018042314804108373415630222887278899721847166970580688099077412029869326067200000/9491833666503934043180592400621716535948030911768587382781068964436360586764969431688273510427263186475004576267943546244309232290575457341681158147533685280416664826231527292455776766644311304861170218351315077958065127688001*x^25 - 90000910605263902841709243551159060829062008854496509433037031503068314607329689269567330719183098274009971449642284777772321129970245551116057924394341417247166080802632790958330109536284369112836174088140940926981932927581479750941042828128088594840729865293844251159250837456783256468671564081305600000000/1182459768393173273344351126084733888810651780537543304205535492162029095924863677732626094799766278259907164376861815947225862735811775037894446039545165109888719804331776968373078618475060439365113748032019394179019512579451283733015477148028098402111367201*x^24 + 213950910270471777307211571306328479541890347106266120875052068240044070706449806797290620477979414846580273286760958638936137765495406285694597315245879070839988155374112536073004191500039583239723368829529275729131361411427517372143479341829172144181949164683068264468181077265163478670864139433185519126323200000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^23 + 90052920336332167514684620965031066746950146363348278773071635676022035142743586379802918305129287327050889114834043881447948627338688936568198754788663601076633480039820523210659724636396544283792874115482547478450506214299379978744719399599030438726961734650457752766919658956006469006977055172570049487289341542400000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^22 + 39450850694045527353446488803344259161528097630981712370481642027710690739034983189258757139863222789464542047937883726124235659144186615969731757232704684409228434509364184643732156113204718450134498138143650593061625526540814218993102216118007972124000275021813034213618188483538644158431368245523629413554802246418432000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^21 - 12305736859944906053248479712935439559646916494333147003453123687838180118656050398583826355572963300916416190483909856234153788242075376955323267766094491272549568591912580640132378220920590097691194839972779989979625312003146934548157189799769834624415485821211897010081297104877636659917258077858185486855476153836153680691200000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^20 + 53653040190929968888798321209316793564566823809591196111452516036595194283784100540717463586224338699143767255932217326016363423653740909957433341990158229745573318186618581550615972302578003393399335867437145437314916630083745668927716681323001194844641237237356132341181266740084642605965892327860358561215194236809983957506457600000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^19 + 923734471977501751119909125203581201511061395831863616018760589471615208622276831226726804496161019784854765157297254208010217437683212239019717859800213130484317677910523088176158714945769514632722342680476415380181981807586956388340814019410738068533126226291673050961482423792566379362435619500859626827974344424390570866324275200000000000000000000000000/25160947729986383196099420796815666672034248646627978409740571674992036838603744838842335004536798908289923333132971045661856648846830301755703339145258513287632126469388823846014495666538944285731091271415501286264959501848830480445557178301711815366445674239*x^18 - 76304523357976116266513665459096101752386918255709644348434159038383940511329953223383630133748551167851808140578544706986648835262561147008446176605737748597254979555543178583407750182489069850126675634583868145908568114843524153980466612424950448715066536859613695413956090548771082336097674794931498951145943261034883327025303938662400000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^17 + 17253978747554493815875283224292659900464531409818049592843985514944504626566527644813512542192345904694583677534947708017351704363632535848802174112283994979327396056371359180743103233133150501108346484415696200440782929916016809314059664329867675180699508710730180549657876155896583294528943842457563118292327401490781416559871721996288000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^16 - 1956674199848229989610692484412822843767215987913239388306858660464721448637793629766557331634700769736324835230465569349600914015250783395614300651102939748826659497715488459946434498693603742565253325534200491754830474863625170848579190263873859155505501663133138510744163228385444387408394016169466931387963694228098081966070046794134323200000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^15 + 64555309460457896761077356221708830732718489514345243033552218264174152328465371680724222568206111787278479690459967850178563504111458978126948102593733320491366901586506736801158567974022249112645745219406549442380624473541100562294774265575402592703711722933996899523153597021036767680534553419965060557073261494513141626895743294656584089600000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^14 + 43026132013151130409772914157319206273399734294310579631787600165466877080254766863307097032093858774311373147106675470031748894815406072874498535304988610421525460829040202451153859207728703482046045534201991173618254961198344699201294417686574990656825556231977621706510201138282701152960509347411612294756736107959726739525966537213922508800000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^13 + 13496592347184187058977443018307509854025547500894329331892914678729090261395206122771362183891665973687062378798161336959391497387841460053682065735532781936980076797208367391954965017796127201364222358272594334975469595885934516544208117813225101009550833730786178825403860455987471929058746498229398732767387189574848060913695116712943917465600000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^12 - 1058832038823212591310172343784129465901093896605505338791454181272974169295538632990785744004094754240389600132255413563556468162950307174748822326279611455361421224257901018472260948040186344895838267474928923879434643646513144826762439377370122490820592439949497256932579200510445396632858821522712525412303895471764494717361216411005156851712000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^11 - 1535908798783868532266631087290215705987827804126488436517399477643205443095109859543687465362336282468726949694838441602893864098345525557315711054218000856579787065989865830214127704386827254013426343496846128652927018407332754673796443179803122498013590564963505227393645657112571765748635995958560658769961255260880318542712394203362467250176000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^10 + 366045798903626808324729713949044340478005957861711088285441515289278223085151779870173750549806862205635717852206038800799683022819054486962772589993536790238648646557105132098239496324198927023915689730235235366438247279207451809195132119971568136566919798175367199042337083632796471295557858935106994593685607850615919205737043675315482447052800000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^9 - 1150985837653033919168034161589157371122526677695002954508905161320716203796589445125008868330197185348315170025636560573098932356411393255745096055721336261263982678259096219248923760095279786793610523949131380235336574264697452048450289735387985912979103949961911596713863032226923589908155557726769318848606314559583277558719764917163476071219200000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^8 - 59824826839836273845499697257003267497590348649472972244638425823313023523332778753435319888890895978864287441604875997919551559373577509652393766783941286045943011602734318536519241145452098002961124603220615467750779135735401506129914885909641582884030270299327276373441109453275532581819203550993737321545430856094588246100219018697692388786176000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^7  - 228474891939898579205966569070573798767637054795349649864709450459957347148169743596710937959236614999176534570699556890677936454729897677539593821094179765724219439875186074731823241870990501131006653350410757766630615568467648901285120817264973357372988927494572352199309299141509876287038304211070577751219558267100421535832861961088192598769664000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^6 - 168639760195811052602216246196811864964418420163679692327434774495657043286617058806520028762852861524764824387723253704666628250527692210064084939103995518760938540389109940160990081034987823589365577069798951103268821384195498792241760742913483489103069309647353308580052756862619217534655685135964924932093656063896497059890169522074122662707200000000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^5 - 48310806738225533280578726827028756400495884871590787197637385350278131984040615300493161471037320692824102800485647036744371507649294563279573307970731560519712411100041659142355127983909727422952169403521085428060160420678056106772046951587673566354683901816735767421944023998366905226029336246000663542566940125534275576801584866702898002657280000000000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^4 - 10474589722273752038111153464059338774951867633986204148823470170037742586493822642195549345458377474984505273426389309067401050769449880502350890674387413433856311314041452167048207519026868670960192581495183344712738492816831148151023770952863415162241121976594383736487274383609383173216024652293843767323474198053449961676872836627564844810240000000000000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^3 - 55590816580599868124340576470917790177111281373559873188500767892842365471983970883631178788243119019637022063293342738172846497628673611840666982089938052155054767936853009743947754849606195878823177082463100291117735160225131986775042186362637593027405281125285525054018233907226279676201373190400593175163731408821368617851665211567930081280000000000000000000000000000000000000000000000000000000000000000000000000000000/48480850504120104207118396169474089441236723002039275472426955178643192932919410787037669886790417408656193739451334453836260372168282776553672287621351769505437511977602855703296223357477478013969663669312795161339800015757502633053634563069152034486566055241*x^2 - 177834217358783477014918866547385839740077465944786578139638600869861454635729612634134159759689236855711627199842677333287274138667365545086666586072043622657242910979558246270155212356358073208180387888887555846663820486444284625092082298033881550508128125995868157173479335930765310695979016650808974930081654533617647155307444654666311270400000000000000000000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x - 538740040264299753105182798478968956698662138214086576796336217819958294973098328396718711509309186467205743392085849569080185451189978815868922964924972860311618474657715037721884939247073850303008505500918291255923454275591630463885623774341529978148859625977546643028843974887157704136224716207466479306977376244935716293836800000000000000000000000000000000000000000000000000000000000000000000000000000000000000/34978671632814931028112776222237447557122245097611947510522787225945890851833158931445667257592251969830794869375624400377621042924105051121963948559885880248517274696094804796768907644854172640750535787044038593207640966757037510227048710811736059,       701495113349271500246434127813554711175159277510765319480961294609597960487211499160290691070735797844999886227247404154981296618385358200500307570172123642944504654672583211444041198637873729860729996775759719101070622956246235738507843187512198758614487206448345583464308785034764800000000000/120149793246885241052918891147110335898076340655298574465583151448561526414746448502383208992750166917405121218581563876510243446716145029641533647437135256714134997800399079651338946413219130441280635675333102252633735793519*x^25 - 920087936678864820076234307503751157012503313258324215397663222563528902633750681308247902042548525279192412640959520996138318826674928863415580150354746156897152594705012011105237542843917599894522930550224285427247041664673792607167963916769912471204087350943535905064180824733579746385254195710313087752303545446666216936770560000000000000/1182459768393173273344351126084733888810651780537543304205535492162029095924863677732626094799766278259907164376861815947225862735811775037894446039545165109888719804331776968373078618475060439365113748032019394179019512579451283733015477148028098402111367201*x^24 + 2620551628552553971943290000415235377512055461099497202652604787403108217918935279594742850308808912040379327450873538053507105349736531219561370439254322727011191623616335929987944676901779461827723849620226831543339263404165431089384050743576152645516611863007066321177360028405066815272668453561828638952190449685377986959606818563624960000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^23 - 2162191134565534516753863943565279467355922809507616594688335704734498692866659224000605023591201247161122956121991121466174379136478499774273506677080139487532347256367847155339916288841103519466000677154186681259868985656425488875605695971448690366468609870965448555476638128733800190098350084204603915772027897996103030650558297562951330775040000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^22 + 36043377928877783985104125443936037281972013952918812591350532912216054527268577745260748705861424904763765672851003918288420746236471988634079021338121314756479093628967457232453717244197699108651364454898668253609217662544896279699316688785309396699604664684807813575786090494124319971403618728659164498627237034364386257031317152202552547773644800000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^21 - 197765478986107425842361133479579221840221039669192774220404472359204120081568068199717006831019041591625045186147087371758298789203060740704653226280776064453522356807929368319367335303823529823615097414218603912605617057433562538783088522172468362813063539805881101170629006939515587976621948505512946527748701280519414461273234512701091673696583516160000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^20 - 423218529178582761000573498127068429692433250246971064048847498212530042154245185419470486856205435902229700345431330375715299941623668513123468917892678871890117599139948119830615425591240707047230306413689112045074066779180716423056508190387672937114957309056867408224290311998492547693488270770106823133649687922200379183738501384449680292872814650945699840000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^19 + 1122672186686453766094957272736604352209401790044206190526202189314049368187426274715639859262814045223590472765177456252571441502014582702286788983458106046544549898402162640846150967127356502509099053038360826813927690203224787964999848375713028605738523288745077677247749807646824171910023997252319050951332254978116519760554585388801735748465513404940943360000000000000000000000000000000/25160947729986383196099420796815666672034248646627978409740571674992036838603744838842335004536798908289923333132971045661856648846830301755703339145258513287632126469388823846014495666538944285731091271415501286264959501848830480445557178301711815366445674239*x^18 + 307104700999698444311916327945932161605694038329134031836639496965462085478872096977705713375151789624652502376598581713874748958229046813959946278098073550031408347757175934667744284714113950640382431020095230456093561391527097089057077064468810735592273694490645820504981045901853756954473325508397054415996726186456440533454141991206299470768666296430956789104640000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^17 - 265902909398795529322778626067774697181536074691046051982206835051229592455917812225506606877838642339399229734275863267252968565561984130530477646024174350863532634480166264785932725962781612921363457367703830706455330458162481896414368537367237706490737627794120176619610227879875125546919958893693828315135204456628721400779641223199890773938252685005096796920217600000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^16 - 379096556354480244579249028036284079884951999126042642718774806954288577808701493989756062946817367168040666629234818134918493539461270386751292748752937614083731552993341750515269996797658732157970331420681161653843987520789339775115870673348490953885995816085924574594334045458258190775763044403510025851260491542021750802735465406235378792252707007872075391041536000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^15 - 8546779614183101673127192727790845772447858481949352569632245534329849917092093759224921982356871152236278470384977755146559257069980906457160051353203510315800433724544797341806008495310029106928636579771767053656758180252774756934027829705637346212686126811185869225089748050633311351231380915030775176563718200365767870240809797387658945787656725691900059682330378240000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^14 - 1228488264178214483078001351317576376609290932616950123239465454790704934515235783368875624643228488400453059588509920031738858548860185046423167414397317950752482061287217633291207546655490184716641944186566886931610359909615463877014554604389560306425878532907619611858347290681737704144234991589648602089716888834978270696576489089154323055848562234288528773801270312960000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^13 - 40927175484846653305648646432980915014509643656032318085513757615962344582743846393884573457763164245010513118580167375878977101621679335937306447351706142424346806476046366423090949613018707756815928037034607140955443274619790362437654115547742541260991115505433703393506327468050967335688538271508774249330599726419270964061827362832465346891718954933764916253527963074560000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^12 + 2878488081673993917012603704690570112284390955118771812632496798701228925576949950460784647680720988496275734015583712305761381684779054952718198193259770221914549208343943917874186961712022452386370665323983116532838936705100428980763223228959720556210701427233449932322692373787969334665649853023574028655842696280907898653674365842683468019490617986932698798750621604249600000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^11 + 20235342462084435844017861377597373205843380687070225817821703441455680777310725584730266723572800530796341082786307880325064715648305438922062241263277631704530718064209982973668855309148636402602568151608252354748207184322951273921656278552849414892424940229296767823262241512043558734460032470803073629926936101995453996803698104072717120723014594338084542596858171201945600000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^10 - 812070817098276381318701924401836875008500965056745155381439654017510770446143201688177118406127188321164340208437874211725429777677891698557536632252516666470959393973544896251026083460356630374381476683186644210384135315005153333381176329420562860367302133647660231571414957332925402951166454470745182177123602922663856627110231978753229876536750810687747529113827499048960000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^9 - 6587110343019946860050799391207379098028260706879281379017737883566219380676793619353348760527496249526533207060359486913887363663826391842826269080043633229258150041094726838090882976799754925500642362475888649556855724709316645346180083987411095034947621164222667784531296343442820584351385266749100096855803104841678744716591028123735703870460725231918844981885218880225280000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^8  + 1953899795017528035306076167325039166644621167013428554232628621719713848107420635829526869165173210188469147678213143002460439552667567777660795811901901327376245198288528535034995011246058896242898266760410860199304328867499967678646512149244695836879453129431634867030407491834688171670429444943989522806609512444241736729440961203805602976821804177093495174450341373542400000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^7 - 112939984638284317324474267362367125346580987372583673386496524827181557273404924944593721551596887648572381088956859050901002787784289602219313911001249112632095594123675969062129472564431108509855122572902006469654893822250012336685797540822240500580613781424779563939747476084727670678096599319741422737047116665734765745270945707784674043863038540646786848095014395419033600000000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^6 - 116489606122448048414720727124081036856671288746937518481195844803769955235139743680473213432872456439004049432341773720694153178540811801961310902424000063288946762803059588715008403370784836385097065777627471779643802961471360381126428514336624560360544363605878831490500354566854013445248861117333365892039721442359110720685981442899853439513554225246671674904355553673216000000000000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^5 - 39391252431456537739389544272962761440717323333209895140463541212412015658955352638944481698705850386494720948691152626016827457985529391161779067868032663942966163513518136956302470260746491724085717953936980868129080289785382855043993915161516943104388148254111052972330481298118253425032414459751744401054449120909480008853851407900449684205202306214432389478864323084288000000000000000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^4 - 7518864510274533120731693594067279574140109067589613587406608132052677633989323383274926935607694595928788882747313008032371603101115556386592269906312382907214263976215690147127210142590406945708120856398048135141841175830914046080954890895951645296849712354910622779990043407321392505526722795901907098123514707217999450725782764301861760385530606258799220424561427218432000000000000000000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x^3 - 50117606518241619668640749246295107649910770583688473467841888250946443804380007179747129066108615799143904752400917101191147081966535860089162246015350908495678460346090510955165665618914541232511789851918635439809789531636741674639501497827794791985147649841643542737117221706379580838063494321867896072293942958730016347452163980171623619553026661720335169279724879872000000000000000000000000000000000000000000000000000000000000000000000000000000000000/48480850504120104207118396169474089441236723002039275472426955178643192932919410787037669886790417408656193739451334453836260372168282776553672287621351769505437511977602855703296223357477478013969663669312795161339800015757502633053634563069152034486566055241*x^2 - 131461990925434134692664518890131246433542758013243769714247442802276898774799712554292733923703277997239073590996981294520434796231968279357017019926874101502895082418494429747369397047537123754017307523142841992386071358890754383687908314219433681172670566531265154758860919659388268883606821126912587320956061111028631155859451397079160030467565222045904778366633902080000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1987714870668924272491854242948437667090705643083610294369505162324370910249695842268544465358407113754903943317504712607286675258899593838700563792475422549722937991081717083835145157656576598572756210441824601614931800646057607955199017085835233413949208264881*x - 517329296937683429119236872807947516590065589585856416901278369808625193226757680799438166837811854509023497410772455366760892533965667861271227288026882606857311247344804215780959051107171406204438351458696703154912877109379474300784770063052626987645172194044125436948764374920943816534686854374632523413844585962356528184227558030562750678512781146193920000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/34978671632814931028112776222237447557122245097611947510522787225945890851833158931445667257592251969830794869375624400377621042924105051121963948559885880248517274696094804796768907644854172640750535787044038593207640966757037510227048710811736059]]
["4.0.1275125.2", x^4 - x^3 + 126*x^2 - 126*x + 3251, 1275125, 1, [4, 4]]
 [x^16 - 24707787247266366255094913801268006020954622117353252942037991242737209527627466100207424356573530253936470126350398911654786752000/113689980625132517514663115455954981378631229717395197870929010778946266033872314233327125990121*x^15 + 101166723944370228566225105191528961231830493208858065044638473601242397289636905018307482712867049813522317240133331250964440367568712556223843844814208000000/1602178724583858228671236821781078376783518808636718653752096029399356574561946458869559392384091295390458121*x^14 + 6399330213924837463875962270007369346095868801208557854463696648642624579349264781884028121416975009340306231044229800418842019090236976301432836365812154816000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^13 + 1030733389838754690034351053410461480429518346752357504733467039036647638021110353098128292962085824235864751597948708538474338932749323367179461212361885455360000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^12 + 30294032987273223151668343562573253382692607645108133303535900464123333479146588629542256696747994269676515954338058148863790582702390521881626950708880199950336000000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^11 + 683664158008496815578069594702746740884139170675408617680262994196210700102856825831778907732369839793022231575363492358371187138158990593176070716244437390286848000000000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^10 + 8831673775450920203573541636133067889879586546081564743044170473686918212858410949605583930734834050727004455404085941404080999600983747741456143791399971570515968000000000000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^9 + 321672250069692781256570731693496807867614450210635151672931024803510264289057354799666502498710365374383282560129650912724366913963807760555983928550005214594727936000000000000000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^8 + 5892597679850364909461779819393744263012755287124394479218231804010090788638844081879001266872778004355804524458892598302872447031940512537177933243357944487034224640000000000000000000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^7 + 1023485170964066945520643192619927754550583939416452299467783119761967630244650525448166404092364624726249436564392816762806043520589646274663126033754462340251648000000000000000000000000000000000/7321348349047757222155904970417332835681649239466524481069704640673009157175476856353303046210847565012093439*x^6 + 5248019476852256018515518426392810511603907576455018082195758195277223609551468201152872984994104829854195456468347445778103326264456723994658842098081216658931712000000000000000000000000000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^5 - 7977915977153665328034959602236517087212503709147023421572587150524502294966709479420518528243595666247394926328392981756680062728123134421441765419080821671723008000000000000000000000000000000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^4 - 194025582206502826165591591272229467166948913345977141713440553413685862079607237172787012322704193249132428574692984137422630301486825723285608889264867010150400000000000000000000000000000000000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^3 + 108469214443761860807317800754796267160368127702072035928516913111233638760116381173648663603076394049903025800902024113384013652741525557163730156707689529344000000000000000000000000000000000000000000000000/578386519574772820550316492662969294018850289917855434004506666613167723416862671651910940650656957635955381681*x^2 + 200792982400600180998446860977627514983081734636070834736661248223280057542368234885701793867574718772701563087036912520480395985378971935439081963520000000000000000000000000000000000000000000000000000000/4438168212143651602967415018784150628209193375724982420365916978945586079118965260026480311313272286400161*x - 459693387914554035705164114527505703948852996194223851024894035148726772976838120903810679033113433512006659051563270041945535901420580801347584000000000000000000000000000000000000000000000000000000000000/12294094770481029371100872628210943568446519046329591192149354512314642878445887146887757095050615751801, 328877416495392347117544462909481485915790834208346758660651297059061127639592048017437355676369527087294327234665061426741818589846412213633907021984070233075597487291357663427029810145175441488130076802248270851155222144051200000/189240952619804168678358257262499690156609880167920957328020602123610207506173138433299758693536069185689400140423161110528626633301603680283882906987220029402387966938288013102569955436255138881*x^15 - 2532564791186667519824737959760352184834376629422459675490649369990355864937960481403695061190287893940539204599253074390543541507744651745866090362579331661393082520376514460050116952364851668428160213371868166770555148663053545042737310810728742041600000000/2666882573471093674408780835486366968632003437541645688511163123492619591711626618696921312537817722403935824734517588417936480297868274145133237583917059602828590835443552997889517400213040510121733569686881*x^14 - 209953609057451765392438939878362006704273690951846370072256583221119803939209607726883238000557849152797665485891348693540581139132299842312321522824776991084212884583887705972982969804603343798929559831388876869171074698852542590849322229723478725850316800000000000/962744609023064816461569881610578475676153240952534093552529887580835672607897209349588593826152197787820832729160849418875069387530446966393098767794058516621121291595122632238115781476907624153945818656964041*x^13 + 45248944175866299273038285686239681183682971549282241954660850839280076948536812190699391090686827329246027922753580459707390383658581783193338492388579993291659441079757569921971553072547410144027040948570819522318012167089703684125853875851277575103733923840000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^12 + 1342730330382241548992552429929724710281006277479220683259606330939024876065636060128923131644882380799488554374069479502199956251210167970985784098130356103409430923378658365145312589412940982726107090357387903604343089931290537710127601401595913162761799565312000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^11 + 30520499478857090994548588692769127643949357840708388684833696604246940909626231830256714378433255334104314239551970720826727715261146083014476787063152052387925842214568507630657995544375242165569843001327744084303231831081100562105920349828995967341129822843699200000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^10 + 108765806716104436169116578813534517071585504190549196336365022838555442714479900455591341427372311514348451961220078440475422359860366918030696559813840787104032891088027293042403355928651770335856669420999278900848147153572456821778694430479899884924198868903526400000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^9 + 8975774628275886604890870589448959503471917425010297326176064402284558769463104454065071211798372385819678722228127978536942649465014800245678482103237161702019072458535250346023335126531966222030802079484968526832774588469174037044947281562863396626390164199125811200000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^8 + 198454372418199613163084432816961618792031569566456713420532714000671721404072371491830700166484425778947303735394914407585969232376945493539130747895854695285398076674025124160398333111796272601317496328204695435054712560740748186904329361828214213838577808732848128000000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^7 + 54994711556423940890185545005441151106922197604315453659369772488435795011674159448798289372533601507802053751774274789801294131987570718480910395751519467276218756686013392309311220226059238297577710821074265782471013521880232261918245719204414924687817146378485760000000000000000000000000000000000/4399377264016789857501604142549605439482168607390693769271687207806097187486720159179765599635961308878523045762367932154606329732892295631239350065489305373420566914757459116936199963457767750880689120698278719*x^6 + 316369711753000897607812676544084461217844377097944217311908637507279881039998464384522187939493466545980910764413424777806538696321153090872491963499472593070428207695454530175467342762799288302452327951946109896687715367478575201829995016503371966115589959503052800000000000000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^5 - 320876236584624670610828326023866185501903581589970230259796481856933233202293592204593745940687199336865068452665691578702945570021161941603453914117411753448049092355520227892894898555177675052589627126939588118362576209939098798980304436178238726672207754926489600000000000000000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^4 - 2964864548113113949193543609021593530239298161854122072347802758373376523266670060226136864779485954023108819421587539504126504845763572523905045969643298560241094553892552861149806821899944967957441492117085179990176415753347247899739852903431338304109155450880000000000000000000000000000000000000000000000/31595527623393308976602429751038075429008301816714982524769389946971061619222808415927407488294631218309392783202460603655809095354408304987991695924877738590929526024167206385269072464833059301779494594105819891*x^3 + 365834601873075552068205730852764482143307418588520895469812551491803962947026699877446795115592910776774455422496715037251624809468939075571369244097988748611965020370723849800438574546223902723188683144238056559142773428838885855849934765958573817552751820800000000000000000000000000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^2 + 33227365138241800813638152910144024960744797713823693704340123139421188334063185831613017590312393124172257358298466925910811284899430117911024650125102927815643792992103747965736687142377591205598679463269195905046067879576905079821955872290466955264000000000000000000000000000000000000000000000000000000000/2666882573471093674408780835486366968632003437541645688511163123492619591711626618696921312537817722403935824734517588417936480297868274145133237583917059602828590835443552997889517400213040510121733569686881*x - 31581792634735561306739005426646064515792594761984997254159126334243772001783230940503561130949617244433204181853440807004616135458479596595928691873307516773683791284885301707693040811717018266321708422112103112781185836226291327717681910303948800000000000000000000000000000000000000000000000000000000000000/7387486353105522643791636663397138417263167417012868943244219178649915766514201159825266793733567098071844389846309109190959779218471673532225034858496009980134600652198207750386474792833907230254109611321,1881675963022548855351248374641032759849772911129829059610631092167088438084003502001788787184406339403700216179290955229555746232757830081263271906432456527633257697822417397163578051924115018612849650243107255568098473823984207326929093642685824866964480000000000/9960050137884429930439908276973667902979467377258997754106347480190010921377533601752618878607161536088915796864376900554138243857979141067572784578274738389599366680962527005398418707171323099*x^15 - 146386919442715092284509476757157195164410147086953931994566391311190286841462378616607436854605508690109900172008387842072757502233310178296497572245917984545895534201023996699670283833824164741141309192186615449981754245179411771733847562104761166336258695758636635232005624668160000000000000/2666882573471093674408780835486366968632003437541645688511163123492619591711626618696921312537817722403935824734517588417936480297868274145133237583917059602828590835443552997889517400213040510121733569686881*x^14 - 9259746683388359117578124501179142906984010815857556867013698567456779316195926861946171917424576103338302925629185738437429286622107376375535078124602701571129328863629791422314309277349368705601152097889233797464827193723463403909353609303302927809379939228403769562238386647491143680000000000000000/962744609023064816461569881610578475676153240952534093552529887580835672607897209349588593826152197787820832729160849418875069387530446966393098767794058516621121291595122632238115781476907624153945818656964041*x^13 - 538416216477905221239153786608357738007634558294660616685122668372003635975715261893569398531245741260675173795467293333065137392037383612564506508493569842145906731208597543322415592886901805365525150419201757870687346576667144119562170327307569646553168468548119808616075039956065845248000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^12 - 15824459344832247412252922174195527715905347052889917944760873656527692865943121739236426991415113804914653168855406428687007456388871616819430339076189123307073416021753577236290324718899812264765945872960651523568261606671835254934896792945115495733314854237826015458039528775381272808652800000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^11 - 357120350349833533155576344257601579597676780461642539857727610245382803183616215789153472545964155341204499001928832845757810093611096603013291503196118998373640992758337811498477437369537972663292532693754316170382466217195327342246695156592674012726571953424873277626201648308883395069870080000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^10 - 4613333017269673850033452055093964519426446190963398443067452624851890190201568604847858018575874090427479067955758958821209621139343399561737058016937093711529563520727481229535628529261022599843616384729653263769410271229385820726698823568505131318188276923007585665058636134614057424634511360000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^9 - 168029441498497036930676612803631387990241746233708870692158841548110847564572968205405743694964567879179635698658243944834896151906970617324691969924437465961849778325653403363483043890039462080172350115157506801764966498470062086094406791634946089833579276470543086752488470381837342772958330880000000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^8 - 3078070604181980140665941500678516609380983928971716191927033512911976832857957418159822863026959362162717975529225749205908040225697379658231677509617311010189582309316158737427481706054225108650339962057548497148416716225691689250480781114544043937282521492332950006120910966123346284353106739200000000000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^7 - 534630020531227272282289613512159541117302084208653045644269012990923166951243489549457232285753416303436027878104658691563901895203822789124197920329246040144745064611895985562841822788484737609008138801012412292012160368039955991798095570208566820601710675489488738736151913349791033946275840000000000000000000000000000000000000000/4399377264016789857501604142549605439482168607390693769271687207806097187486720159179765599635961308878523045762367932154606329732892295631239350065489305373420566914757459116936199963457767750880689120698278719*x^6 - 2741367281379309738593519385125387240359323044048705911700757248758343624621418055682307999862800584119327686138874643163161379462640766401247989798105777099223492692697532995138108354856865651239209364151968188573161867431833292816129452196277699057355503395476353127629993996950037053466214400000000000000000000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^5 + 4167362169638915298283419405231741106522115028365493922875149108897371644469020252627353807358899884971196565854398354073520401839943908889649580902547288587443080991090397018547449259304725407240317406527787909812257237725725677112551015747395862042795274319181708613613241911775574138017546240000000000000000000000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^4 + 9213785490586067752918584959512263373369837088150755357671418648412314294542692363520817569926744688420846169940800069304379129901138913199039533365447545963877385177861909985793515850136488299004880649475234826890101934079712462347762728312808978817683081939042808137280629125702339264512000000000000000000000000000000000000000000000000000/31595527623393308976602429751038075429008301816714982524769389946971061619222808415927407488294631218309392783202460603655809095354408304987991695924877738590929526024167206385269072464833059301779494594105819891*x^3 - 56660223313690269700409006194598126888342281018814590169199833227501475924622057082164368662058895228437922593517169201939834112986222178033027095443972671697742664497876507796383652822046831837457534207881112239014016927835196260987199215309060945626090017298369102323700268139586854584320000000000000000000000000000000000000000000000000000000/347550803857326398742626727261418829719091319983864807772463289416681677811450892575201482371240943401403320615227066640213900048898491354867908655173655124500224786265839270237959797113163652319574440535164018801*x^2 - 104886674813511420883627410520906420245896055015545532311579421730197149197371579902026169868526518016055020132462171753051283493099070621063722414442239020402799748517075837650517284491431127023187854960594984240936885175220520389561773212016335010763247463816327229081466280345600000000000000000000000000000000000000000000000000000000000000/2666882573471093674408780835486366968632003437541645688511163123492619591711626618696921312537817722403935824734517588417936480297868274145133237583917059602828590835443552997889517400213040510121733569686881*x + 240126474121094935360538555178949760677739057989455603019657768202079089697163644336796807869341697042498519713175998849677111886214167892322301479300518856279572214647294670099182880120323346284832495439112590951363555192524487453387169751266694194993044389252541749678571520000000000000000000000000000000000000000000000000000000000000000000/7387486353105522643791636663397138417263167417012868943244219178649915766514201159825266793733567098071844389846309109190959779218471673532225034858496009980134600652198207750386474792833907230254109611321]]
["4.0.1352000.1", x^4 + 130*x^2 + 3380, 1352000, 1, [2, 10]]
[x^20 - 6879577084940989752641213037475089055661561553472980071767939044193102106657909095916813204684946148698924447340905775884352500/8788615459742444027066041817945848607576477394190657432798441306800730535707801470295178593*x^19 + 47936076512112921832048490810715110141085692082667989733291869299726940492601216991375693467320557063016005037165367362132504399383640850516478521098085712050671385168437656250/1084946409492329246232061018804487869274762642140709655695372642535321973432201809097629142661853666072862463837424203980849*x^18 - 427101263400882012804541625137813188537510574833784348590840212610677718432182844419656355953958690794369744729867468452864995513288001429015983610949979264936321750781038624123656106292335083125000000/18207147008330594168942659523407085890204214551660800685402613281958160518574210608732619348192780478019347395731985783689952127833517*x^17 + 78402544241576352040827355786907870085106691523346183831743213181237644532135718078140816998889729809880893542126556129640579396839007007319754131215207393482546637951288007658952081022986359158340396090337479248046875/317945090326465275256069040154403318641832297853203136071348001036026517654161494609216501458576702592825990858121348741510693594968349140601*x^16 - 793751993673763558894163357212870798575354369103810577615078625477902695465198971780089282965057318986498978254227383807219068144314011331187138374722392758249781672169228250062769529118897023141693633418028736234960484375000000000/1492116308902101536776732005444614774386118973825082317582836168862072447350979894201053041345100465268132375097163489643909685041186462516840493*x^15 - 131593919087744323542657236575435264032661578069941464554395274727556815633687106214745575906396945054394492005570598948343979646752604797138934099470660992293228278193150375226848791040989823551781489554074549389711728368480780982971191406250/225887156054114919744942041985534746328840527231003590852137101305474386948972536886630384613953434951720814075193169577382843609622195761017175279*x^14 - 35864655176047557303558417075829650494159196262109062902328096705250995336911772659569306399119427781665744837938632892832083700549519933008110497234896960319480044060596908178410255113067450787960294817390062375711626655028508913945296602249145507812500/91032523889808312657211642920170502770522732474094447113411251826106177940435932365312044999423234285543488072302847339685285974677744891689921637437*x^13 + 2348788968928267339047134914842205593688472402972772052542432387124984327180010871076076695041023361945332446646815210806744694019247434761369763216621115106333735333803683714276357025296120231813045735158858875550138093018040905983904881404936313629150390625/3278179530657917076298480215961818659326303385493705851729491062989973166830102827559713531835185722194086828088468186747669578035486658149498563121*x^12 - 62926581124452690104178517596425424199848173614620141522092489002256209204276096090316017237374026452159829807939638519386696279823993315115308888393096311597265247420974658628003362376197778389693947739475265035415786314702866144142586475008199214935302734375000000/1183422810567508064543751357962216536016795522163227812474346273739380313225667120749056584992502045712065344939937015415908717670810683591968981286681*x^11 + 5308817785563419448607953911774979001993547847745421549615064723792406839703505727323817941213166525054222346912586844174072030763222613412562196038634570815696286404624653842902438263042736779859203946892694910491339308244167277251227575006844639778137207031250000000/62285411082500424449671124103274554527199764324380411182860330196809490169771953723634557104868528721687649733680895548205721982674246504840472699299*x^10 + 511628443937410129123000028412905869476058261477825898014483607569977169467508307628159892558618723261307772848296782418127736104818157693499375972843710978779416482547039536562220816331725819507058847416728105162307165171091732775157055801606625835895538330078125000000000000/1183422810567508064543751357962216536016795522163227812474346273739380313225667120749056584992502045712065344939937015415908717670810683591968981286681*x^9 + 22039007624719549082659156572848557256630613814111217478142227905838929673667078826812596913416299145992001965873253705753178587997406751592290289854216902653206115088983991819940594254874438340979762371153416593908272852579681111080208076937878836476057767868041992187500000000000/1183422810567508064543751357962216536016795522163227812474346273739380313225667120749056584992502045712065344939937015415908717670810683591968981286681*x^8 + 344655298510580447480498956361395745703182161267556124369375787863703585738320795967875822980891011281963272223742370122404707929782366243809532821722188368211716248543566054700277486507195292030672416148571496668039504219194985822963776933738729531615972518920898437500000000000000000/1183422810567508064543751357962216536016795522163227812474346273739380313225667120749056584992502045712065344939937015415908717670810683591968981286681*x^7 + 2106647417691904623930050053516836688688489642156554287179135060268559823345140433842103992235521871527283193734383449210509698816320185247461565029017805229717019605018727515042225060349699165125092480300693579576563520200811355111390700083772651685547083616256713867187500000000000000000/1183422810567508064543751357962216536016795522163227812474346273739380313225667120749056584992502045712065344939937015415908717670810683591968981286681*x^6 + 648016391086261177865609626775250799303516155133440859084049574105093020046601048384391753709046613045707984238185233977792588222143079748092981097133888199561766343801233535784001029857621526056768214764377581686437016644505613395930952844639023665934801101684570312500000000000000000000000/1183422810567508064543751357962216536016795522163227812474346273739380313225667120749056584992502045712065344939937015415908717670810683591968981286681*x^5 + 2216851398279391113870143765576645902673890826280958511307848567930102788297113529592383778974507724388755550726462475616733842908192257659748597121245516362136197219338262913637196617643290601539811600898485389181932713448408258197886095570280727253633085638284683227539062500000000000000000000/1183422810567508064543751357962216536016795522163227812474346273739380313225667120749056584992502045712065344939937015415908717670810683591968981286681*x^4 - 1191875654829076717931855822839462677141733188672680044154902424016185414589744733386567802357758021025357103538287905522258555595736664866361170586068381521711123007247525000533979105334169420249659387082707107795490090895127506208598077023712052498012781143188476562500000000000000000000000000/1519156367865864010967588392762794012858530837180010028850251956019743662677364724966696514752890944431406091065387696297700536162786500118060309739*x^3 + 177249117557733836266983403488615541013207898045923228471284315432192258375002227888193313431503892412932287394739569258293894586163998382175642793309596740706143610416988009053037249677797460880633117497342859373738764837600655419781135393691497967578470706939697265625000000000000000000000000000000/1183422810567508064543751357962216536016795522163227812474346273739380313225667120749056584992502045712065344939937015415908717670810683591968981286681*x^2 - 197203969946414235931447212657206725668507838390181211542038672359663677536917812174613400056898382195329772125076858848624841189584378629315015625605862337567851003551856204764221287347404433947104904108090301252432904024270321295996407111369092017412185668945312500000000000000000000000000000000000000/1183422810567508064543751357962216536016795522163227812474346273739380313225667120749056584992502045712065344939937015415908717670810683591968981286681*x + 1934144424351708669561158318697562488430991801828304762861405779367562090729909089986582379861153153087766711826476194574955970466466516980751630631704163957494257881065221116785828679678356667786201628455342058489312766128885178164000682920217514038085937500000000000000000000000000000000000000000000000/19400373943729640402356579638724861246176975773167669056956496290809513331568313454902566967090197470689595818687492055998503568373945632655229201421, 1800482458026414363282127120316010012720511672052882136228666538317968791372378488670272465041477150319261076381363649436779560732291653214171550629598485586311493769295365952463986689331044393851803995020079018586147406250/287409153282812097625797862679613233187833198181831807478318854831666707869903722170589682021121844537246490118631129150176248089216708178365391936117391475151413761380500010789275353929*x^19 - 8674713717016048784058792752591574443020131296434481352698134779044237053076209528837167030458737139894696275236622532454944866137242520890375597581319406218399396897848462298585749934941604397812943643648045924132720651859377106348392000709009005255591229545103695312500/11870754645018673505656121739374193351281951328387778518889322561362902400258095311546737212176666594192838841816560041604006581904904759186976242167014908425067226174667475849195756954629852664032441764891661224229931*x^18 + 29394165597152854632975319083019694869732565339864879195299533340759048379386242434856219174563728379242714603249750726057450419489120734909847890888252672942981305385113246218496910604568628992470425084027440516088058732581553336494460253371934698967887529772214261300753416495566169124868652343750/49204961220743102359586725594318754635720427809278646305781561988716876117001798983346806553202718573925489126795881368767822346074853466538619769243640009448669854197850708446529963967362943836418730922914391938047634781422459081*x^17 - 4842065840738887607300366377508527126711328879849180056501111640221649757469655444232413886706347807204364690576786152383033049890673016662425567379174265212065440469746023846660405607201437793825679173713228510713523681700417643834153685506772679122347886284733488544834913731038050987919522260099722976633850097656250/825738446292917763901635388173874703435493873647028836698439093685481566683057413197082477098333613701704153561925608523251175946540186065642598032201329382184008099376371516977090864084844479156188167435742047890438533256021510614012019173*x^16 + 52966375602414570477036953832971215156727713594158926479820303012939821849835789877728961555841121766662078268986833129037840284966525269556611183674573749234438552789584236064557972727003288418826352447912348591194820031782435178850070099370899834660668744458365293916665794788485507308724911938109469017028692319585289001464843750/3875190528452663065990374876699993983222772749025506330625774666665964992443588440133908065022479649102097592666116880799617768717113093206060712565120838790589550010373311529173487425150175140679991069775937430749828036570508949311558405978889*x^15 + 356965625685248879758155279264878991514201362848575583033524492676685933230886216472773153224953985469707363075359253007548690166141687442935808586177884478199269344747895780317673702248913730503765440601016414706628859978884956668787260468463956191856468867277642766352694194196477482452852759382737246602068543599674268186697352409362792968750/18186269150028347768692829296353071763264472511176701209626760510663373709537760549548430549150496993236144002382086521592606188589411746416042924068112096444236758198681951006411176486229771935211198090458474362508942975625398499119143599258926077*x^14 + 1426218185385788577927850227413438731327668625495582346135565680262848754744209720241481401306094230479124612191210076885552971888581672823138285869917383039271682275606772992198757225143612005721556506390859558641804371317273803437194843493932475025100841229519914616033670233525872923187303108063839643894517022677980202882265663051039965391159057617187500/85348161121083036078475447887784965785000169494952258776778387076543212818860710259030784567163282389257223803179132045834100843050109325930489442651650068612803106226414396073087651249876319691946152638521620183254469384609995156366140911322140079361*x^13 - 46767826813373953532492447968423571492223419769492460453738849047565128054913343409417157177461064591072510279604489551089799546485151044544206411231545103217138883120615393208807137100713979052666593213207904114638768075695990097202764870276895322449870914309824662243708720722743684870093046951171362121111674639976898277265942208571301824080511927604675292968750/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^12 - 599674161225894389030117434841864182901784715384298767131512998389223634032716955589240337619510917815792637319617240951511246407067231953061977280826626458061419995193576006568156149116727032031844199978559251214640311203450463143793608992402485900055392096261778365365320753876960487965978698043487894492185674212590972489325162185855379409175984561443328857421875000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^11 - 100815109296011537769884326754826669390280716815623010882136252044855261970375045152434624652570728935988370737210548841658915585910546379820114189181474723267358604707496852254003958928877728883217856603581386776032129316480806396277082562189284215780899367386067805117036791400427321941347366175890457701979361898897318075379028859983491948882317736744880676269531250000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^10 + 8232347483097261665194188952967325764230273528638910681470335365968953659107237806213719857655478305475822769384202954312312369112157351637055906672847249447551698159409568493550720180328688387232003516634113328517509037750418597819884774511889693616662606614954010689058372080878560850434137499602154114275502222479642068725728228610360571587422392107546329498291015625000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^9 + 1299125063717258609914460278110739857979307756855948051966309965578860901706233211547749530499696580711182887714069332936836671558227325152760433435258860544121168319442571070503521169304435079169162209311103442439524206590927365621967331225232534577312949815576354481358901188428967589195912964572543648929162809160719216959639697288403957264091165472157299518585205078125000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^8 + 37177670078098545605275790801341579256648390686224186131292282437350957795759940735522069445883442529269336555015285124871515613853872241280937643707675465469512092388623502976880089641223803261153485064146096102199043618003018923973183375106398765730699974975372910260415068575525471817008025909888424857468237693546147380069189022122735145446849078065343201160430908203125000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^7 + 268177946144026162840424178217434926435427645293744120531620334844282370343514749049005764387372385006864721819983195011140523082921505884230885625446919920504502027461266520266719920309667788608101224014713166406702533377567618097249658946405534198924899791664421313624287011557974266113303849047467929210512627022539207359498175511621379763218457667667418718338012695312500000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^6 + 56062129541403338218232960979470708634509601498913094955177822426282457258743543053725781706086701909805183959776821693780048736991297324115805505313356157071091815761923240359079434644550433686104532358053350346495824772932653970815605925118387383677271972101530321180628984060606246771003960840413398937551025217892934767444623845347053645377662771138129755854606628417968750000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^5 + 220304027285475761634475512441737110018895293088861441916365852925158401132449012948733720429487184474963602981004743702801621496108798353268106490433197150472367670740528350775995757554143605533675492568597380947327000174616019315957710073352545457514515269474924180454681638418775139908306471502070022589423645355346570610199179232553995506426787849711836315691471099853515625000000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^4 - 2063018959909600061163436204642809965250331522852992763308362377097384625366715558953627303231379618745651878489945662823302321266192756460616903153964169808103515385398048632884334756913422717066079724817364927261931682532715115994322716810062123492585581040181056614774964726768351394225101383959968519851007820752058210145516100958262200308052427555958274751901626586914062500000000000000000000000/27061612062782426073662946891248891590365907400838521075563878829147847966955834960180492667637138318544973401008017477947397828284181005782838115962718314438205862949838710950003401615814442829153658153677586887373368341461705781286825167004581000773*x^3 + 20258342765889449519609168972857092918321450599455190820621984991086800797804095418857025811734402891265774585328708417253506381059056903785511524993134587980586198180089984676718593063606607575052471945825882220945111446756153685255072665513894901481967024891874899960277325636997716527770872431365840320115248362227967494412186991765351553317591206126962788403034210205078125000000000000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^2 - 22601897304322123661472763242639157644764661819958294670071004944215112796026269103096942215356079982974644413133506214451861563259738138580726174275709226673917200020398239040115573861790538511352198072039542836731561244483440738098037113049132566076400986806143726570444221419306882263141625916322436828305176594889013982967543599644635914432503959687892347574234008789062500000000000000000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x + 205001463456597502237159874162662624551775681792930213038279464758502280009556676896950885438195586074781952043973287034158751534158464383418797754558410441550074804320404556109972220652847086313592916548253443469874598101467929691370472224906912246648906225507874870531351865530176809359612913141536865296266099193332921101701122867847253305211779661476612091064453125000000000000000000000000000000000000000/18188952370066876541314439713790238609918068908760317444231459540902651912216216940449183596280699525579408351497192075341693622289367561263874799253630342491253120999071920474592450266367084524513114496734115776759149213113605525127210358150620016913, 704438597634030738631479186950527609079789752349355877079401809096312492417845427656344727711982827015243612881427817790562727513116493456931859089439688739420293106097907546723899930246187190769740808748471019922847037299102908892719891285415980395898437500/287409153282812097625797862679613233187833198181831807478318854831666707869903722170589682021121844537246490118631129150176248089216708178365391936117391475151413761380500010789275353929*x^19 - 31202356718679037300543799624478370372367467025737526395287965543717447104880094548364192723232601294420479710041156143379459893453965657013669841220093295410243361249672875930876932170231778100550008096529634779215899407384043729193093244734903292310486171372365842968824728345236389025212558593603515625000/225544338255354796607466313048109673674357075239367791858897128665895145604903810919388007031356665289663937994514640790476125056193190424552548601173283260076277297318682041134719382137967200616616393532941563260368689*x^18 + 3614091312613985076247913252206811416685065660658730175539446949959965119649228665461419970507557585199465196694417496395494837802984445379244900909706363493388536899494747599751774098943061582797725799168633811564475091487030850860302326103719796419145226444354829128969434501566755640722410557342498656433149887289818423461914062500/49204961220743102359586725594318754635720427809278646305781561988716876117001798983346806553202718573925489126795881368767822346074853466538619769243640009448669854197850708446529963967362943836418730922914391938047634781422459081*x^17 - 637561096529807418631018963556546349245849641177006590697632736873270854375562078581836717832601030415648278169224982585880301329090821268338335478257454821172612857696545710092818581375495121667737247694606719452077228582797113244976496656343951727444129392498644718351683963424164324441846924760413683133326082537242104015090533815866775131225585937500/825738446292917763901635388173874703435493873647028836698439093685481566683057413197082477098333613701704153561925608523251175946540186065642598032201329382184008099376371516977090864084844479156188167435742047890438533256021510614012019173*x^16 + 6454706238869762557368272198664606807342994859090792436988123334575830740995663999888029542721444747734951995064401640097055193204231585784955035700352716084421738685356014872870694464756987998351910435946811991950512134401949280526974671607650766846910796978697551904707614756340708268922686322997971140729009843323810713483655454477404611131987339639663696289062500/3875190528452663065990374876699993983222772749025506330625774666665964992443588440133908065022479649102097592666116880799617768717113093206060712565120838790589550010373311529173487425150175140679991069775937430749828036570508949311558405978889*x^15 + 33173337536642355999258266209518870445570344563922818683403007520859585877740341022339745962271053124919792671744322513379342296398194437822932051945740806277649901921004829705586511806229833422839546442184674897774273010639655471518849500873809538992784752903828835023064958455844199962659295355016256158535856222638493029322052370933980594563054772036738881188631057739257812500/18186269150028347768692829296353071763264472511176701209626760510663373709537760549548430549150496993236144002382086521592606188589411746416042924068112096444236758198681951006411176486229771935211198090458474362508942975625398499119143599258926077*x^14 + 105284760664143103996263725410350564557632779732392460002034215659990228135200589861872827400772090562789783211433058559393987151322299667298488661125201174510375012691525812361949673991130545558173434264628080570350401419910135405788474365635281205337686822414259548981025747370179251723898584886004118175882412708562600623826750513091353784513981630867088494501350130052864551544189453125000/85348161121083036078475447887784965785000169494952258776778387076543212818860710259030784567163282389257223803179132045834100843050109325930489442651650068612803106226414396073087651249876319691946152638521620183254469384609995156366140911322140079361*x^13 - 2489144190740036018504586683678009424303399673586376080044496769280699932086277634007299633282448148820499162480726381004091506952032455218139497134723105218734600802128667121863460089419094356896044271870536014470104190191840517061428513638401668576435172863119691955450542440778832540195442160414129958377188804858237581094050157309083169679191302191119437597082435779760399926453828811645507812500/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^12 + 184728111857756715155434918163416631443733298294530581542803255417714790250021777687759515485217997526179102752688767662886605727351847501349301273750118041224889579017719886501186945305733762514680051657263994249786618304912530244256324248218593086753628766642770623386849524197324784427050155597256703242204504296110498271739544793399074091130056831897453564442055589877967313257977366447448730468750000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^11 - 296108091299361979265134710351887086048528764938763382844897610264701956853292407831125827038606378095519712939583812061915545942168844995094488250317674637253199496583635201097724256789840190757507378587457481447333746808700156533357893709850245084902109641165971153957296309028797516807433931478965927782410081849214414267053180044308980551888260184595111047268703519220613032858818769454956054687500000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^10 - 1501943292205229229570415557727110584949673172568725785049629068719448681515030067454207045448008580644361433347802232646504872966842527918962067244540783897418686773612128249689449914125765030555045996305458335464652794515788409683142628872781716704445753514069696746982621450196598212225353539571743068839791003395095887485049214680025266171862681393312214989283655511916533538028830662369728088378906250000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^9 - 64698005087568720994942952094944163901888565845180497327606578334088673385375565832566125112032957873312603799760151810766740539114077637992078147317741947344791970157161327120964213065401678810599887428158805043627232349268330270042889366397531315997374634889313069593099758238638875386128944058781337776835423822629293139215870108491783031039946306442392507659910737581195857328866841271519660949707031250000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^8 - 1011774696764678085660731420379500872908798981380562053144944393435495698299715254798338314086969729181458965769816216673372423148625831129244625813667261747887463810648707469696152903428270261836729074900521962616446030853329444918393168731852691144705151661821642909357217824466015519850211987933684065268770721271922459192879918476042556285002447258272590886943615625520141326702880905941128730773925781250000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^7 - 6184302291119096930018253104150174868916301991329635125892021991402221232530553149662866944049296267903261389188151475059112446330056060894958319768091139631175898831531306869006916740633922008259090241218907988391643891902484223645227094371281304633674142801158941337709258495562381563617583264055608494658515749618164972041947073413451393906980584896603791750869130571527355978007265366613864898681640625000000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^6 - 1902325571152406033960359829587287372004202876073025310302608409966931607282488537046509457457197316828111049422794061552798148120873362534645497547003587925849735596890832535660095733132406482360025196467365520791316094406955035870721785145923463081198270620682149605525221837717372865426373180320513241679585472104353046512968986333748958966065136055076399391585391688901520069969403266441076993942260742187500000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^5 - 6507818568173348184166948269029426813519051180026710547103981191196072354261654999074012210493763238625260342670378659213927079013182258108428455647567018510084592695931925681068345615733903445723464239269493905195160315205881352654930500506925548311474527666090604812590791022798952615293213674895976318246122084818178884458358561507066327352608038974357613534559011290486873855815010756487026810646057128906250000000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^4 + 66478835679262181413220145736384429264042066780172595656727959636763384481815143586334800900534762804322746524149787799364484338255007486655023176094068581415807135858398133474183652320505269227526260563664175288610038159312819746368793855275951480365415722311130669844831251517287125717376674780736254224240494467431186323616088111509600727416155602852185208878683770987832883135206429869867861270904541015625000000000000000000000000/27061612062782426073662946891248891590365907400838521075563878829147847966955834960180492667637138318544973401008017477947397828284181005782838115962718314438205862949838710950003401615814442829153658153677586887373368341461705781286825167004581000773*x^3 - 520334876451282975719225866661449386304830907232506794727474356372004447008726419975178384009805507019477000257125259657909753173136060451825086192547582894441874717278827708283524846626781124703075013672207874569784419256452425059836070643092315793233905184068110645395416415573857129756912897028010737598217269024067006708323043897589872925457433716247224109604625080205141594605538557516410946846008300781250000000000000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x^2 + 578914607596548464121649901059533439187204526724814981754719458095636279820259947162176472553038188105876549722753209786921440558735988499462183022671425625786040776510685011649352588035570487620300777606646193539621265199441216475798126352547033836247024718045439478310589755246263826234898356994191400953434834484775468108066942819241237323132126259095320579955990469457318997456241049803793430328369140625000000000000000000000000000000000/1109526094574079469020180822541204555205002203434379364098119031995061766645189233367400199373122671060343909441328716595843310959651421237096362754471450891966440380943387148950139466248392155995299984300781062382308101999929937032759831847187821031693*x  - 5677900200299599244842780043456918779373329198252529139891985986644762319162461424909580754173032927447954026623173423186576702731601999166833891982341237873323343693819341347630817993006814468564740187979651669558507740738156925780174731149819534366414716067582665854688927998678487817791731677205269028580613600162781975474454112799260639891924247160463630734752525096269255300285294651985168457031250000000000000000000000000000000000000000/18188952370066876541314439713790238609918068908760317444231459540902651912216216940449183596280699525579408351497192075341693622289367561263874799253630342491253120999071920474592450266367084524513114496734115776759149213113605525127210358150620016913]]
["4.0.1485125.1", x^4 - x^3 + 136*x^2 - 136*x + 3781, 1485125, 1, [2, 10]]
 [x^20 - 18090887334528986218914009886122638302111619343613823545801337069463142349629057592481244634296006477548097230977034975381653854788792060000/2844170130274291757316097837744806040378838716505594207759456426823897536406942441836932166686426562281*x^19 + 62177135948435659915747943996088117499554397374967293910365226687492164551682211626061879837946532238548063411817817744663525698816697988495281609375930608342761964320000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^18 + 2700782072184187555068813207365820799657921011145559698362460615387189868519518120056822806753767535496721112062343686411939426306714437288935120408909759678890954825029120000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^17 + 491880819060735534960111929545801114698945700302366138752984673523508495084644865660330055190047516464749503594102630685229300437677346276521425430861750980872022365252244156160000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^16 - 1078324436398662981914481614651989337185104884239810495760281077659283756118635400276974738702807431323310182652751667725911660391870631370217377081999598057874868566843630657502208000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^15 + 2125500503059681167113845980273922873367731459006102830761511372270837437788036545107116429243398163646723388602085970803478784325828518785121690611429356081550792881632248394287595520000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^14 + 437702204904144499923075972593295032618719153045260499501054467269154519460517244992455487725872641249424025997379117817890114894205095582453559582686177658591336904926558177418984325120000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^13 + 17291786032499602270092849147283142857368161851792906456610897334902654754293535783139406095131914828501818068152742503199103620748358859234780521069258034056428794963726922058052008017920000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^12 - 1865075814838244618612078813280030616722513965952514932797548407625457690330966609239130402432025261924252372110265707503403901195136893406382013212855103062393291561871241522532228506583040000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^11 + 30646654108882381229797298948377868136522215937830310409793402548528592803256733085692869587638085229690179701595055141114370913859383272551187360990761139142293560589015082585446444114640896000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^10 + 73656474973762696696962058610163697261763991098326634977623190791704664869188981493085231772197995073175800200452510359341501593535846234065229416538062211583679727138544200317906042780385280000000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^9 + 220201003423853237563331376159673790706257271385057338771700597429795008894542296704446455270783350193690022214143574275120925038626940431210338762000005183656630131966578533533336601205145600000000000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^8 + 273303049745514772358574769617698760540037612906842797483316067438695383693149256333845888819525981060180412677030239948167755794832042566443219695313804725380858035964544450211710104502272000000000000000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^7 + 175576106091947625694675579796336676932490116169910186095888475592084989414616271483623092689029577209199891011256483757751657016928630146626314989053125687874475397023427357923983663038464000000000000000000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^6 + 71782476031464737811094198397670536469898389940921467518816141825596799427747201272790250025594565457431298150737321161682989168471591379595898265363525710933403486626744524469596386754560000000000000000000000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^5 + 25473545783779921040627839225875059687013442733609263042407586094263304388082771478314568888256132601105615459454469236125412877055593010467361490867002435368951711571542739694540292096000000000000000000000000000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^4 + 7741160400493061506896917180938928782674813236237971609910733551974014931671712562153854153103819017761847829956679034962858356937363957502343259407371833844524765154091802137674645504000000000000000000000000000000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^3 + 796555782105858216184936072730822723644301329748374810179499894257927068993721101946512620321200886913559866440633273257252651401620101885206957411905512601141439834453341561562333184000000000000000000000000000000000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x^2 - 305994545248786958115206968656086481832571768381829775166330805893138485354030969453074113608539049769145977766958130881328788862444608894603366191143837229143928457626972460154880000000000000000000000000000000000000000000000000000000000000000000/7407914066549181709540767493516237336902252808630044582711705889281542508051256278824260924265713551586081980626140610521*x - 2757988919369991248603819555572886034062526099201253256165270173867866304450741280363960661253843073581592879964081427818744415118456978746732093976296453484383415014785024000000000000000000000000000000000000000000000000000000000000000000000000/303739967466857259811421849748502904461119882267827487093021685566507134693970899947692030188433865742182212498509189, 6024950908906165722778105121060640246869243780473338729266967329870706379970933775933368811330825736498207679644702209954536235511430994587802082445746537361475011499877851977390192040401777852937291995226150525228622464939669680804463030144000000/118435495910117157246151459070876146906908241637418706963377194090512114509460208668563387531673365496296068356947914001577536145877704349626509241291669141467225487488431762573455066299330425129482324524072001*x^19 - 39339921449863989424991571653693959072725143865572465958629833386321799662886683566722699453125627094087277707527778495914760859113219854980893709491022395045744215957306572345936437452564368872184272411978491271470020300861900540796442015394569178269739125932796488624384000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^18 + 120070249017812480944834160181852692498476903290425508919870740709845334096475715333695895441087644750356329526967944329496180698081689420829051990605872510031582543376947045351954050094086868863327391924780115949822159008645011454559480270488493658619652281479879671160164844544000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^17 + 12550350358456552038163308925608729249566459051623259282626283170801270503597246972668597982768311741125786695956932005597323117214692646379915214767985498984203734859755124585449282438890658908929163088876381375192332995638325042012460280188144829257159233898263345095244045135405056000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^16 - 27433842172728613741631259314579810160538341788518851626551331179833197765064308705036688143774912762620221471867363697079659429538504030513287800506550832208472582446372139815778468996557612421498114601725837622543159544563817384627178764292390194299362806708297173312366210456144429056000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^15 + 53890317131699340114110944257141898823772247053808757974683554768102712023797004800292191668733611517634121138853648459799010719336514451145822240390271033576811440047761098542451885481888312778723899766182307036553448729529764661587307566860433001157503168488565120558960252492048946561024000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^14 + 9341040523067927621044576690650142464366921024578802877242696936530293593177648739561782726783219254526847308040247396894290141308264013579027020456442139467214010176789907814765000172126522930846094159613378300771439456947133243543262513960252413393535253126238873130621831039710130145591296000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^13 + 302918707766845386412280780744581904203743049160462421777718909372732695656148514265945038454354982389688161603877348827626253485417961611312201257955119857162108153978857415928247248978155174710291928019424082893021553319171572167030742985006104625801464876282595931747727527666758675720044544000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^12 - 36771182430592745293611414751435418338480259295253705306178721178599693949680976577827249469310269103225369224684780523690897126008014359284374841648590478677701719717721632446630842381634126598446808266700571681524788531370018724518287545114443108998064877659899383396142987428892137488954425344000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^11 + 612103722682231325901927432281995291025621833154097108328541701795250697756326051373077554942684381690718889870824629109267234399048545693281724570733788521639296724034020048111581806300019308163652680189217628109887985526900125684784130803351350887633373994325179885819721792001065468953775570944000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^10 + 1232682093162887168753334867755317163718801501798679294749644700494418330947856993407938922201057072887972256152949903141935012120080398605763382547769817499896121986306160198335962449134605279128232139347044936599420695324097370355718638858207425611316997375565335694674839244763580819619677470720000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^9 + 3744177810055122985471502688355892935893282208953239099051471652329669833989792625943813414765573645491315161719272903889296457010350536595019639292116704944264279536279531933214247166236631497658584626394555000696210694943933746225917338286799684297508707448391688419173128352101095615630074183680000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^8 + 4873432888530181626601634246388641156943408163274515623601017032586453759158847459319530566776945422246352871167657040686877553444238347603802552962732728202570824134799585989546807982377508704702826268477633263980842912676956422506972268780442365952477213801877944065998501378301452421128047820800000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^7 + 3269176657509921887754941935734088049494268825223155050403714717960897091918211997614396510337015093781535473597028597843672784978316157771554814262638967532836401363451764961322827007790284145129161315647910984287336923797566100291495612092847230375879410590238468471437562112098217271792500736000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^6 + 1360708731868263885078235738516054646061544178392606707171903282938532428058593690117960628448972859537018943844612348334787117549981805625261569246980910417154726715889950685362538522387860584470325246978966759609022094989748712174970870703506467345745297499874031288485971314599647416743362560000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^5 + 479727613387188823101808407735821613434934696958010165698893843159135320705567857322454215028294060446310455003193128136684095636302594555447877173380055604823950410510615192591175199325681818102156976811382353476240331743651872034784121992123908820206856626227861721459960576227444795805532160000000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^4 + 152420593461470287144020992904754390669533542314498569705832376165667239685987847391460423332646607037017574340715106954103256198545827121819377978554114915953400228858505703408542454708012548962299705231564897258363675231756660817114784847669674953217869213856585547124943021077752146244403200000000000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^3 + 18700324485222777145687066995544404991750889394273301063938027267891016850092730526945149035236256480035906532755332992700616319627190589062338856906432672160825180783554370055710842474222168485486865108494521976885693532281598956952785042751073172834691838904399776782788000332289060896768000000000000000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^2 - 5732589708601621024067354058692737628884081422561790539374749360166495486317738663444587992250479664496109007913653400291612822869440989358754153091554524175359170068282368549938657232079358352233647580641594615371711051623705498281595434465527781744680274508526117035168354590586306560000000000000000000000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x - 5199105644467827525941023351191476091790316819047180461157069944077073313511578657229154607715488064593930106975088447834497724456919580741550396745906237468857596099064860523897145011372090530921256480412551150674346867410208032675712522162820082195140983089710863093866692608000000000000000000000000000000000000000000000000000000000000000000000000000/1149835118119668055740748696247398195977966225794189684334067025774083886873297279828245620102270602095501851608328878639331905564065425306573409319394405181259646530577526270185676316844700349120543186282250697312628445079,  19166837899302584273967330384419123477919091317873215156244167105842769583883050315628380728209459763110034277009313487651215693091681101599870400443491884940950902953316681306464832094848107797547363941990406119706114501534266515291759720231562315565465348167604173335734400000000000/118435495910117157246151459070876146906908241637418706963377194090512114509460208668563387531673365496296068356947914001577536145877704349626509241291669141467225487488431762573455066299330425129482324524072001*x^19 - 65875104063688748942149322101259896641375916135533314048581093152783651961610295514931034591788425612428344115955320028405700662260226512814236592286832657507014684032879661667977840077328134162729989777222069121686580539299695406347919701289284295965975876614720583013208506215772518518363899627631206400000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^18 - 2861410345533204196895329074337472307459986433581786306248788597955543169919060003526203172121179444700603894118470526271215190642422717834167620483706265130722686269218622247675718156422492161702371603305399266730407199905758352381713606076870700448007936201204917048039075242862722407893796629464286204825600000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^17 - 521135295929848028153708971630036415768353790950949873021022862078256049239686039690096098298694932840604096025377887509934651105275659256059873839613234868213399037676596958844018516591306940802724864833152693537822826482894606580839933129620423635176991586722418761885227337106073166391803495938801023386742374400000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^16 + 1142457486640917492171042198610349130831604176070938417971746171536545552748588350229514942541978378768758667690123800124825058323274349210599028446789723798281532580665563026417274923861624440738175571003560059813187253228154039880900339808813380809326916437793545362854130403093154008923291136384739600239147873894400000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^15 - 2251914062793077918233771877824956136921227301041813404838372541872934837676335619486994198771983346878968846263303940354605574714435440229906594144591930143563649126022335975111821859819817136567332536384611252435788442273923670701387829662560953222907091342084133389559932774399470449569833301159193280432822197885337600000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^14 - 463734423548853944119805880837462953947635771298757287193970963152469136235851532258805120446882849453765496669362977087675646944075175915261382227315152967985978447191477259652098756909845390491357582852701791786817426238623812976533640237482229601920613164221562175659013305679530956355941366094427677465014798118577766400000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^13 - 18320210266401148671079812723488905812341453599226944853369083875451407979088872961886477220381455494967671259363689098742549524582725282021006775777907850966983155930542099450009367432378143874810435742937829029772187470742520891366188713799624239672381936469562688785295699289346690610211372184273136873858355190639466905600000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^12 + 1976000687632663302819626986729010790219916707082155566220854659677025873961599244108351908989429872113837925131484096777943650454502469652876050075028653741173448885781145226151157020445007331451390421692372919372069402151602315512221551859665201798998838633998220469727796581187301888445559149992620468971764760538005477785600000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^11 - 32469355460514651784869729839704307821374516192329095318153320872589581591623868041292034589675645037088053744164182629535688205930440564573675998438684927389244287538889483523156729739649547411020736368001617988080227005932431379090321444078775330316053738809690731942208084621374257465919287361863797981080762648658481617305600000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^10 - 78037173630593712439605934482667891089372163176338771136037118741958457737754494030367414021706950804887882567965921015861376912551174657823884325571027722653239172522170801838326837313333860957393135715708723935960650211807403704725696140722290143234920846407832142825939781240790779708082380572232954260596971141257377087488000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^9 - 233297397736441911488898743463276500474092409057789579919542345294171684603014085888546689522663357447818169995761138676906845591958127238186968925470757027328740829775187856009865189464461252498528411078955897427970097193554520313229893508386810652718765842079323504216917084979809226849445138822940692102473563247078864322560000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^8 - 289557673705655063365841789567931290717332840483786157507120513275056232708567491126214309583945920975238130529082875150826724784711406156785831354808070583877630736426957672162724178655785780742063206106755489717715422966917755468908784541162003380912836801362273154175252745684906665629598290347509060988800746346312735129600000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^7 - 186018446869219328510545261398719757926034396801419577769869125399926299304940012878365918171600054472795399148359250288178760121742254763270643428056751403061947127104717667669864638837876732844903291378352602577169376229251279022291171387976358339376811220937380751755668941649744012469410111579147407013617089711540954726400000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^6 - 76051719114941860276215463250888578450281740494167830845771969570362566916547189150209404208276454085108919772065165610437076434154018415425960409179386487758714003373669472273781663995322994211935877385094090309719543292912706963087183746801469573534564888223356863779754627579139356770577766122989423543160347973140873216000000000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^5 - 26988577935935973069451073106553344519225799627471409381233107345766060231523342795366266923909905644666435935445804007443281745129846144661211691230476647819151871943590927781244709219478554623465858109044289672853260230069530940785002896780281674018586836437846876397157237982003549242291048540633683723961069953299251200000000000000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^4 - 8201563793145684998511256823433328897561251758918056977601270603370040321972113466617873151764846763813888102413878174515259374880923775457513289666475145418023319113527445772261729287396926609660596030306143625441488860174079506397902145420093070988644931696014410734069332896163216408277885550339744819927943724243353600000000000000000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^3 - 843930718878288649724585949849173438351094149944679464615881586883305894387540119878336972688384726521571246200611968253937016259262436647068081231169934803138156401748136733877068177570025019206779241242637112527439085287251037970240569641126778998048802013679712026208325551059146309283437926310838749155313005782630400000000000000000000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x^2 + 324193486941916715550754346187630037957825252720976912890909695844805756506762751531357478876430436028098626849870651922386730586938243745667269973827305184262979876264361541620286937811992338972499674005585643262378068199865131502510338522025302163842392058276458994893870387215217411811004608089731044192318128128000000000000000000000000000000000000000000000000000000000000000000000000000/308476615654026426326072319480555740618772801089839414323459167607645451086481320935041906715417054859579141247630863232481324292821908235822207678797811627623156711576808170239143056606779364961710205472615934824334646617349041*x + 265638141297514691634326923277921591321182272912157071385638976568910802211106800193757102834119041604034866726726179996780429911082943894717026252912151920043812167782709343544259852890589352076298804599870237967106575643284483998631446762003511395771186697825697709810590286640541115952640481037333718630400000000000000000000000000000000000000000000000000000000000000000000000000000000/1149835118119668055740748696247398195977966225794189684334067025774083886873297279828245620102270602095501851608328878639331905564065425306573409319394405181259646530577526270185676316844700349120543186282250697312628445079]]
["4.0.1596125.2", x^4 - x^3 + 141*x^2 - 141*x + 4061, 1596125, 1, [34]]
[x^34 - 7947738965679824458568810067124805771244805640631334802974255661616223633271099142562823719733689844033802462697591862911624126100059573352511597822432339157394967492306730296000/241955846280134580343689675996514270817593476038739900810352855761696288052272654099363938259266575670021312692763850505770271472661444081721*x^33 + 24843811359575559766952463136978858720838073695972186990905541153520607216353870916075055270942549651024573299305772485860718563864593521112903406134550567720255348318722496804933857998614227326233494390226191553622179083411344000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^32 + 734961758839988069131761086608465376331810222861125916260346080478461633681624871129501068207840479661598866970070513084404116422276433615118292678028251555061038901691354042414176935752955356533667346094747110066946150054430009304320000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^31 + 7172257837797710328533062963730801105087625509227692187899612387188374288087175228380516935487367319101861184040465852309778911310341323203888440111959376977575929866985174533368896888054773498438559848168417221189861382714660633094945551360000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^30 + 21438488768723890962968584566689817361768985100842049237398494597791337556528583562445595824813239966444676686666776427245851245720190886449043134784150247881037654359345248569903734004339337784900333469207323370391147884219927555579793073909927936000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^29 + 21183668859463123000083348454587326769594543314301501594512729473019975419274668922218246715645960085226679293107673851237044533292707599145113180314717024053967196422034258869475954667602624409642461471461065541181483679210897151505619074081310517981184000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^28 + 451299427960959381012211526602086833701392131914770275118728326791767980024950700259048238105078361390542850443259510390523427778542959121741527707194108357455335726556675403618684558115200070344218392926425045919101782154018939927344345265209335071387910144000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^27 + 3885426585929803195656003040073924721879006958780419923409579463765704942855452785340111112373107399888800699318706311305124712615316040139301058506923942500285868193477957274202066539361959981302740722442498746815499818002366295876261910505162323126235857879040000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^26 + 11106733170861007533081150202704030755144910245903871812704499580975718345074261391367540305759786650655452968611825781317654341080861853652013493007804698891377317102287333970885264831304454030903499726279658433511008128400962437177516057181408857053112880961945600000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^25 + 27150656679251209852940200816586181584594468662504899120210085513633824786627721544909300218018469783844152845867091309248425885005441420326426654344333722110196374580206586313775256196758028658459638205114364538333442792527821531562828809208079285475008580763298824192000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^24 + 2690849447710262761903603872996163657680471077513041542791562644927478102690161997881496271198174648593813965148525579313655519292330568299332345541693127390822524992291081405172777129855454670093155070695554039898852951787686739200683094486616854577008828334478131724288000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^23 + 1166506396250627984791469094737742109414488985997652896855381301443531535465734606288277742841931172133506289758356275349995054731119890005856761043307421141535517166236571705975567631591259002595585242007329759555775605281291232174757899449833425096680990935911762019483648000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^22 + 29878985770163610472446606587367158097497583158488760648198203716569696480789302909971009151648084811396509959181105302994553692127664574989092016381424072308362078626461874509182440334052408145922018563735597225159897698234663314199082860674262004663909947066940916886405120000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^21 + 19263288301778635104438125419838344526989630615064975831988668167394212303314769538484655367192046777280356292854712581024238209780938182589773243953115652774121343403407258953174879564469324373567776393811793402027802248011627498892264218921318393331752130193819592211856097280000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^20 - 299943675790897988489929557340011080618851243195117677277387027572063084403129050642463633849371911378245286276016718871039499775885657485774115509315111737989321187854865964938564684436587984228583845323016517037874267358369611011518717734594212061678559929218076721594910113792000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^19 + 168615460650273180930111923962132260756967830910834521013367245971866857086765626820620038341510683157145157627757296417482418477450342219933119735458129981898790173559561131383827315866766224772412099276497308057112458913078532101727524724322693303110028309124747707896426053763072000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^18 - 12844072354267195758366855646561932358693428538576520510322719863243253978191647168704664607031437666607061301787029851876670440185054062609633821126614010301067122892129360365496152508234711327922207494041342257582380044161018790553316681490535570533013449628432694772038682728726528000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^17 + 1005748882644115605228349988451939714403991535262415896093856878667171024344998044463104148055354672331052455175892813256633241016633937709857230586058317430762607061773740260836401345088441902110985550987344748326415729027583881385099694610304296765090623294500598257023435919736176640000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^16 - 52718722394927504970926966875131882220981383784116318556111365351319172551121755977538831675013796664433962990550593653930660670747156150904291621898695151212960725588496276290621761122168756796276724825234430666948429708657568237401689876061544446894050172406121808041615628188998696960000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^15 + 1673321977164281307707565266867249189844221376571305706782899579566964373704003339508732116594164097419676112913154745030541549818662868299640831174650321560074729557893271769003139505038428011778264147664497814606703871276332033662427982369534883339662164512891628102362913476923988377600000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^14 - 9079777793655654825550914191187037781420888190374544877387611207674995869272675723138969932986430537536859798033463408569248787269253702919059374148664950520831815417123683696770563642520209673661511143407843999805826790694191673531003933169812276110824071050449655512786969421614468300800000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^13 + 10489090376681610744846879661312998891726479448994744291348938327364728325995273123901269475681546547784602925894106208099658086004178453686729691793064960505358566967265623169765947444185853522312877252351703354158640487913538234122860327302943009884197130843936604958016736831333203968000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^12 + 26442809980325138846513500429400975008852353640916516931687412646236229888647815054197617397309790477046510832110315929544905958352442056205995809033276232490471831060837435816762693977198280492580770674028550446391920272062272034795035975257578518299035674353716322302204171379942621184000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^11 - 46579882194450311824856795315880332895134385968773003693373642462328534077672260758561412472953219407414954735327985325007783896598053366505048909986159291318893314404717197884032314892413136880271313135018530250494108111550249145507244588329866906929436163714306155037549395254632775680000000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^10 - 29373009106119649675145552407601405668928071663487825091944874982730053545370972359590323327089120998228263690846392655969529784527322232250525065842465613019101825739725868038378723276131861542669605508446116551566499923703299589769650926383179383308281018707799862120656184644783308800000000000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^9  + 51822505997159113220530928343737769249443732851408409787372032973273513680877481353943687307484608361082454563259305006119555399898107885146349940012292911484599104984638463271491788383611287259249659458853055921319311335477366307769920377979260718071175122517563876691337708928866713600000000000000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^8 + 34551126341140407659420174092980042058031351842999919611786807685636182293122473352069928102764045624924196687893421478209853428393000407836225217803450910891228258100792616576856648904343683005196029928161771992467435576434990567659600109132737090582493208081780607826726193246869913600000000000000000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^7 - 17133614928983083800557726916642754560840658753437336977825168335165946829619603886736902414920887600263803275824260259612455174672337903248018281759581995038510220008950583459081979865194983869735891933260438013020201851812109288214245147178201491193392644213053868016917681912414208000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^6 - 38813720118819743766940737939821303574743385756997151397668037347737449304923975752209524238625474764566069934382448030605285646111520229143701793581400118189684729317370914362870228912676621172743775293490516040242296324565402335223245825966764664707495288563573839577637389869252608000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^5 + 6535122693315038785502755398465549021831108362342180925427446418449171504271236550187066860557672320854152225905738863132854435884992510434339748392994960680860308920207902494715945866933481176285234244528382913744652250576243005194197943390540011854278020470223330079877973934080000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1013546488820219611762279654039061143685828566426059553907063951138698880865442249334557932030515353660822269302776085140099140885338700302883852116303145119993946142002726205951*x^4 + 12510453303186042260402610945350365442505424627096701480827468274700608008305547008625415433375243014363059633148482579597727955197045170787008178040623453683525073191656824774223100780170740627402981465663755660299098880498430933413209648793302027551405859012866810041025965703823360000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^3 + 1563585733284087523214092837509903122517386394227050317535637456966775422103825433240119135790091487123677344051440910057011736239178610125479697588443151022772331975457035172468223939237356441886734358066188927881971693491156496832725883440442160196609381942248564925215453636198400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x^2 - 239460296798241579236920752322859107771044399963435126703616049769056715389885165923767589911612138087850084440851303605396145241299391191607403886544447315564826845158956683490569667269423731817603671927925787958793834130848617601032013767887679071747483060707598513415884950732800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/274671098470279514787577786244585569938859541501462139108814330758587396714534849569665199580269660842082834981052319072966867179926787782081523923518152327518359404482738801812721*x + 132176345621128929810880011771592222617684709587654711881681233722360713549209096492339851709406165239806253454032857980110670438029031332214879065984981219660427968464578426894631569135989280241014106649199207940286125143397851277049108320842777444513684782055424000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/70852629924707088672678780722046726374597291255059691910418022473881636193446859438275886326854417990929785421574040250975927390890384963643412909389831213993704899,15380436315409202736161077277295075894036938596042616981926711497296240792033422433885886614884198540434346479266960205211412062141137445293928330187676588400703332448227935586709092963872805073043503842425409895234055165747567820158023816965961493196913379800426036708844436007961795527842397292177343805221388236800000/58542631549136114840300195738740133082849689183642650724117017301043753712260063249749250200758493604432993904037388987314004654467780065989721411597718256795200302636584821033625235156790507063358878031545819670284531613336530838454559744470278659163724035593354199867736926321841*x^33 - 91731090004584877032164422362150288812333898724697348361722454564661824748012695369569029736247963353386900300367239688867280582084135907443570401309480568377696802460521894638126832845873613859154292661700226398734014608214758597222889651057340435953012456292756014811167549396284373232324902399405445471835785751087045349982856586457048154763117584729074003933440000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^32 - 2682387251684043423722454684903767613315950413452731684659680173224802362073113901152198690311937409081983037957966704859132113841937364908093927581788589064017876494461645486995285386928946418909492323169120546076904638622202734180896286068500526936834026888559565471461783225917842051143584753546046405308722841159277882805467999069094212721382980316125887156892016028467200000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^31 - 14926784818698603435148097938777432398828545762067488035514521507854635879364850379712688124436004282353675757596355098054246482137130959333813016791751186232987471603614031496251134115055978742544940902897205547448232939412076694686820269158362581521127401032373893749791206093111272537981336483642103446404919423195807977895133147051528714098617911230823827373720516844185866240000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^30 - 56684569618256829778497645539980851301384553241105174687315141200589649191258554045878803766398261738514532440863056039667856221994146845449892633000294339231215447537935755639786750187012149218789650370675563588065191149774171241135364806464631250874607296775837213518679846755625786485309661482579084076635611267597855960568772668803142147902944258822311518697450917183848741779259392000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^29 - 79725692017063365243617826980044310629588769407633842275559625663262972577206342118637953114035437445251336539948678508367212011701326281051107203273296274271998689585846141999733413739948611611258911709441013704035224130120646933663242880543693351397575854195653662480980971079431704377678158693701722742997897321812558977302835008595946443633588187453817177243343456081408545712653107409715200000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^28 + 35040859162499129735493931049261350453496480266704952567415808766925962303403107634993469718352996864180978330662768230557734647463192949259425533756032594148345965882375221978108958031711633870636364810549420099921314838358960120465205051014188813495306534359526886217007222467363690942697020549477119644184322769952734548219365145452127418611973483270233188485247432619453422565534687051382784000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^27 + 12714650925272729532541014925762596329300106743463280460582948750827849449845243546893161967397974107594544875058862500695359263622822362912044711693625851229390547649702885985281663460122023510447858034320740059904842087441758094999264930481237518240628427430115655473477116870856391347166743227739876607455241951851745188262146790522044024623624034641381097962504626797398160560928061763302957305036800000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^26 - 5771443128280766783025665901548314204612177346227440887751229266875565546787271116570351524629335402989854679335067119271564840456432502369667911660641290832754977976900200056273898813553505803473730446314349169157774215141634962313386363676043791184546208044947270572960949651707529331685612353526763050863440536768325245011006521886795105732339043888954172422782434822438329034143732684761958409306112000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^25 - 387683265196316174808174351018503766730145594606917234274937438469063579159085075044405332237064524662577684653929670587605679713521927656675904785707330436157732030911880714994836555104417203288547275125509863471159877181660207781445278487347756984843552215373456967288823144138414484509596595144848239739046657475846985009800048373353786313823385159464281095782900090264544674450233470423115523023699968000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^24 - 203415901023202042315712207123227531252190889639621887784061255967438728140990933317497155538020504248974152542867141659240118341912853191402103430017509405369485622960160934529734113806065137995948555658591173129258012590536311471001109626793839637045715114347643486518418028809567248280918364351312293651767046179457497976351628117931917462006975924033972530941727654972029840857131483460440156755821752378982400000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^23 - 75294153268312243411196680633530053764725410227484431052473637041383408376316504526729585349540030212508789891540044024110971768408953658963195883170299443829840181364591197293391855042621542152539444694168410978488053600701148833021011872617088451832349100131419221746892210206297874650228996811266924680955497344464707548350547755270695426850139819399168742727991817693028826363553536848210715371233902858338304000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^22 - 12180420811212301539836366271673719124728130405386282442691633314402887041028779209416544322811090431552983164839532582299762972951547244519176618708819451034972669538174904274047453130815836078527530495324138605253630170573350919128890819062325407299662834602518328359031062523785927432788496041594305569239545509685286281910603566107638588297519020838928229517601414313313039419595015316843989061544370647131907686400000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^21 - 2047722003899915622126326286922825318367157051419378803168663078867798051315749021223984258252553110332355640624520510337040783952958885942552667648448928076626648923856899108636296861121393884652090169996100004845756937907209543062475071705577627939707199093861691055341140575406835124075716736247888240382300787716491761198771270458556909710221444566060621829682488071672211113301517372081121460688178312450427322368000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^20 - 90760677695831776770362519478188058707421943258528853780945048399141471510866291108624603645866390225875739587687760759654145659245170124197268419329176956232021062663869556871557303787332157531509998214533982463434099345139003268394904688964681055560975343272666960074317360092825380978800081550000079084434071739881063418452952131090224722679431190696204249305971308855941516510252975752578475819733877247838768857088000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^19 - 9409755279330663583379470746797116311817745744726621812426491003658838981527911498047707571019146961406808003721910507719848040482507686208529081266211774570986072730678390593433132730949503186404679774017171984399056078919305581471623079298217089976835142427348464286108378358618776892315795987119725963610293446085860569497735175836877220089221104947600235470234604362630842077283864482850473802610295041106752726210969600000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^18 + 699080562563380933254021103085918907295346641887115153945744154789269654322458088050850568849035584401934619253437496143144569146887615987062535118280388259233241115637852747549906999176815352372225677134565456647696907850591360277031991537812805210075546582347263227399658961844858499818612525400673120339017714027318713308197771413160650354409803338328169492199774415495853679521551602903933533016119906806675314799804416000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^17 - 77482017119961867764947150534472134505591759198922789310592790735537310520954467199640322508192382049541318980942852806713396629605793300884645098890583425647596797098472297720716391166888773060234497402615000273445844493162898232656753101745482870960046342366676086309671370647054888661252051231978927752447909728184634382947366582194229488046290022475410363060166278026807810714634591442999184810833959464354098038793935257600000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^16 + 5359339738944617541187743301889832162401717265521369610950867976094363272514120333843709287811421143738906059046427446398739765547157158127752374753410650725382570340072740994476238654577669565882923757885686988216506227024009980792650565608276798174193018759148098235332793958271431208410493454841275201901834903453545280122316796575682131962754024589204629790915215448749487842152238142395456249474820915288760869070665940992000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^15 - 209611709652558356288304647193349758797454575467947551315544071578864086491710903749252943674337906515154185279894910871272393547875841633818533222699518988062452647040539997412955336983050762876856545552635922574636404018306177617736995313630525024012309378467565038301352903881476465243544005614723211245842498927608425750393572506092081016739287343292880314545684928678043915493209923621599186612861431502318233731657147351040000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^14 + 1032571528006879477605386179627324278581848480944359852285765201959819965685718638331412741030209379808798191847157064016961245997783626872280726289788064648395468164717444467246895845767099526643550039454190914885678573339152360947128778806015852585708624461621521855631657501800625072351473389801535732059602187953583523253866403476039292005206835659376918771588667351725857455002142982043643730099530908647257840216915291668480000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^13 - 681150431031192011331003442867645809326156750767415614977150640614083122252225649475895153854244669022553081147614042295214757241623974557235632399154782271900070783040394885734719904579852201768125669672559594182115708980453337587204929678614809661443683573272191534893278490670936333492355434975531173245112011177047060132327197891722482314562890337681597028534234107978669009924186196995306379421574178700067919809075415613440000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^12 - 3613925397540829515474639687216291704430939741672023727151435881356252978607485715767760321945294435902188674840117641781568681920268824119216709317101188745559418273395746641877019387321395981041701753602819373946190389847920556628406745285458683168188055956970399512311350573599483717859638742799367542898223613272372122474066957877477371428720303693398798334675654001524481989533697397677332509046938565223485889837436344729600000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^11 + 3067091772954686442374663169840467028075334829968552739386102809240156378083409284295452528660744440736281696640008908267784012195844091199915995289124402052024948638858608734578930056064951353304786747429343917437169407880188229333468196619169969306399061619167891357795958196909937409782509645764279490931700601316932667430032613338408311629204099722263974727028730408117830477100207063745266285018578778990264457025334699622400000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^10 + 5081573688671803659590854252909059121020057551030036142060881118570272513498410736351117060596018119299886294346228508351327016259658158816373445442228990660811635722781869911668899948656753095108258410657277628069109252793760525761179489099067542365598337402499548884371589089836487986484509430655595778552498266928807276087372227363592226437285268306318586797278839672381010620384130378424219677267668934755759893513114746880000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^9 - 2365656013296968375814429203260564594949134942544780080590979743598795019692678571259136817537637482496668435409416689042397686557635282292927419141239184115186042517944075082081647072712112717584706636198663584491353650106007454107196384482177694888499061379637377765281102693018092684516615957674891572445650401857807997377759123951173145073729617205816962226813004072245565165447766919592869191263439273667747881896231567360000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^8 - 4312189264466961258539066426089227110764122423351627425592603741936458860522481423150627077004033559957202527563651407592191008989443023741208982576530446854014007139384435414273920232426973145733127248840349461097130315025358749118137049685255137320308768964833113890009481973633102222380362257837372986781652754989545343983675890538205369563158474797845116660009011858814021819115383212382146884236877145161933363606244556800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^7 - 752914630560911089441109205617504640943696918138530379420567073834328858019164976419246757810162090537496266136501821112322539572600058887101224097085067614898531101784764251129707377213546405672363315499912573028938209793778633055611766458540697696563615751944776035044326758553883053006507530856355292292739692729355610611802945583172204720822661104875767100551923705318443982201155785943027468897925506550354328796245524480000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^6 + 2785923908177099357910018031251922287205896921759608575995905766817362595970264320936756355287307037681128369771773446646551161520944434097283158707166910611894538208369456337944013383760402622086889047763410893135171668376522241398163758750555094571982801845642716740312828837587103140350415219498438156845815464321150892971608038541076765590949071813645807387119890022609510106634881972942885323361957371855804603932711321600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^5 + 2540787387432269728240025175704330494269554011174679482822664304974443967644730597896770463383186068240821070771179011527376263038515696860263032085266185184257734803830791795068023967960523643433580297342948202293409362481975089324470529354526001091661591967220222955553277910604344438585441086068401732948531206395365260904682103085593806595285661838543003421905584302039181085374108497786153749436779597669546785243136000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/245233498446755198374206305380423578834627282213485739886500272479034273108076555220368148566770135374315404636888913096225891908502972651537654584118008008934023244496839503601339172706475412758796270287346673224620355160491744557088416625014993251196328165175038597031472457463996196932164360901975833045841520521671*x^4- 677203936383902036595585015211026666349125676943284587258352354115269486167137338967500656267779866066104780591808756495203296997216853684835551964600417068933549414273588539073972311786288499691160739106533293401768089485480840228809437076254118768893059991485527011875804634208761343437105213695613342528457543869571551786923886278913036709420448721462919188643377077965494524097182048037096868551366734839428472798969856000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^3 - 110711983068640623764796459216687470306240068252648559207727422500149031391126643768127530834249161313940743033459161836470046846378903611608952038996393711813164352071569987861932576577994686841044475327876057453029464248512517585151547209134628238883668772128140430965662326724723847128985727952705285664427907923781762383120970003913229774672800969958273550593618974126245127121754546298902126091327237672306670160576512000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^2 + 71835832253270827256340922768376834615059471597208616934596981968645732213318650578164419976167631663122803519390559148209003536660962516693792505427252784565975193409652188871420278770075892657264450258640135797911876745694389351729960075348031058407798166314072964608093767022493327471540565737167849918284531683452836081952872365629803723061449279001772073008024889732703716108371762225793122488106356391734764340510720000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x - 2344898417977818136422035314279846105061294631215073107141434111683225186037703135076286274491960634338616789039665346882850676792529380689649067257086884143200646400850779698174846307796061588914306964353315535401426608740042649845200630837605937041222569250656108652239051054544270907731568261758789693239304101842838062238295088509048703098644107769289230314182648378096673299828676976599606193626808320000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/17143208034605691692199580806518444865016295893113083994949567940136459501862009438789532367178905546610219817380260945449421330581424749542571533842931604713600794842146323184240648653314214734548656276030948023965827407023306208380854337774307101414113955326123314789943795298395952041590109993714051179, 252666218666341618850601287853007858266680644234297778578356439707909609576571793130574727274792277795011266825408078578113640500846759736736235517420007398679663444089136830209541079287288570076902449738081014505308722363221430292481999942094463633930422709478498062384141501367216156817829682878656919842316585061558245440551054901823521257196800000000000/58542631549136114840300195738740133082849689183642650724117017301043753712260063249749250200758493604432993904037388987314004654467780065989721411597718256795200302636584821033625235156790507063358878031545819670284531613336530838454559744470278659163724035593354199867736926321841*x^33 - 789808510393990916428745043373093957490757762551211984907852289331853066748736179160445622934750265270863686959131985260323067128849221708494142289465703491685339481403509694455004854464969917734952048739148737085040409927801864652718255630389209155631289780016741582286351906004923062103945938845210553351322976254353588467197588323410305936875801907678690197727680951801617109972816456533524925440000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^32 - 23365136836068604987510699380206334788115708703650219151062711104978472507054815696923846617304993225716439366863568613123747829140018855788422016799651325395388652436987142343691453690574636409604421979899106685880810472286722879035584001542450047408114884346805302904835746862057554830706126844068928776806447762533933429791732319107530800448065688914195032122008059597231418647638953469287408081359278080000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^31 - 228012932357469549572168981387238105156416064435649168203987741398414824865521681090759838735657337714367111858437706687801786406591838700984702421784541958853876581637326291999892437103524915956162056856169984447259060461597873881726692866600808055278237950234746678229572236268364370908384666477106618897344217629332375674735733644793075501341073393383271650644895255147445323430800098057703752416510645565030400000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^30 - 681550050209904589367571941405979166872067437984504620552182001203406283705323049308435046111172204740003114065535593546608267872504675261266690750361827860934927674579953065559805598243638038670788151902454480024769293673442937960206048085744805823710093879619658231381262246132330995304080300276488964176527866715087926750519946099413541726123193294991400389623101587217671026517663586698150211936670815007684776755200000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^29 - 673449081721653378755049911735946601424611748938524530440605302428086216919288008707869117561850968206484286038978226542986762540710731929451445773647382997917608350596126677627751287239437350977449286445967858182915589064159886069941669138797190037582930403630660112930156415078125222648479992079000918754845433615974223441991866388049820918322106645811721570515258134435680454971530385173381900008007912236850183702642688000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^28 - 14347240195177326771729034779250227793480900082635130283859374118850282938731304351422695138489939895673840240399039790135226662906450232965934104792790418937280349470642947843069673628430666844036047240261676208672363631070045434914881342444864480597134104181676466775395469182276688485866626519431207454910360890280393054547548875303736188969360190577764512861446908609878155863126045755659202592170927678425233067554475412029440000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^27 - 123521425101130500224410301083353330996077406221274566413950315070588162393396991842324781332992400437230616860464034324588153421944730435762761762296576257783056642111764898033504966824847589517341576479777561945690520292305036830440667559981367253584202933046827249242819653005562111057317340614042117423700895460150354054596713179873787767693900325326097437702053309208088753692442340524962029200642712027181592456274696332933857280000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^26 - 353093664013842637483313777589621888724403735423664671403631082125135163896556260384662217570199508759553377981909567955271518984206999157502865240739003664824663234383499604008510062153682525742698022107271674150927595636132856316858715174914357286855692251196355452173288155006904751377986065316940006858918738722491602667694939025672612784304674819730817146474191561004937231524289653611106234357824877223643236571921386882044264448000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^25 - 863145328133920095929092766613583220302095896235204366572597667350870281231360517622488536499614047435897568149258967930488913126318923978145183482950328717127474347394437948822296832324735672914769169938166804222950172686013210605791517878880443929834993854407691964262210714129395934385194859578664382492550205963615592018178325929687204000128733360339212819108503313984122771550824657746346947069448364928523199544249740591551277223116800000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^24 - 85544676025379560996268455182845395345009199836155409338548616939396914364443744699250245586347372450807333957016051062962684291741935627281751586093693104366807871465722900423385907579648725350705577898716881912220980263654967897337112365042623676079256401475461683569072252132678850592571786763392476524677528146196157756793445417310274379224049528744452571068294038392122068950818289412194021127661230673727501573471598757508383763962265600000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^23 - 37084353356783461379993386127527528277570211641250737638516304082904727556456018400273474932773811525996734578676408462114323545062885827285758305781101739759499983632138221725878766835486791763371105705243296728753900776955945288901672547405505768596386456694445923325668559645728655205674757308708239155107039998825472697998547435491730439272405557146844160074541099123602122963020308614885685408675648998941652717775325464324839821273443860480000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^22 - 949881517842089288904183990392552523453933651462096646128229102749663116071629957639612436814792084681799424650426913032033299481185303184664076345368007074108881896466913609883768505651814479209123294428363318634532905140748624918818761896176332305056645337739066419621978808027528528723235226221878720328801227762829801627463460696473626102168888591732687046270841239415505054227548563722766757415423623651989100780087960450818365598466215772160000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^21 - 612398348172681554716779898143787302114967759043280917067437551237877636354513344852882057798192788164220411937009765652398702032308843500432289421697602351424902772934569168234253831726276511264144239316293895290950907929033838358839575746524838455158179523542933241594563328036460932437989559322869854681844750082005994677310955656481158153927395591769506998806745745334402899371923279305830227909223940739651452184303503389473993771640490767155200000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^20 + 9535496158370224550150233102752382577669635626027751270560970808227439308669556326690040540182754036849036274905313144649472148976772734447570115815930500364436934908804672675787558584086052267758312358484841774839423872090385488165882682791071738226501172083461096081321298348820199985448834144178970848504656772318803759973123963578661430316497441737925754696352245006963698795971733047471619131317066540809243484311799250270447255389621902848819200000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^19  - 5360446667304917147854967168289405194496199606920300265182028914195873118717278588912906345775693042590214183904054309276902331207265938720271775773372725030619582270273771453963639424713095826592578256772169928465792526919420146330301726110535877817687421206235074442196484388378494390039265698614868904690728996863595053471851790527041626820251934962072853047813246677458130168262301979284461944132934736099908360486357561676913133613091304594263244800000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^18 + 408325337312081553442323415801495042434898197969669791483709678663345782222637319919588209298447460372811144544984179319382719891086625493984475986790947939695156386310459483974609978067846124997823239694749496179953065522940334294577252841419684717104549839067127098106526325143422657590385536437556781959260789552859911422092758145501659172382948564561074106760441814762592438568281290454253037580311825238184860759104648962340916102225057964631554785280000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^17 - 31973718337118329450465428754832954275250807479229253830332216020628488397145480403167339037555729290965851675773306867712672022470868154248951715080613144921129077567953332622262539387408090701974885871642075637655880388261300393197662299166843827117633820309344360818903541372013084467650622062013268451236084455746320280879287960878764424708480408722372484795282887375153644491551029345429628745633166954467876731342668915847293777901857244422195736739840000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^16 + 1675978576796091674484261805258433424271922372912969017591679777583406413000008135277264584966617542782879695073066399321243792967053836742257378575306723861973891042498861254465505869550116990613389720660692269027162073483001938645501845550895124318228509784007546121956075316675733213460785819142320756940567332908028683600344020966211795716069372601154183233960103071459769455386080486883316810873424116948976658601735573628995031039906494747779141101158400000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^15 - 53196505120147854848113307266989878004295627101128815457916667778658989209874076497055375272277044220869099427214734452653840017797957170179935577300799593293942668224249421597627176882530648194232203225936878971221913085755637090266466209424688367519067742280674787357504744839584768273666743514804215851065099817212740872552826689196965030317384904545568101458799077910616998037428648752010610839757789487461696378638946718762671239392663938849686008365056000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^14 + 288654815081405725249311469122346272967258381392877121042564777072071577425177501696507855848090664698739683531874732578423717282573460359021114409146902959157787033724669783042601339704693387900629765258030502177860839430411449990156227007411663779488951655637100883383582505359584972266498877921941228305364484398551001767442372498640418774191007751872698717921388470520821798166279848718842444016147647613834229752667530941664783542277795935822524931112960000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^13 - 333458209205158814924558115655603397873686586463956119642951463661245770638767537107905245691877721336246211156785966571507198087511676542936896655336359871925507377067479064826647947585475189824716617384169513633056190199945392917736491314910796643939679143978902474215341781044415297793901788100585671694797818404959781697781229273225949779225539538776467674758291058404762332097668228830301989016793526045803062395115548402865848038013417652350502490341376000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^12 - 840642204970789817589196621488593484166995809608553360307616911525047360263106357840180535252289627906750028578323577517912576674369635407767044621431161906677717423788786841394467179814789151383025907662813402452879287763562861283031323541397501032222791568716397613540842240826767083759007292779645074040895785098164847635890833909268921034566967608753237704856482200591328134388208021640480705311090460180019170933056543388872875843491764588967311892807680000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^11 + 1480818978934434345056149844741605221201608617174828201699881119935381235250456235779329843547917197973804319570766583115351966802809716251718460372530911788030042722051255059145914138919208858996137879238033194428579540171935982493215238395556541550443982000003884935212771565138541145676370496002978754559252172363317727952384966692274612994238699473627759727300773604808563985837484055462258282570570870319962018319181441325137453121087541693170487299932160000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^10 + 933796036047901781153988134581464744588355400452139818215013557574330937419412209758408730079869444591643380946637520414703096942240220350107663790807673627774857421558572386059184713804268977419765321870765347012082703577887912168540457611791990441062196509899696989410146500558276461793081086116287552545781430312326797264930095226538064015509728710767618787575281353335392544144666351565292480016798131393737818887604450980407034213253376559488637599744000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^9 - 1647487000851191451071610297083477564875594107255418045294076977975836343452369887698161186269190020016830074248090436522357584452449553327342629212250131359835708592051360130187781551854106406645881990379050384534741246269307275078776596803152329584511349645110005618767002156266274858680151370849754917862273088440587803165046823803348900915060933942731737637784965723293111459279573241029729625445347349485537483741667234077177610048771594705729719631872000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^8 - 1098413332518432784296714373480631402794254542791418944836016582870180327919465631655603568028801847118945256425117946466351461887219778509625406262028544093812464013011817445657717809082841004390112735226782375320138720403004196196565159373362702731849618022988152328433054272503511715835616831860768417559411742326919655915512337843731296114729155423831302452480607511113003917704636406269607964656150605719559991134043602053701892838840803936876810469376000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^7 + 544693995976129643496158417603262140506252000736201914310376964521257450552115467722814223561342304694049597777612811723562149527170646455315285912042566745826772710257320997025859340883698488923047654266723420736979688450930847979942344837713508886729791127343447241089763069525985034873393525557868876642830565197476031815388742060949622515340744461685981615973614954143162816254542086963060620908644576177515180077205597676274913841487775273713420730368000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^6 + 1233925263165338471199573652036514986980024414039022863554787330279337870566794155888742633429010676431290906373059966718454418395458611640706770954027819117178265336159709182565753546685265822624038628687139132127609321987329487299430681083607793610481069780809957417939951684115579874120490255022711856761053827831987802445566338659424193131487259611726548418548159075223999978520489327780167829992305613210566846729921908626595128446504154408662933176320000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^5 - 207757797100633656175952276506861416270454345748638695792751526406277460893406778058903278646099372580564381971123732113567495995829365101636334915270673463769889338975409691220836103703555679645119923176097239108678806215109170411347219854640867345691831981228371410628408426631142981490179574339965538798172353873779266468455224313279328575845305472779228240904207935642007699085909200793672913273317853535961993064798004528739220581412612966291865600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/245233498446755198374206305380423578834627282213485739886500272479034273108076555220368148566770135374315404636888913096225891908502972651537654584118008008934023244496839503601339172706475412758796270287346673224620355160491744557088416625014993251196328165175038597031472457463996196932164360901975833045841520521671*x^4 - 397719268784198307947431160972609214190983788583539270946081234096360779308683832386182408247619492820143438117169589758712212874983795183448668108287400822097783417293865349386587813966366056471964472717030794418218080608292986805455291717610755390739702853727269241448766235457965345631970790230924689976018055220220916167875688187467554167258996397890734476792538805851210506297656300141570105889983081278778290804881053002476759050839726475725242368000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^3 - 49707885034412013652446604360441890633947931597350709330870895447292750431675527002167923995275579379927955080992617472139021390884645083111866247871910678252944495808834173653065494662164020093868480501276278143854653985928301967609537796482736791426339732942731077667415338237445043254901329779038185003304167440915169269937250815310624694649925828169017000476595769036743565111654543981110151088481871129093820062591380083609941319964031882357427404800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x^2 + 7612671726386561094169397403238934784592946690420215562509772422012781117400991925624326681100127710177172346212108617851141222428305733932891234247735526697853507403045910588056200147238727699222214055337198208572713157412141206173554921102541832313672140288025786830483344407721004443626261353431197261020617127201801954261957100042735091192118638892251840048676308454269582367585579693422613185168065690529019167948804602941335572781836657928175616000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/66458278079070658759409908758094789864183993479854635509241573841818288012288746464719768261594706686439474656596895449077216707204305588566704392295980170421120299258643505475962915803454836857633789247870948443872116248493262774970960905379063171074204932762435459795529035972742969368616541804435450755423052061372841*x - 4202012369736840862197586337704963999153622474492819895347295796759245984102369996413418958777173834607842947405503986214630990119918407246571148970880815981870082997009613796611504102699833545961398957868444638627913627683825813713790894336518013656582593891054397875615310336560913325476420184218208417319871759113388757611103658111248526671700294011037420051306809479646976740269892085335104948023032873208107767412089835277818789888000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/17143208034605691692199580806518444865016295893113083994949567940136459501862009438789532367178905546610219817380260945449421330581424749542571533842931604713600794842146323184240648653314214734548656276030948023965827407023306208380854337774307101414113955326123314789943795298395952041590109993714051179]]
["4.0.1922000.2", x^4 + 155*x^2 + 4805, 1922000, 1, [2, 2, 10]]
 [x^40 - 305041041102704254354912929432459408290114060697754440259506495754354764159527254653290976531355057002257023241535747981168412699326582377812073640275600970000/117409647782657113634325098028937295956911652762552160787781079900801069538002231992112315645922713364975423252340503601*x^39 + 253143958909844397336868200790491444873666244297142724647422684595912460507191249429966706835046066511605274592420494866444375787005361133606125171887103134375008513619201784107542496294620854823177737535600299649642511843338845781988928904799613750000/30600250797096328114766659041559987198773472263715254324180178247483586032397484852248045861767025615739435671585029363849286862603282945950726543433182541464311672613206761538966274493108665601*x^38 - 25355349513295092978748175649415281025078229155492620059879084474801795783945659502434915144134102290739988810547875534492201087561725829478691262873580271873850525170381047211412697279403578856399952626532622760747260474189369569842894922122336270459595382276401875000000/154255864268162590026538728228503895469017073681388597048192278545564757189315721140182399189167576128942495220460133023164255074383149330537612505446673191521595141643175284917928989719760783294641*x^37 - 14878719802485885107380546469971060714047813803021497649329792723461247351997405973951885851295020888663918516614436574972023705531541734925271710027624309109629833175817886267996962175939119150526552938220762722711011876551576542933165982598552991883572887050615956075688057695312500000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^36 - 571996618238586273890885021042443465059831829480318322968328747746618138078793685743225376847238786852003052874320519857355669634109373247932402916753600659065533041889586654484735009755216653803542246584033054274860183470093218949908216324100295517868751543303859291552240232593746898437500000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^35 - 6372944354935099578576849854796001199227839001421591957925439669664027499284849021409717497289242636991460684146994800178274916688273330355209643285069053777126662774170052331051936372164246978054214118820689171191375093935740108711758865459229584837880448547745790461745162693957697893879555664062500000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^34 - 22733540713733169859041579752209375538656114669124828341777007965123541764654293758226366500269074001107811972695044028524574194651659966438109521529287156419728332500237282019453725270157118052052770078132854728609184286194562323891827180913203025412834307993490399736663550711962094159238014329660644531250000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^33 + 617021211703371979103480499929730907411231523276612265471398905393821624941867656292619025674352056690287285655704789516397189263357199578408007603613901597975193099830641206575430561168897594934890003429950772857145375865070279916453268718193483672145230045299931549942941108993588789840227892506566984329223632812500000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^32 - 21717820675707257740542489900012162217847264676953964488553045109905506413181369687885316431690555865694259409609933870351500938052420238260316717325089130259009982520887093992606001432437816747718866502025440803242208505216819162442384624561028910431416817873526926011334785295932103360296835309071420532012329101562500000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^31 + 371828718764429580086273014911770874874900178278054528105496220781329788394644373863368255583215548313986329419338755987627832463800390049536403415555445571262841549793813543069995229197964804288949526431003369948779459547598608625968638381082477652266536193757878499777325439797418346981563530192928603497284368453979492187500000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^30 - 2600967818551122586621883183251116538464663849653611313962568858984388053423097577647735648032904357712789057216554747545069164626997930051330794963437377075916532901700208808087539893827071296760218828720795062805193114341199023019979770616579065783940106146552972751385102512020732778335559020597271011171085929563102722167968750000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^29 + 5355716411277600211740164636671028527988489892135677410935605791999877111220072299877637770198354935131184799439224830256432108022429915569840364015821412552418137231761710381385941907584916807311688180353579732905597249648870436036982062941943896208736865152527443473765167236188244787894130330797660727111827704610484430789947509765625000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^28 + 7313030111432637190030736660390369914115602177511822910668441619833331879137683795177965324630600522922202701529970608620458547600366177391224015568981978379135509919325590732598119156755983338225281050550509905708879208755799864880255569183181997509619889987939176560723992076870764675752191196743995960716666136383825730011463165283203125000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^27 + 1458222116316002743877924099673022721382181598112006104577231534648729006725467366950086576402911219530879198788605317236396877504749047315036636482954327980970204281925714293869291189756764233026679401145925193051832556263265708483541309571366204252761539575351263485038662358509165516154094499360793612866994303722822792923153340816497802734375000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^26 - 747938608854329962738032974293662344971752928085010305145715668516856640246419525593724017761379844357955889612913357575775757535525300224668279543063614279634377499215727350226137775328954740080872775087066833319491145679031552442130682591942694858408864043578979554204187801819107028143730631903767238587164590893085919064732139021158218383789062500000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^25 - 302224548883801873146345010385267942431041991484450040601176182646429869108909617598425152748148705421333066249638877049268723380288684292740996674206938957208100868034936780987779336538142021396163998971986762821806559520106959883941520258139399728752397574473488015262686961529504952558713453966460473996136347185424533177799537219728808850049972534179687500000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^24 - 25713904487252213335395854037740526942091483767066320135089929439993598893773725686803735360331220914277858462991428724140860092730948260859854885462710522145417972703535116936183392426014969231149393134606866254113503748588144285537489134636722026283723335861950613035211358564759423485120431669143707279581921131141064414570596536637837998569011688232421875000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^23 + 2870936597898778242942175238015473563936151821483297150826225651067462945445634788047601332867891231818855588432412391075808916593745353126668353824453971928299147744271398734414766980970988435376135448675180672786476153015922180107347087390885813825458510147243075332260076078035514806374161163909385963039879359401926502282881972336948204902000725269317626953125000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^22 + 449499370259560774194159059374779149706321821055979856376655301253744897116342956372648678621315295969931365912119197664290393746749264574516517356848005136523614800287155287852604100783515863588141479177120259431079996546667799720890368658147893292337953813317819444449557385089940717741855375493600128718807259825120103887550550798945982224249746650457382202148437500000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^21 - 2850610580886693228834447900125593448972134695182563651355983293882374856183363893395827399022027604836180319689319591400785110147383409383018497980620091514178565554773881976672743363055922683670341398119738366248558771341629506916559566330129978962464368050938865161083931606599121293936228950007494112782330621593330365983128254950302055334072065306827425956726074218750000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^20 - 1352943659753552591262750056707912573369774523567966463706389009375677990674532207907669741222536928777818759428905447836939405201846218628018558909099422043508735214417332969914871691885036843993628903908911596250767668019135004604678441914702001007188846166954031713656073632157055315549837767086883544938224908119244462103836817554959657885256183362798765301704406738281250000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^19 + 499780196036773684187786230358282427705643590939447709889843209413959070041523341903201743744435728050386108710853001764349000685782343256441905931082524331732608022592492297734166909193177298975703147588200616611798214162592180541311102116253769782129176919697527000718185793522226586637033463904722741315021367453998113803662879600285500443942999027058249339461326599121093750000000000000000000000000/5935906960120668826899097167938077382132176094869312349007154779757190389246874429524118124523616421877855865697248324960084044503553097520916829312646408843208863427658371078406717841048199302200651*x^18 - 1317555156791562334807888014079263720857556106117661119694326228596201225588331523386071446711121102954374089741134038528657387143895833144034978060483841900995197161064804946529704157440584287182693777456325155707469505959323498234247288700517864814189697206223839499407858056637131848646056100328473070739380076761555935952488771991615936566606737727624931721948087215423583984375000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^17 + 14987708550895928088701468030198390531929229344996616892144280153692441057450446140083258454129685212117683235273112745582711497468609382999437187655343913617440926748938870404618005386771535962580296182247838619136048244949287077518871386056725814185207943784836617032160432671496430239200855950601271567451148915660448538599908233338590953640771103647644224565738113597035408020019531250000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^16 - 111784923315954244813268458547901369479397771200573051523478060535273014847417162620606591020598719431581103635321052786155276310880653645940427962615860251410630390215418076008850342381550750430455567271481181231341431270083030828381030859178166691222987781765593257297411481760567654826800581459334783646178700015934556014206168412373878221878197144878441804394242353737354278564453125000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^15 + 10145273288200296926270866700592295699975413639597438412876011943719529694569026688283588537465024121639826461412006135508310937886651604853276205492265678963257689572312389866422735365970667246717112358346391380723295387453920791406578517359241324323413581802103105212695779001658298178016593858945951602054640536930151070040226107632616350996988107258101052821075427345931529998779296875000000000000000000000000000000/12747603471734551087275110311473576017365820793899670782294053707347408868710500824059991382173668053540969154202287386389688685737138619266231223605847205876399362443004042807725902248808428009644021*x^14 - 2624212230713168531535433129955128592002169571070336768963091442762455225620331028102072457925192094795431011423600998428367717713516562080441157270488290663732665821204365459854037436376545435548797972865952591823992481898921920225123528667361651508567432464313322975122297274367430523377153301044546601961403006439007322879219139732082946035407263514510622925968164054211229085922241210937500000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^13 + 6813472729752042017936815055347109090342692385077153133324753683640304509379643664180857978051879460875652049098823678492831731635144376865566456402297623213445079790502184195012985673202111620965100271760711868832915169535542172978760448637489037355781666160599018780595120978002692461393606391918800028083963170355547315184156405337198478889618948842266457632810272571077803149819374084472656250000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^12 - 1365136148747197559998057585684431460816933361007207849916115682781367264674208043499593525075144681064901386424776799448453629823832954944129027048918658952969570354761001221895228064420728973776259290379929618203174449494046511175339884744696462759504080528851410176496642246630447026651601520393319145220906952738469145939892042088665970188724717042849307602203623446257552132010459899902343750000000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^11 - 36915065021918753278015675786215958742222473837113431378374796623230122780602146069516789523663804805225266333723718499170651087680593997878286318057414062537963473773852978977588309021747064876079668254130526661118267714376576611652205932044399665723902000417723437006892770153589962315116641172161826465698301046108062554916913349610832778172277558357612008491099864215811976464465260505676269531250000000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^10 + 130071513287318840238082170628391572935910921855384301403509372847889304013649352345984275859106524192516863098624534515039807684617679899214284279557903243839878715216152339170131681666693068576595560537711511979605830592718449462592358617959127013102677125631397134977491782227698235253043026545231022663252367077283479664322778091622693084364650489232547066198453222796160844154655933380126953125000000000000000000000000000000000000/3253572434208400068300341962342628188532699031078995471631536720285321928834060879781001984571521971824264093750374604894439371673495630858745207698563512796905276606791826825402845343838134345557679*x^9 + 192010124697971653097948347070606709969420051354317912687017670299759192964617843932781013741325216027417642937670634054692809697298646321212077612437752550360625648991592785040581322855022851760795095920718618439567821073916243921956485659720430700133928639631382731264739511183949047701614956359816464066774402211166012444954581874808185090540151729473481626569314213021089088329063088167458772659301757812500000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^8 + 229459745600558456629440928446857868600578592185136198196526739756238583782182591844816984042189932526940276082123946324863995466807311661926859021022688612394807866580558393854704274470626210743656604325717177918214229681069553382115906457143206621708698137671299897526569536452783389751003089498942741550782497055186070613190352676918749923132924719336990057147094256018160507437642081640660762786865234375000000000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^7 + 150661047276627038727668061294992827543346924370957534705712626076534755483665697649409662579044191068293985473139911823345543659300974663570152428176676021312351679319024027718321632302230556859817275044913653372320561132610391153487350223454059933209533925343064223293236740759998323758340386095985944069124497938116472013973279950020687167015451951865691058364101948506552641759981270297430455684661865234375000000000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^6 + 61601682230692612476386721327572907228376683849706646079011144903911332467458395146810930789626132392887079010217029159822964174611986318922765434881473100960088254014018758972996691157120875049193664819791115265924582861859615290272735537905524924769044213019953853935016538880716207857792375859932567975343719847289243634403895764914593442104802799753196680782449314462551059889960924920160323381423950195312500000000000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^5 + 14976436665642822442500318866025537295521885072372788406129670865714660577244543591572790941284262473513473973802914565205755804964024862408287382404303834024905681088112025317183044392911163383797621077500553085174169793518045746184673954211963781957845770182039071524793617212690615528970253726580246168805634999412303444708120427942997847456280045990200678553855029453241096137894317052996484562754631042480468750000000000000000000000000000000000000/777603811775807616323781728999888137059315068427879917719937276148191940991340550267659474312593751265999118406339530569771009829965455775240104639956679558460361109023246611271280037177314108588285281*x^4 + 22017067042380681060407370128585845795837788189860352340420464730036226432603667379682385309015968721795203801939658109855635512024302170367247917631886475697462936386811431295866802247388929488699333215150345343605964942567360004243227450288609509712671591303984210858900327614398684900980212444800458436240253514456388982518182779183328548584462651916834964952737692433018534821087541786255314946174621582031250000000000000000000000000000000000000000/12747603471734551087275110311473576017365820793899670782294053707347408868710500824059991382173668053540969154202287386389688685737138619266231223605847205876399362443004042807725902248808428009644021*x^3 - 112242622123283409354828019069233134808922399702068260793184200612442592891465504937390526192025362535814485406112051151319749071820609142557661782151611706824761877490643977652186879452004236054744732947271472353498658325213825629653023644347213418220070083981100134032705062479434044681222176936924117663682729941837178011723301404339839965955336884538998618215123031236282735711995428573573008179664611816406250000000000000000000000000000000000000000/208977106094009034217624759204484852743701980227863455447443503399137850306729521705901498068420787762966707445939137481798175176018665889610347927964708293055727253164000701765998397521449639502361*x^2 - 849055920665594769255751638658876562371950854245899076190079083731822144016171079840451804013233298323215033660714782645905378435391979565070835013687089144514045152648938658871301459515159686490658285043121672776793239684500914672638811320700185079237574471225222746278970744142699149305313483038361295350210196928026968803367908196195254072176901769937212949532312857882365708661609460250474512577056884765625000000000000000000000000000000000000000000/3425854198262443183895487855811227094159048856194482876187598416379309021421795437801663902760996520704372253212117007898330740590469932616563080786306693328782413986295093471573744221663108844301*x - 2498718380585643767409556005721122708460969588784153057010319724570995210953416141321208926027225102075179807581235055216679982957629837945255491123329996969681923597032861733552773407478002695388726299298647190740704086218929186121732722618538986212616477944424555539837081471130117997652778585315756707157793991214940338115071026508192888501944471658211934309012924870785354869440197944641113281250000000000000000000000000000000000000000/70451376040314803872247446761776659135063638761687268475340176882253884555136740121351387569381878039386782400373778800319119933382831614731184701521162400161070650260269804031539, 275382126444047999357936920260674958435356158377961074468114631427217191528366148532427957168732520692498662367011282886763930493291901212015617691759876069029858352779168018966157254751686744224974639789420395495776658264300452768069283257079694821298264386403410178157738029875000/13247409402142144061512707310934816712931087713164567915675129872048217708960956063220236398176940918908387922028758901004840102990850603350160119592000031001414134420083386865094788213812414952984305468337632104646758533348881665648502480161*x^39 - 447931263713297094647701286578505074487459657588300926498251233547445395457535264902844909594158420593575700623200456049553002702720045831976477854651818725060928774859341235802701609129460009497354822223579507089611452013537664798036833146135254653792682279152617345522637122049923668435718292138642363721768720895022958402008429259545228604079991935635913958749356531250000/3452646846090278427795377875889493841548338692597850064065910585579739643401887041390476593899190382622827495161792366128111747226521029271094290059720652424785883920037835252991911084204641876312138462319633126226061421690979477835104953533512202608942982343973424569848321372490063857345672403147634487280961362161*x^38 + 69459789252661762265058810627771318940924215438316322600614994144896410785661763762226141987583636177250669886197987238083659272749297288441497057416624575167483124693361286319038301354738693485679025516512717148938108103842716290133088331966062267325553153554039765822081761072548796640963793006038794732047475258237009775525587845354638800414152714835411375225953739305149660527496929687500000/17404792751141093554516499872358938455245175349385762172956255261907467542388912575649392509845818718801673403110595317651811317768892508555586316191051808873345640840910727510332223775475599698489489988553270589305575626744227547766764070762435013351681573995970033256605388038722411904879534584267225450383326226653601*x^37 + 42858400302272843478493562819424191986430721378790241146448914477508960781378772831035522039623749692859487318022835879668818795475941864850055959222698055284451730439990101936173729573915818930542559472720165146445624459000986272173350974813969807763066685949191223470735330683267245116326178669146286492021677469327763982069352836784716665975938848847045831082352319115772431115485079252392515873046875000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^36 + 1252727736281280873550470252724938672066992359418749210836779033039033081423078573672651897296732551661036949122459373382128802311688573666691654237410816008314560705846421818475232257387933409289204578246599830291107194849467845424293976273845918663585510463911690849950253260582353139222784696263815445320208319478559448422984583654643402550734702437563417945417474857861782478745070661730150771341567373535156250000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^35 + 16339780667243098488154609852863274112406792464535078167882458440606031868101094349343164006940602888214950476840838639931923993276155558938770349600751685416539301557319097693922792880873578346149501119621024740352953464864878273668401610214555122878026575862311928476382599141422590348558208510261925310907232560227848824830942572019568444049138156197062177409851462652585492294405347509516393794871007543567550415039062500000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^34 + 72386136985276276158314100578725805405483210162373801469832848471450317010954856949281615045977756981828323425595763616759982482593731265254265302573481906006430104720738659307079940487816607351300892595419620539890783945052292376333367382833409267490678519271915159419427695467230244812764475017770875214980704182415631665138418563846972330970008830091211368435810862802389542261920059394052309311904570287119151967385162353515625000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^33 - 1844069404318651913432920638748934430384564160417387948283250872278377429773452989338895350267933609469999744514140181247661682099665301139179866190653485301089415748085778511078273751684377269019325274902748516098240816433697004773256859851832345814875872623756459569264423165487859873208691274120124834065420693366445058787805183509423907123036941096968449371561391638692353356663448767508569289132084422401474203594197295616149902343750000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^32 + 8278752720671702270533984043603508874503920328462994173775152368541684529687031804290809268872209677457898860331020573016521555166158987078211920600251536936984587208661327187458415762213731429038290455635019330583185174926720413243009356991817290136280814811714006635647386380359734726327239875633819995746778379152417867603810831011970127673760789803907299944614546050857476561889472859753545145891794134405236850436932133651664733886718750000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^31 + 62020670932567494349979010786336458936940962967415500532795715728425682016127118840189000260772615878892477764041343825308747513176359258977875834346677996006872710758080186866508269170625468186950068135108489567775663552554615296826547048721770977352166867147324005876410648661013339951283580467584475476644005900825116779288415517827173239867698949107600626653450053476241771028504107180875007853137294163266025823526320558601013227462768554687500000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^30 - 45244443404113850435317060486255553166187906269371728963812044554118093385684213124896462189373237186020687619420560157838929666983689695085849404959708288679082353791874268974183892806923787165430988755730180242357882784375791439235715414478561532578755005865092960091557037366423274472586876485346350836958334125195713250892438190975822094206656186404347551123221474958206434375943355290298390005478930733827106702580377052304982437194347381591796875000000000000000/2830243879306524277687666963114884153319062223750117003673305895976630447780080912704793149746218456821910826615500354718799382350741520504151955481261037694533399209000999270309185162973306389680178033299904420667400217239279066719105086474626932332446026274634997988598314874296763819757991414170680112754269274469703311*x^29 + 18526981754413224591891507206467369161878134241139989029610035437046668347923366704556954476330687062043206235301650862115282442202554049201187655325047788649685557078171392071255895181712967224721062345884198585420421742249254649057262871436456177021654526782883227984475744649127470057359473922143295204708740418627118407185812459148128144685520190949561292744234402616105804053556340199621859883216040176791486017113781157257284434036715880274772644042968750000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^28 - 74488681553986566359591028736860477028885211442468938196693790042266062134716779103654279410095033408242907038046861768211317280492848155145920348898328427106727997659400459444264570382388626495624149224749072196377022809276343918144564805884921346867018326396111087917387624726288095750045137940564390538678709929401292628212279498028256806589537693898325845296521312271321302353729592933854488285483878573650828859792060027931456251488155075223177671432495117187500000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^27 - 2177027093282546549758399118827393713171690621860692329048328762285748037109574619553188268159486363009539135014229904387426501711724214988256142803994804843219409539493422044174824343604207904227933109802096090899040353698524199021696359243519131899655397278271107277583368355852414223441942966061195529422520844317360953282381306567826064377518623856649297804599715049964486696181880858923290980548577253956761828538446390988082747631471716200629182159900665283203125000000000000000000/2830243879306524277687666963114884153319062223750117003673305895976630447780080912704793149746218456821910826615500354718799382350741520504151955481261037694533399209000999270309185162973306389680178033299904420667400217239279066719105086474626932332446026274634997988598314874296763819757991414170680112754269274469703311*x^26 + 7950366100120537182157064094422726096515909458132693952468139527496136868882965865110547182429720125547793957570803844411681331162701146339281113397171376445252265397785965742336907138201181842017487381030749883899311871258843614340697232669840801637480154604427865807233470110387858518734954299388079471684871053729476664347753454359325593129854995952318146737506519487903427999842173903017163380462511123825813713455959253475090800339832746824276116000488400459289550781250000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^25  + 15545547272414085642728151815559883973358595732039263365961967847544702323570799052742717448659492313587850717406083675880391733669419694228063965473968105823617819583806318157435353614886180226673184247582771147424262279576131533330603850294854155666095202806388058668701104637768462061005218847367905654686113585363984050567129945954287570597398861000388798895613117374891482653566308460213118147898611768171900237724809748050531439833876559197398242366560269147157669067382812500000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^24 + 2466436217744684764794620401359347583838129657987572352692495647435670238682790121005311019844416280368996565041025902833652095157498719630106981334073298662849453685960140802925968875810727176929151526400766347326127852250871045495210992769558108884711668932277526038296412076719473273888577710037329881977464587611395643523233204113716267824992150502227910318160338480318460205371527519088456494502493642930888788360937257858468207457382291394907123792210366635117679834365844726562500000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^23 - 159957247455750314856738367206628798571493814312241091464370270029555983900209604729461729410892148596388967029897151122878884293281465272972316640216539580674556605529858544149489794373853098212745112079498241199947585771948209229579913126160548375100884121055959125278695211555608303981117630734885425625251039601362518527602076689621372841382028609844229671674665478436075111921362773878459815266495743456003706932082729982707948032317501492447581773250185706870979629456996917724609375000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^22 - 41901658946183052934428638873770861649374202979168372140633530256983703758562216880250010944381587658870004667210353982786467389374162131096112199890637532816258793576674747336173554122088436347709202969706480385342630976771677264409752529771726637811068905373407586297711261406615184891706704064568548373127183615836655337039260281803258080590200296273699894044427005836436739669664844908932228009442748138884056185467132818195980613047510548151440384080873437148660741513594985008239746093750000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^21 + 421166711641276018485105839364967080096133057227720754224365355417663554286506937802748839782191595830550505742440328965292956145295848956874117240131800590505898959401528480503045527600311974649221382329891663735496881805124402945290419494535443105873412999236070473106914530599218794427498116562316455180436655593144077957599923224621297462550594092746665659801913394028182581415937862981888327650684961292823202455947748594889931932930215456111551340497819233359566169383469969034194946289062500000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^20 + 182115411565420845170106728713656070051977037361334878017331684366843823825273418582880177235324494862870490534221941625062938618290021774548673253893655565078801675175690694162975750779094412482106765724769570215624331827798779102125819640923208165945745371332967783835464885134135439017239294303384519291801763002139267153695589084329182989419379823879840984798774966626094554460403428183906138082947558957158754738956052035431129557182534346903621315567973517076029037298212642781436443328857421875000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^19 - 74583006568187758556741364749094034670347589773145950667190323089373721585651594238809028433038033164175815029133663945513678216786310290112477106803536947390514736113377681890355636351974225812179432524369063655369732267595975758522210308207396979559633736970724433940311160668830473317265514340412805973312661626560897905209691870784866271550845478580490076011550080804760088790057245713058456296833587355087183182538870146353819108344641031477929655791188612134164712585970846703276038169860839843750000000000000000000000000/669752368385513378689447907301995486663289533864531504686049486834164457108263422090447233909410474515108668893744358750250235518114405615486340610069405866645308209763595247172402595818110672367065030780893412524346616293264511971696623516896449635922342095524312501118685199261066247423646823200695293857880515332525211*x^18 + 205085292379581846331489613574346397454603851291198206047357744692903330109122318462001389379432470281022988934534121260289468874756340171612625827802792198255509248609761799186482812532069548909640718206875156853095012659501400092722165215023965650237523757539247464416196311239518370957010573763395211791239207260004118960856346920932544966644892409004019295453761216193157446121894757231019383698774545923402603733969870295295402726268347269610783859355411483024625894342918286383792292326688766479492187500000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^17 - 2379195278260883085481065801965060777273642905735692787198678998177911475033591833745402569222369888328009140131143003677692133535772685188762339451695029321671595978213605784492759138063765527627611811634987639502269874358023647455220448977547433229968464740964646687497032803603341172766800283250032333304338959711641816262410569570802011374421019111835145071364821812601994102043688847513113688797391461017404386888426514528053450585547861347338047688482556549559297187017126162800195743329823017120361328125000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^16 + 578250744061582286235588196368444450843501219937582646652658492095860268371457558371444391182480120637755037113671467953381609968283991015281246623043524041968691954335236193254152526086768861904656203857170395660232236390020669993047644813189954175100498862920730524113899868879062630945069152089347173772903144461471435708696767160726139103812830627221147584361572147678248719675797910610591416888522018600729436814016978911109744956175103535433639828265723186191001054249349877522945462260395288467407226562500000000000000000000000000000/2830243879306524277687666963114884153319062223750117003673305895976630447780080912704793149746218456821910826615500354718799382350741520504151955481261037694533399209000999270309185162973306389680178033299904420667400217239279066719105086474626932332446026274634997988598314874296763819757991414170680112754269274469703311*x^15 - 1641426640167812479243483548237917229805335773727883816983219904463218546382577779552588168021389644493891734218697001873253587032061377791384390783358246190722009961987260333689648850364276734284139772838240559689576127252189996550660117302893725380114591228699493588990167522133761929956155959859540330016729047440227331044442645425148440327741730608256138282428744660694023654803724179172187333569162212515078426363529258466690424424785691167274267040712507422481356957029430265748715100926347076892852783203125000000000000000000000000000000/1438320659975446764070781571419039487752310310430387329735614471725828588216106693341780125280865117401298944673450999939061981194639133370962469179001510959516973368508704547206307213970040952132549492332738312142449290728158214234299306241203850857472570729732539961418815755790158662499962849824443991727579467353455781*x^14 + 429651635217037909498393325177968327702438564901310691982586382421095462877833605241244956462856288153799126128250248389816811348741139343201964152945925149952020804502879560627909544903139775291699777146799070419843652361651214903156440366022140026061141552055781198952827296672976004342616314328088775903782172295861333567245859296715038089081899341271961809251214187409565295417733017291161400348050699620278340930675586096187774374579723104733754372702318653227356299955755000730128756458725547417998313903808593750000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^13 - 1133660670707084035097440909684898721079060828719084696448752089663065988801705241184883979797735698998528083987503546079130067345428440645988051075862480776854327201552573796261799965599929737020381968287147684146547223105096756151758562608134923607935686336311916717397317350132341007614951942900613426064294658761951225494951773115602476678316399051364739903168128742932842180345021245490823796697969524995267963206952391509738739440648128786045794919987988226656349159777342847782444223980746755842119455337524414062500000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^12 + 283719743151050905994515059720664933911890026709010058761202823802828312921022732580284087859011297956862145315638775614494994563521756950985591154371690681878620076767992562394756593760767611527721888384062369512364234848694803514607694697612511384571566036656238084134106089071032816374428876178580887997862292505926706886262543861714028713545664444227389025057449121404529808596405717048213811057633348591309447441974769045913355823679620527090337323901227749405103185208624539705157818758607390918768942356109619140625000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^11+ 6067937876933736560963605129470589198398469235554628126411291045449407412349978802762311598984225433912586053830144874814719870746342595072136852245444187193975197554811263917711556197260349414536961703871890850537002697170218539312620041109699682323520149961474304924098746974073992501346511317552990431789297922133339209309780389547009202157692826297902356206751734835002006381406782069671496586023554480451628764109601036479444964931598718103871327750461306579508954001552876192588162340690871587867150083184242248535156250000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^10 - 23667126778180400929663950924565843290627305504789021326669988055657416605210288815716474220072770746382184011145452525360297462425783425374808406078370862095836118749486989161399694231929828872082734751180133662007709440478933712361729160216716502169829328854649018612591181900127636831158094384062521542503307168882858418464456522299808814685664503447809188738655816710296056570917427416058370238560088836490503218311261324566823117504433586568895024581083762999978985044416435765211176311950680428708437830209732055664062500000000000000000000000000000000000/367102762587875533926015380152976605660631501825328983740052229185253321678587900811081956661643398165185086297407995800346363401142205588404646945268168069165419981083811620835082594360554385272324347415468774228825969600073853842227019584575041432241953198802029027809823268214224595868191354976113320064361286646697919*x^9 - 32611693502829900664469444238133493810413389144317140346508851753254255872017845139372030630671432372590034466902922248128907802308501259599648642631080161651088027346075123536963441161861166099004331519082933488940932100887115175707146634614207885205567738228250307664785829840099137641027718325010673574487246267371412481163602280498955821703678869012241960984751651422963704479867107660028739337285339736786839212029868151324817200440206606220877423618516185320740008471756452728380708781796837314459480694495141506195068359375000000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^8 - 38516553171650367769935500619425137798178008269457044470562721615582265082616758667909035977510751084348996299193800832571515756110416612255344125143327820148035761329644051606394508259988983480037339345282440179828084362619312975449812355159710332191300023737316458619465020887848900927018475844544089600218040589348426116320015573403255698152904076898703330660278521028491305410166221896283920208877503565321654967907279858480917439481320322647560553786429425859366168828146816619480115935925806924799985608842689543962478637695312500000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^7 - 25057165155965219360273698544851010175692195868276424412078738838473599634593898406733434069059593507149779466083129287703387804058064742170177037348844676816034835419053935163612939647765618621656169690971090674817004151619907186364558807099618984112926714368842849653578570036319340909503520516744133926024602664327181180589262409507602129718858265803686508858428586225537308786041694467825268338766631201695504379979111328958864579791550648068186947985178024365854108125718034717233419848944793451028800745916669256985187530517578125000000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^6 - 10159610632446818056225726894202240153910405009766355526102524943742202151727277597708787028594016721708609132409671635034939193065873747563535011233531992225591630226119103417796510177610923395281263224905777206271199288754471039950158813019325694213742334410044904292728735484534100939678605227921310784819231570223543053448789274480630413678844942126916830748811301406718491611754858881059252382237322827746417193979369113292260199665339748770749698583142516404475332640415807726577490341276751098509301129979576217010617256164550781250000000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^5 - 2449803263784169253703217155101679773674467317132733136821615409017967530552182762255164609410451144396123041605732855310065336806770145134301748255690041489234207835873257098940005604714589465194537879988564738862012870502531351415741848626478371215684467852273819783322550377298139652502882647165639502119166252055070755107876095561270033509063221657932405693020358365370160955015595708647398170058661936591951837058479300640959485759442749181769375725864059970579629444010431396922418530025949718470501537126438051927834749221801757812500000000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^4 - 3557790253836064584159280939001527679403034103202422503738425976938478196858377980175908561090005919599541084791851343498692941120962861787968577351913892654457477234868634084793409693436026797742400960834904644616834394144219886499604645421810406110656702638442209149304482259377269900541526176691979687613068283732430083011800904247738659755015132220206621835812461784307882488661015529450599207454346005826732623995346881063500174541670092643981286296275547886009065068255689693509155080124585317224994440721275168471038341522216796875000000000000000000000000000000000000000/1438320659975446764070781571419039487752310310430387329735614471725828588216106693341780125280865117401298944673450999939061981194639133370962469179001510959516973368508704547206307213970040952132549492332738312142449290728158214234299306241203850857472570729732539961418815755790158662499962849824443991727579467353455781*x^3 + 18445569668835055695946784490216076164993538414088478892622708615078438636296266077025796765213229423926986557861237372832374574543532833367043411729211372036890542682921108421890650360424022785580328958211305784998143796755509447896592584616121724741485835396306778257920073475923456971689291525270904312156660731808060828211880709475588855960924702775289305285199908497542130602397711373326562151151880265719566500288795947588906779711239335761569246386305725747436780984289414970287249404429794422122235175720561528578400611877441406250000000000000000000000000000000000000000/23579027212712242033947238875721958815611644433285038192387122487308665380591913005602952873456805203299982699564770490804294773682608743786269986541008376385524153582109910609939462524099032002172942497258005117089332634887839577611464036741046735368402798848074425597029766488363256762294472947941704782419335530384521*x^2 + 140208374203318415866286556860289481210863709298514330033393035469138151716603959075945931417979386714396091542999261019044553586381426795586339348175736815558818402116621046939964680857862874919315798113220378929537577964447280317535389063610249779500638108118649975425941771734368456687799825248792647001377473103152462825142242760361466943898058862862866833561703537184257209484859632739337251390647996582173417184981502012937143249239007723938290995393765036791129510515671119977723027068977363490676069091023236978799104690551757812500000000000000000000000000000000000000000/386541429716594131704053096323310800255928597266967839219461024382109268534293655829556604482898445955737421304340499849250733994796864652233934205590301252221707435772293616556384631542607082002835122905868936345726764506358025862483016995754864514236111456525810255689012565383004209217942179474454176760972713612861*x + 417092620251765748363007658141127865986044372482437385778420052720265059999827324426749150957171466928033271766667688530255351047562266315550164920736208338234368853906962761536957692415854540419146221151096911595868548818448057896086342819337143857431500738186072054340188117426151953849634541957264435326206544757649655622428032566069378930765482036580206333323981358876842449072336647125943919053088124096567498153012922686016762350349269356254608186001913751177028338689765462991843048001783245126716792583465576171875000000000000000000000000000000000000000000/7949076068075710823717070367903438077337321170388282617334025918058201029341992052331835443517300119289505368516777405782057835870479890576364866304583344093333861763800476798312172888450784697381061636527620424304165490085104390887302168159229404759006028608354389274784492815454975888615224536133379, 357684341293991439918944309851530467407647543783048343270731673625615598531035712537145704533318224728391799285289764808189998467591756737014492822797567804618718650193350542369372799644609019919531986089063825366598476104526752134615089329185842771482898258079681662119000422499713905201731698489991313433335944531250000/13247409402142144061512707310934816712931087713164567915675129872048217708960956063220236398176940918908387922028758901004840102990850603350160119592000031001414134420083386865094788213812414952984305468337632104646758533348881665648502480161*x^39 - 296830976802020304274384479931912300848642549152577511409320578893273918588355393465601598520153361270513664972143641039717824905518142948164545868590667835346794184091494028436706601809717472924660035817616984897901489141312151566372643349382298880911129957016355480349055306113534852319650411041696518083995855102976358614616187845008603671896061851749923299999630029061703165189258442639366965607921679687500000/3452646846090278427795377875889493841548338692597850064065910585579739643401887041390476593899190382622827495161792366128111747226521029271094290059720652424785883920037835252991911084204641876312138462319633126226061421690979477835104953533512202608942982343973424569848321372490063857345672403147634487280961362161*x^38 + 29731118986996800135574299563208028317165658421967111484934988258376838829396520390551058737839270685845676594316685971536161896703910531814809037778791340691692026757151263727061415289128014736177356317187002186022916969542429602728876360835675416707721150304902455184906012935340949022744423916544380126649697485653034885011229023531417825456680772858323420316617101950991797688628736562198577160084598564593244652895361328125000000/17404792751141093554516499872358938455245175349385762172956255261907467542388912575649392509845818718801673403110595317651811317768892508555586316191051808873345640840910727510332223775475599698489489988553270589305575626744227547766764070762435013351681573995970033256605388038722411904879534584267225450383326226653601*x^37 + 17446455967406054662865006533702245598838963713548975629538454161623051493665123725595128147588812623796860600598282799836765128945037176588381744063372356780924847357681468099571953804215585395048267018145236647945850084208918697245227904935788092916854992923576746363593309848885427485465883866273946764304498005555636978881653612522377640951075635457030641216809613091742405378437467756380586517981814804831602336041009259421806848144531250000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^36 + 670710514485080708517994528868819248973513119487520058871916704903604326214888745958070137812381843180222898148929236502331520851754040841720079601595909126495121710722972859421713120932591892610558951434247837225832670581207119342650115138334035621826268145464136484847590173013274198275789876148175180592809103923050248103418382084905776543715597168009513675206608181889116909691230921455490001254685456302389183559633661693118397336159457397460937500000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^35 + 7472772829052654316759288544537470824063611823098133617862590373960606460708091871524069495865593340802590080467556191103927407095330294932875973376638109394582413510419982423191552176747197381362058156481706204520090380851193347281432457352780308831752922995744257902508801126366291648971329228948083639800354097584896405447957534257135234783845569794469569774309999993340721883421524257781411358021565797654813093186425308901197484032314214328127288818359375000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^34 + 26656844292417732613464498317520528760742806486330007835189502476080041442418254054224890277334067551407738909072826496931862869006764255927845724387898883464339779865025429777227322206585885867482924259771515464496897783209873903318688934932886672641240861336054417052561320914323483615198454165820183217621542910495502850277628767567727670566176107239910930489075186033502774054337144925735944209360664614772808301243629308096085387590143192026975969548606872558593750000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^33 - 723505351524924708944606224096720482213530808337609948487872564894038274845141216751480221645749916075754697731389539234037926586766272712106722540531249337437204700568427620596415249539247749924218054339336390866199392288450894787094401960288661036297143197689918195312250536139922422929967402323090870373654688884017850790544345174342622363527996490072630080963065163875801742649916104404459306919731495659928161469234215917326774803470153134812445554311471033096313476562500000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^32 + 25465833563411977467511279544410430636039211625781037487837463267978637659675653194902556467541681741934134786227328218423284937273605070350292983273828162662167662048575577626877536938945983343026176547349195580947753167966478352927490726649644270459116444406781876151583962059075141891142486608219999545684708229462140371282463388923705232269832308590458945665455615711911635927593775685408454612128834594537112023591624706697616411319512528356236374565845511444139480590820312500000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^31 - 435998086895674246706932003097334252604344899265999651637838254351106863076071857763580171940824356822967558088395460394484468552256203552289299886013688293219171971361211015449405380509838059523194798310518737796746402098882541393443773188045341368978809633469188519540901645878679689972994012196101299806711874400801339252062875472964091077668376740011864545004552301452282495260158743721236279203315831825306776139525825590988968936982014563892506969171716968676652038097381591796875000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^30 + 98381839474437536945908418766571502155452121117589410241398878646381209443736961733541047347900110832755126921765860363908433049513944173578892522295679984135702145317426525126428875242768779301943802965841253904186049784418890176357995997593842650499921482709435705040353157401887319411396520801329577799325153776939805153743055361412720807071268011421105528391729150949973454590744854779549121187431468786539094324498750569435209463349827373396905955296270721230017422029376029968261718750000000000000000/2830243879306524277687666963114884153319062223750117003673305895976630447780080912704793149746218456821910826615500354718799382350741520504151955481261037694533399209000999270309185162973306389680178033299904420667400217239279066719105086474626932332446026274634997988598314874296763819757991414170680112754269274469703311*x^29 - 6279993963436107215433347726296528688135378253923174314023380355815968431532988829389881037633617684360414769231436219664370330524229725024738786075741395376360014918662889332832416728757168106575848914352511510004105302697970133854708970410900904813382794258840053161766444736876067244234464847651250284395772812153059996314741095386273504723267392832692005112123290127902465932755762848632848601087632839061125605102938584139234687635609163699778655413799400405827012480174022167921066284179687500000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^28 - 8575096481493481271236878206732894468129815076766699549829493392083627558107000858668823107928959099421380120988884566125219661516075138550493905008413481249373916452775564113386921102966881707205328276571101487812107918550636216378790033391291978074042063008039677740868894344088239851862322761041183651612057786161646970506212792115948135982751035974624982259972886553503537691485831862360927904796547554237873950348676202868932911994608640897480763982525016307400179455592949241586029529571533203125000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^27 - 55157381472482750076212534985524984946509824615730617082616632619008836296625787444809074076362732464512924595057154205244618161121376404759216607190825000185560388023191159308133348754327473401586788406056043546711773902974586333003184282814902107369126594499859736008917168833448739495825911964475741194016596963944817681509754688490136123451593044881804044416725628452570204649721504280401181469706312570301405199914161684129949016183154351549748408638489488527139902689198765229014679789543151855468750000000000000000000/2830243879306524277687666963114884153319062223750117003673305895976630447780080912704793149746218456821910826615500354718799382350741520504151955481261037694533399209000999270309185162973306389680178033299904420667400217239279066719105086474626932332446026274634997988598314874296763819757991414170680112754269274469703311*x^26 + 877016180082902462539824650543304201772714788190265419494086433755502143096571232701416307803622085985264328936640137339639470500578622096854062736669930823820063033935995419494005674644723213626686253657034456849869549434214454868212763157775282712954952173280718323864297002971397696991614067859608576558877897328413267157665469863818751470081181479846418017482989659311611191633583076036499725494803964197063472565049440973399946830890882952108366152792177755148072682721643996194338973145931959152221679687500000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^25 + 354381785151263865098925346033714025578518195394697031469137317311139079567546433394524811025250202450363168341875184741898102168737333020881420898581535893908850360612643022195940991487740398643113768212832084191795489118594416461221983381067389565417454545448994924934690656026519755918764826893068283227359546045056772509316080096352115527827499110298156656765310187013054786927848117941483930434182875341383436004824811239605415091332124812787534542676828914781866817361460452793301462658564560115337371826171875000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^24 + 30151552575912976604608450504416611654427391286411374836292816259422667548859099313165197722487102564932006630143160459973266898086562751916040591825621597820564792344394246961109785430043727456898736793444434846975798493072506148416649101792112693864218037096766480915316764396467822084936484906091248299030541887240574160975444319103045382318709578060555721167842717286842971051930051607806610477633892620453019721626233968729154090281830059045133913116553385615846812462836706824025756437712334445677697658538818359375000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^23 - 3366396410804584264554565094838950706496901534368630189959502757878034373355410076032391074973144837324853178445692752475521437351401727012510562683082726698022216900748597155556045842126722643956076161471276245351025651405125953062169584323040161819130562958056923498553341341778499870066240457077804845761103040933190815271312166861367852197073468369931752382457786500798762008096672620264053549164167543762481138904045178217957921374479523763020053846217705304574370764262947957999483862281245910708094015717506408691406250000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^22 - 527072965598823555189377923694585509018183504202141851769066343350924623615141189680129979267840912818762895994726580548592680329373648436116428767509758861040657488300229946845758346922326659990587672078692172207475970763751160715554324600463394581966261682440826436621658180068513847743947899495923023807646194819268717977275219027271484553409325834215170699400365107114060135741670751436748943503736246458766132181076471272934175459522238860596395898625884863903772505909786672682241315698127122254845744464546442031860351562500000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^21 + 3342562575266204181433458593106607934994818555196597867899597851991107481206543009628843232738718560076845008296830598605634150618200918638935322621140068839469447071390623890894566744064440544365861550077609529266250710864727331558042015084425164761819483449822944775751425386517687897484642414158671805218911568395553623955686685174800977144943903628962513515790395197415390687377845564290903305571725742799535005933971285544454096859715392306237800243330077955646380222155539487019374314617597936643278444535098969936370849609375000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^20 + 1586431648664280083265577286459881817260258375649384453079134906431705781546751420283442295079649310782058113703397862569384624903281954491614697810661865708317627843831691794956748314893822159315239574541347738900248643676562808277105524065885673990957059663084687064544816812717357376720893791956371087772122427852187111985840338346837445653452892923486288315739823806914212258333073604738704347048732187872070021840143662333424588966417754315732770837415371820972294715812524361385870812637701684431199566915893228724598884582519531250000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^19 - 586031143760119199247265027357738898783125992254986004610378528523834157442417035402936206530132686891778077030199960531289622470834175922285566936673280222599639508520518303667893287997489914077718525075883115969913130665124181143343760119829229159558424553750868681987567109439993012138782862951136326620458326868089368818293653635110494533327159672811600419680685947589135276117652846820258583785009090964411776056915081587095547964599817082803673755692402196758965447295700489979296456169833488754656869446080236230045557022094726562500000000000000000000000000/669752368385513378689447907301995486663289533864531504686049486834164457108263422090447233909410474515108668893744358750250235518114405615486340610069405866645308209763595247172402595818110672367065030780893412524346616293264511971696623516896449635922342095524312501118685199261066247423646823200695293857880515332525211*x^18 + 1544935877060621814903435153572515514546666345391809031312268400229286649771782920052520086616082391553484649243830462554077170718328144314813275524379129200758042829118040973072870791679888168307325863310191883956612166715539905606251040603677652369374740942934102652037370403310541908683582423693867339274185863371117042297958145867698969253711393357267471436844191052710701475192509524304202107461478194259811195018864270562350875579858275665698683366339450534707729224199549897810385600709819421537955019818610935544711537659168243408203125000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^17 - 17574253750099752605811016004387997261750279978041441086375170102109150046765633035361147917326936901505462363431013525279784182003495061802144673525497334479904786677194519072093782861462645380315808373288107883034267159879854111693746105276143926549638158579603627902667147914327391313321897148029282129028215577636361659137865487635354165782952788475010071440397704820785688173262454653932911597695540101344402537515112829941301584642568849903019580937370987090804360555534549820249401882589392371519106769706120019236550433561205863952636718750000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^16 + 4228274684097695609952524220319992621763609286803885968950503756065391473885586492475686463738140233638434054417137911374988073230958351454970954825528493797154878183575639503894539290888395444775034076263502982965135976824213238890700429024041373895120447897135699451227019635037957056535585002431253853545945984587300213178664820787332524370492404949488943479020450227761766448521378035385196733943736358594510718428034206713777837824200365726817288693654004763050854465420017404704995892016827181402367739904146759499781182967126369476318359375000000000000000000000000000000/2830243879306524277687666963114884153319062223750117003673305895976630447780080912704793149746218456821910826615500354718799382350741520504151955481261037694533399209000999270309185162973306389680178033299904420667400217239279066719105086474626932332446026274634997988598314874296763819757991414170680112754269274469703311*x^15 - 11896121847144061708173566691657454105426373680430679149108811470055992024976533145931388651407003276209621630423610571841228322893962062232543077067405511689150127883375781704817065369691460698994572485522666482289804709292351958381557355577837465325766473781202794737985415222757071464468687827143331207120856428353387528261910833694216089431739056627716598042947451802652969106925739155698457394499977477640912229131728067742098162236789973589713491957216651811788904908691947474527388260056092332017599151258724354818241408793255686759948730468750000000000000000000000000000000/1438320659975446764070781571419039487752310310430387329735614471725828588216106693341780125280865117401298944673450999939061981194639133370962469179001510959516973368508704547206307213970040952132549492332738312142449290728158214234299306241203850857472570729732539961418815755790158662499962849824443991727579467353455781*x^14 + 3077092904499513054865765921382178651877344074952917993353275668378013492469795347533362767843019834836503329993073118195655602519921262673600039596282822185733616164191503269055972305827716872294450833942867226487788321645612922820205349636507403169512442530054581056543729068261547991999260767749537794033385546478370135519908597432097825916092156720069160157806673992217514403847777703193510358705029716097899811117642894147267574319744798252487887390887748730182885685424390319732206241900474754381384907798383659960350655637739691883325576782226562500000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^13 - 7989326604892471074116636837254550942382287004535948776922144830024552981153996079204019814744441509020811398467428989904235800597474190409329538018060984521944786142083491465359068692681623340594148773879535792055056066659208353655987771578123161873625505835997294418269840219816034455810600571748970095065680047361522603239313856796312084699026730370222290391600579173580495175119815506482315452720416409283113257225499226234572460389638758249799512168431340232430487099339054055920190176885299217474504346333890290876578177403644076548516750335693359375000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^12 + 1600728290121643242883316435134679690162201992898605195445151628965435002295750438746478801848719363044559695228469342615163724159298989969512707251489816802335224903978520523341084873561620138637932471081499944969103995029990799005720526756591026901854306189771612011133497643155905164821145201395165225998697825570974297607176885836414572573280273266472859816538872210183769431570711353566267840872271266444875864144439351611547596180945168403703423933012370076496014982168848502792728135536111464068328584478849213254547656504200858762487769126892089843750000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^11  + 43285784327441495778264426546116737484950331711894746390294350569401297548163189603363159370788003362936261620757830995531128011873382615535122131053801647228077154345625285707975653242783626185122268977845626755321589540862148335593354849391006217419407949643395847367692889807922873405811243255550186001040106596280801941939209239681348670298733656914262182440915547997369357309325848077965454840166956383993759689255007172270804644754579229748015112927668608669595579593485986932971914615382932238574462348238779498595801831228868650214280933141708374023437500000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^10 - 152518963950240872813695814575668369785572701569296380869349369380029849884207134043911538688067773729936865541787637598709584143160135473122627809152009757630227964363931649243559494946732596165369443421653112034250783049388621531543907835489547672599241000154246678537238786459524656289337350570935390441560553856360401035174258798544581185300190469900066677676859600871980256930796621826160995777218558326370291134852630210868561237497907995736870501955724019388045009684039190039913669561750239581068897271311384281587686384540347717120312154293060302734375000000000000000000000000000000000000/367102762587875533926015380152976605660631501825328983740052229185253321678587900811081956661643398165185086297407995800346363401142205588404646945268168069165419981083811620835082594360554385272324347415468774228825969600073853842227019584575041432241953198802029027809823268214224595868191354976113320064361286646697919*x^9 - 225146802299457184725522213847407107347425832297544748757329395181845173005057350811831000736136370869164836658316355120837642490772823309701038982942188274643322051827671531280401645564760129809413506767572472441408792622052984233548292973083372593321039215824380209483679799815821175205069234922739032358151308262338394537413345221681809790837846701189872975476304284697238190132731092620621740071719051397251693698933136946394942461783604252038598841700489048479936778605971491573508900130289928813010545460749157199291945255503755163317691767588257789611816406250000000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^8 - 269059394965115717878586823941064105736591809804396535843218848730902248329577677207902631418650760647631023788493161064880889792368138799570550204969899013438248113459022475239300528014570324969720730977463700820332059555956638376260792498071724455727533499378964330714636475765288866790680310823846404658141045974762565251562821971765508923377807193362186881764818896098188608757471950675392374294227225562716493058236647993809209676204175127461238380619130857598294965064247134055684899994600564421619673500418940223896503249716161132454317339579574763774871826171875000000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^7 - 176661793636022004955005714669841242658586806940435768921357029439511053085727567358696057607897200754155030834258749512796911837050782465845476589443411251971415625675940797432720447447973814252649966449249375508778382028545679847040315591750829757125304478423271436156884860062205836974062777259603857742455864202187929103925288103891479745340474884917810165595543174310177354915995761543975371710547388387765544521737717133598521615027818989910942105551248920994003513350466500209367713924506203132036375184373535395148572759880731264381381606654031202197074890136718750000000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^6 - 72232762685426490844119663496735005838838021011636811539843544989827938692236061000632363119825525955890156294529172354620404047253929165219258843437590495725473301284634835876481461992128631647293174422163922249341156363740267415529761176411331248267513843881580096101707524374376694080123740832221183556268395661752556484535089955479876861001834186630303510063432076183485983208567451076011036841238670123431407442842632113877982323265935726756587583972438532395688454082693711800252428322936100108204731368780585747340147440259238570403610424364160280674695968627929687500000000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^5 - 17561036588116158764499690260035522218997310515172116695583371252943206022941767065184918773348632442700423991968535969720161797858337932750019687974195176350275714362635175025410670438271369090333000173140936012650475648419688389561005079013575847354361092465962569079094519477561145884049531598490304808165646673616627343783928979611409745779938378400185106052922157092442101553837441312556871593644675719872911384841745535400431320957239538011300830138600125402141992523816421002962951800722036150383518950331844597084380287462554263988590008693790878169238567352294921875000000000000000000000000000000000000000/87737560258502252608317675856561408752890928936253627113872482775275543881182508293848587642132772161479235625080510996282780852872987135628710619919092168530535375479030977379584740052172498080085519032297037040689406734417651068292257680713434902305826814513684937646547761103199678412497733839291083495382347508560802641*x^4 - 25816723198332171023674924633238922294653977933025330399050204350309881229641433176600404174213231926802105843301258211103585220042262628103172445736380249825053383320581899724874125891873070635804031529717286324722915530030699354025676487270132081437332076948285447697695841162940838198736302483322896970395513054083748565148098807806048110540021858604410789556567554539549637734657313477729372185271270483815888492823746344220664443687666739262454786733059531228099683290521172236092655334296058525001141943609705036989706315107536219177752911946299718692898750305175781250000000000000000000000000000000000000000/1438320659975446764070781571419039487752310310430387329735614471725828588216106693341780125280865117401298944673450999939061981194639133370962469179001510959516973368508704547206307213970040952132549492332738312142449290728158214234299306241203850857472570729732539961418815755790158662499962849824443991727579467353455781*x^3 + 131613202650196113408441006691662300718998919091494373705232357006458827853832715232468576150641904474963921454921868632401510275664775049667889157004548429073385467980799418725132972571504918539104231703072482600711831707187767207243994349404719890499120386818681745766715002675820699582809213143321188993292949138659245648277218068989351507438004549485048611301728413099329944780379011140496802819958919386833512115115355236181523781071123994649999357340415796569025470087231014550115066983531457451693384407966998256871323727133695630220344696681422647088766098022460937500000000000000000000000000000000000000000/23579027212712242033947238875721958815611644433285038192387122487308665380591913005602952873456805203299982699564770490804294773682608743786269986541008376385524153582109910609939462524099032002172942497258005117089332634887839577611464036741046735368402798848074425597029766488363256762294472947941704782419335530384521*x^2 + 995584091265889685192037300490945525405918829680809619313306457699179296030305946133964579595767492723116696654545697666905106989451103297592091704295836029367597489880156596451585930021583289141668820853221911273328815071769297871108006122283929297303226488259969011622189644035806735674598865275110527779253168052422480805998601943129645615875479663173697342777056542705684192926446689078617382063587557283012146944367793041810941359371069328108276857191933019226781220152501322867779961944884871384313260340750463205078411288158173053641775140931713394820690155029296875000000000000000000000000000000000000000000/386541429716594131704053096323310800255928597266967839219461024382109268534293655829556604482898445955737421304340499849250733994796864652233934205590301252221707435772293616556384631542607082002835122905868936345726764506358025862483016995754864514236111456525810255689012565383004209217942179474454176760972713612861*x + 2929941606572367852831614294802608666808695769661096157505888853536044962700254606199342929380588041595174976398660447769996187717238292577766737260624510400172996954067816210965260042400345503228510560821716180778469109563157265981593938602920503311790490883828961490167172751950665866503908730070135192764910483858869259796704429074271533001035826966394563001570443364332807744796743267964517867242797957510508652192683483801361968986398317372793046412441983333941271250623744976015463142782515238237659722909754901956635997350986144738271832466125488281250000000000000000000000000000000000000000000/7949076068075710823717070367903438077337321170388282617334025918058201029341992052331835443517300119289505368516777405782057835870479890576364866304583344093333861763800476798312172888450784697381061636527620424304165490085104390887302168159229404759006028608354389274784492815454975888615224536133379]]
["4.0.2080125.1", x^4 - x^3 + 161*x^2 - 161*x + 5281, 2080125, 1, [2, 10]]
 [x^20 - 164199195143129034253042966048777358731196064612854468907760640002532825692725522150047861590182088008918934039730249771792959063908842677980000/9244089626304691519390135479417197568599722120561585163356619978309210483363727560802183735429673447921*x^19 + 3027295324655826729740900671411108828053560753088372870940874239328406825384785099364724489616926285550609529225133553135890858993828360244846198800520887644120300040713737887022106979499830822478160000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^18 - 1879746881508757159222256023618123319700536068827357012408117538692774191055721470452360440459786510494864238691850821414237137599537613688420552112390270197696903531432217046526208515689720718489762060327040000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^17 + 149022351407911217401475647742646264355357803409924154823158115148770600355774655612738775475318240207261504459659197548507141943056356760631809313717058288591601811082820669529521144972715431143186591212211402240000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^16 - 32935355899800072540475352239426080060816094758608458452036019195488186174246272295988959109082657624910988837932854390914538781027709124700835707663389025566797680751210392055947952978159995696399478109989155684599808000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^15 - 592796186671042811280446599188298347506788378510292613880377438213189770863539917425504902616117857770558716767971727543287060689437846350728385569596230618882989549716938045151907402036433244169785579954292143759188889600000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^14 - 5750674133817392537824118140734024187843337566435861145491480827749277200398152457004665749136600690534568494200839066263481272340131023680118940085276869862062618460084153580288003961383190508378048422834484709650157580861440000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^13 - 958058518568785296839587608704035713897552792696677525212358988594757714256502124884231387083773098329955497862393460784189673575420334377849239220487379497295563106062712660594483047659044549968336846937618960014090563981475840000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^12 - 253099069536470172178904125486146240305608254951567208310682802274573618580004160358544558798080428898164397687998351209038214010345149152049253154179505511504575897157926095336178102197744625382385145898151277299911535417606799360000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^11 - 73681905431002163972327418817723023334662291258323640557814429820275791275019364892833194010437898580162721993003519388503536685171820881201528686521757093914039122726862798185434935527800321530299079629907410123487493630824812642304000000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^10 - 6559164046554738261626190366829877150640638432956270302816326758615944932800067048983567605172005873092862354857902312533955635666337737028555548336929002359296218426229990497899937785006451190457706998442919650120109177101288703262720000000000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^9 + 502826530350857564941554632879345527570940438688871839542293334014625984286160676195316109331693876755513485473409869999483390604681062812901428774585286618208976280233237341698600101280196866597073129604951819504416286871991720345600000000000000000000000000000000000000/60558543975361384959546467258186091955805153837075871108991899183185672550597011076064291810204515761382510830231280974696091909939228871835923861*x^8 + 58112822559024279933169559226024070314784117752258394823424757835421520622909214388043675944517731406656753156663277686530373215453173159758653640726330749096427838275969652222317908003789087829869562818090045801862053794337660076032000000000000000000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^7 + 519699801910161981908300147398361493530439716411882150531804443039900560637391525480321424590089834859934897199244274470653955232354231151065585863344257666929442079084668250736348049523049420230663290372075090919267979386171837906944000000000000000000000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^6 + 615523744755526792313594554839546216507588727447108562209429089138433570723077091404280594446796883368928371405330832089246592349095460804654097777199313319403536971703801056966464064983398986632923426757740942311595847018257695375360000000000000000000000000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^5 - 57679020400778211844749278972079506835381613086660128459869394726274312558990737923692278738565481117609318653713828804199428501374428503140768350067800504527210738148882338142083784097027511909562553233551359979610577045536374784000000000000000000000000000000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^4 - 416646542232628740704243797373310610566899934740517917492289405048671733452891612725111792681458699893086837595200827235120250308334943794927067005174729048925223105625728090536674856324432263012266953963875688615471325110847143936000000000000000000000000000000000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^3 + 278333713407285998302385069064496853613621308577398807615807366357167324887997971044438131369699945821018005774686072087600827857210287122959067905568338276030229795698321055391647946804601848130454573422340478876527442068340998144000000000000000000000000000000000000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x^2 - 77589529209750872121601944296418612693174752419319297175639398691337755527089486866828928422793353497132516572161074519223488852588279794739731294758620480374501386528061192351810829211012426876853637158720606653263236796566732800000000000000000000000000000000000000000000000000000000000000000/3694071182497044482532334502749351609304114384061628137648505850174326025586417675639921800422475461444333160644108139456461606506292961181991355521*x + 358823149553216426195009690414575165776793557662391136919253977981686158932964430729078867160627961324430730840622679949940667627756874292892969805361959273771475733085786524563644756996299455189607090480366763881499983872000000000000000000000000000000000000000000000000000000000000000000000/151464643179180962012888371919691320238800868590824885712760090621769077271983995885026930190761222741577480037890366126387371622710769657714189,   328688671171683830256158845275455421495592720910337715308971471541789311935062469467947634910495895302662268020900236221604336364915667947957873356296543615114315288085623731746461100547144525259279423267317565204760544889903089923501748343026753216000000/2313321247938859243175716606651039092430059988962268287530179264482913754115254276278356054069808918509917056649717387591318381858343832952641005039261169686446799595051056045443343573430044021774207949187823559369*x^19 - 11717736972339644403000129168671927583435852787315669796436586922216864989658745480941472878129046780179733275708372882953138065132688808125920994559634892341001998760410310564614197190924813078705831262204275167799239066501183557296869712202173233888641667253971957494600021219959352773451874035799247454464000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^18 + 10128361417326915033615240665074163339453867907408972834582613355914028393287211738137118566403271211757852581544392730314997859835373733718454771604296805374355697414397258321317812299282670571180318451391263117282586681757050391207680711507881597052114710344538264357713947090461547617589640085488252956951229544448000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^17 + 366246823151499410301231329835425820534341510684371149774611393979676452483608231730347038091561831052084521954135893620187391004197690737231660636978826839811647135405183131548291094121875682542856729755641849677755835863807236366927356825306887041397223741380214406520132059771455198908438499241236870977703310186053632000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^16 - 1042826550894257813905276204565178962697003541772307869832145353483589450561459163628334026324902280859836543276659430791594921356004140648375882227436829544961873394445517102946405891917939825190400885310022583374627439702578168121365284681535843188018412464820656367615670712685038122134247890318325088952885014867748513611776000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^15 - 16846385043802296988364895922371895270037974082679435429088055480653703719741079333281603548778658903979210839978603719208409090957620098095499316510867997746332757837299887200454732301168896583572739700230863061726022030776532526848313570019771408695148388128302251975870124292013387486542732168040760377185638423280668593378033664000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^14 - 13035330895245879753643792172784973195316667457121457079227054166781309367895008241969281155422719571711699292177876162836599895976357383573838140333544198669060848163007980815764252252185668049314933503833898101834469554914620339647191690497732083740680946686936548528096656841324022922269132520117399131174880866484944119736739037184000000000000000000000000/84039676881775797363882244489023258464263766586348405575446939808226917979887272567467670527435190816744335821807659137587874349741617438837811823947521185471016715489330221651255646933359985312643810079520373335818473107406712898851763155041470288247815979*x^13 - 6581069760934806140196111931034244472229858531148983020646645341659849807480098016739328702849149562905279089621949452826664914033610808611896074748441258335542850225746956099370629509714563604681422899337249430928809501076644300679823357600603750636649223520115908090260625843110128928372311092051283068239121501286546421393433891438592000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^12 - 3724954040803926829294033926493375369208931810872143892634186435569351799267458795121734968564533446025305791875835116042671600720028963326763179330256762637844860477066094968578032334562473372161766720599148534515056585841615667855836575679100645630539595048467693961401172744512292418364447491680193496763729429643786868794959832346001408000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^11 - 1708383868180407687769270426082958147684703157890031092161172383892495026345996141034406232064240507967793840620392509784926696204470840423691366478274132544804799044780463585053032368890285508220436120347510939919949938984848628787136403204025180600204802171015209438293384721517912013184561380939164362366250063544395008328045809434787577856000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^10 - 168497105094076329475684299798330515625200727715369825974321233614114009102934302129248666402297200317517208360429647958304032887182420470012615329683110135888134321295520578306021569520218593200209985477166963406959519269993784115742312592252020603338388152118486975340292908187777600326102408365953706860648949178728387392270520664526086471680000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^9 - 23930048010023230700246938473042626363605450168243352567855201511129342361827772468449966105361982577295892051684309920909889584941095945259096229886590053557339105080112159394040030181103333155707400672262642993144929219651561815040938505336396325961616856303749789956655151111565977562776460806154486423812471346001989241100220349818790215680000000000000000000000000000000000000000/15154695831139897885290240809495997427981990695898892808687153080172067176700983577740071734455526212855535967866954926450272423723898226675670984646274312134117768366928400625636264201097702269493146079913509945803331216089735112907694995171412674929934029*x^8 + 15214318549367933811611401251991813015581586680934560408641975558882542882607502327276053960708961335563215799885788230678022305517397375731216314198730904568033266479735668738658733335108390435149957229967852520149573351514810833600486934117086176010566664868724862147420818210166985536337989884584626567857534792157070546699313584046148367155200000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^7 + 32418924067307124204526991197933553381660677512868249257945362989774662510879507636314102131135098329863511531209960854854205212265275127174411484432476795940089107704565469723967351932316649641443128629067323286993087565561654254364260696333623562942657925377603107353949128768955540145057361327473082770015312854043939926823509805452750749696000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^6 + 410019505937123962474981975478638390795690072945622617532695639772175258485744815947455705516936229839333151683073417693861570596538714171022230676446719099916368311556694289495812359336916597100788921280970702791705745040263603188271250979999525963023474820383364045342549481569407793339370360911066375036382309351131147787442552536133795840000000000000000000000000000000000000000000000000000/21498521993012413279132667194866414955974451917437964216974798555592932506482790656794055251204351139167155675346145360778293438305995158772463489847040303260027531869363545073577025959696740428815858392435444341721004748406368415985334760592004027226185483*x^5 - 18512635672973794853738940735142924748802928974600061311944946267868634077672706026955250427353600594822213074550008922109117715873117068402594659952232788929626424689629314693080417692037035848677368526589937568109136782993309582742347167290414079449349532463290058844127981060488253168210829574450635662248611592889197466916484873483515330560000000000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^4 - 1265834369681825726530370277337195501727938799644988480051151375895868389288204451282957449528314641812640553227845474482833257768160797639272907070689227627089138786149796599917085553246056575140609026930656423192039737400491304222579826354405387017999757096818863835940347718109906672466713466330019963541098073585598730597106893186085683200000000000000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^3 + 5008491966246753199727508484607956534427763825971744334137585598117263064670782638555595317917477008426957418843924871836248288371275157812185199086661266147427486648760128522084400261446193229850893379572986646061515139162023851851197071000941523533719836839934638734164943351299870687069985531912913181078233420958071573564245677287931904000000000000000000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^2 - 1896952068743002719076865769165040770922312929247203436434951186920519650534630950000217257039213865987054405157601018844623940214901224330826131173257818094622106842933890889646352895122283133259049177430661566318316353475429625787602288554616837635326584721278812664868100280477559030360030530420932134323910274649725486205626634941235200000000000000000000000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x + 10403631866920717131777863279175925991844147299718322842044778875483183929647642952819251285617019692371203888841169657656354318179643926044299699829260009921633448958204283073631291270074474071650688250155500945138245292084954945310220539234218920316003093662103778251198331973795467557073184160013838829800566749916270916007886848000000000000000000000000000000000000000000000000000000000000000000000000/37903827368876697322674348656330962446467728584600945562750270117286321611331337826157053417597568534346947149939901206013638027272860380795273691558601543326138171732446284725237283868422642930791828729128873947025429668353513546573020406964458287372421, 2919508144455146089693120330512318831899439805750721367568367289813376381593181773600463219113810523914452076764558014497534481707351418440307887206335961190825837674530974522747018795297280522342616401804376156864586960258008990411904601759184204961101285774787004426106575001273865600000000000/2313321247938859243175716606651039092430059988962268287530179264482913754115254276278356054069808918509917056649717387591318381858343832952641005039261169686446799595051056045443343573430044021774207949187823559369*x^19 - 53826167346920211234820557001132735563968532097958556073419546436490799883746158072447736303790874468710652247422949662085755715378125416335534098992384429288278178012591744577328383774133477056737145726949341268746215103682937205440211197119501600532804401615203990103715656775983293700637048625800990252133029385929282532096080398244738022400000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^18 + 33422431366336836502437511967595492970763118798462384137951831907679029404705739714317396926964698182688593675744772975747471007178340136687010094286896165047794105917926624771379212408591440929870840014340723556558983507092511589543674697646961427630432709883762782574755687014891575807680282597326776621859305593148788869578180715417701737870298828800000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^17 - 2649659569049716659910116046185627401765150837973265248389314112518980203234432152777068710220368086218894035165600768596713283355758004266965913097813991423505491315216650212056965964967719058260217801481231555635796532210422050936905711690514183297332204384975317186576926535328387966773714008266492074130338347497650697749801662427412095145392878591180800000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^16 + 585599945883893057399937112803338212854799976327504270087920679222978766800713358323171324021505435164379752942253944477950154025001003807280916072785951423980975162205495718658834358818821164238238358247254051229908799142355041353147567965532720806486989899814684005807206056497021779006203874616880568347458853325030652311137819120967331873031472272352331366400000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^15 + 10540083911370397228036138617365935071685156306412381865908184759509148443740634116454240166034189361017231271711736242424990121608732113697422640359858268173720038782293136079202190775771037090474389808670791857557593814301623082594818310004673619911900776907136137149032440743121875230840200705042635268881611641078273614753124262078540255812199351041212180339097600000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^14 + 9295328460461849361137669197653851199433555265967434602104764573118108704089366232116473343206277224443028531120186516466095773398473241333294208042730683515413754447298474639600469058940990169824311664329182235357678852844217334623549733514861027176668313628955324593619804793021407776274102719820874923489850422831501846328300328338905876965660201199524752843250073600000000000000000000000000000/84039676881775797363882244489023258464263766586348405575446939808226917979887272567467670527435190816744335821807659137587874349741617438837811823947521185471016715489330221651255646933359985312643810079520373335818473107406712898851763155041470288247815979*x^13 + 17034551511583607824312045620685127733292430072326405529193478376212328648690543121380505346078834153601272155089099331501517265604033921923377330869205369830333711581458589450484968882848515657560382554020461990569965492532635751073068507394854426935174786077475586210289867005066517675115886449699972321052583529089986136777010751031794206854949013063947430201859558604800000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^12 + 4500173062490584074349768512747602606417754994416255966624926150880553029504435560382213014443836333721589560878134301963391603321554062083071071400553620233028215511942901563762411022211400299651177267351361488613343637372018987633800197122101442699844556741371440567577462835941295648245760445902577378983082252925773077583955619921793783605582496743270252289245079352115200000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^11 + 1310085124456751814673152572949677708328341788805295609309110918243704481055973127067830976893293296646684026973524735135024514868710125772528925176601565264804940720802831099540668035470605629320591267691774063532030022887346112649995786631140194534400168364062982967993963085074951876870004519292387891718453904110669920134745032977934804606437996387904128492915757708371558400000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^10 + 116623792449419015603813344000192256050507565404504123370434119045349522957420287768891613024274970113285027502996832387066342442812029484626344436361442048430965958195411776778311119889990632407894144997477166914016741731098318581163409315355924531958157289570169560404953207065152854640256713277821809734134158937383294868648092266656484926743078896091178580250908346078461952000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^9 - 8940397968015743562653130410559277555092950242015213045703056755294216693214192924175682965644436782907204567964349340501273024046028346909933026790735608919532794472879650813201866529978682770997852174113146968261834075122594023880722592738301762080881201534138895112303852710965503466230470224059550265999188721387581491842288224455228954927416501794234497032873460482703360000000000000000000000000000000000000000000000/15154695831139897885290240809495997427981990695898892808687153080172067176700983577740071734455526212855535967866954926450272423723898226675670984646274312134117768366928400625636264201097702269493146079913509945803331216089735112907694995171412674929934029*x^8 - 1033262426228449394720608846248967102407924495466589516713064234680340769436968283653328542500482111106595022771371357061112405864072670105638836939705816904990365701366486475060264920975628245468391838932601884368487383555753006595662949265947063950654721239145195647948937754472525985464126055012330922191006049377093244703181219518027395672756623347772664749083824439794073600000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^7 - 9240409510082391731052296927818418030235547546432416686037459864686857487746195254149660006052083301284408739720484399361658509196083870486300544917107222757044228845391932132238964573499350155784699551567609183525358146148936062281626412126156985987197933053183470963639846060197049033345750532344351752488292338643981809435869742561698547119147654740437761445901596145116774400000000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^6 - 254515961026378932889067462500682165312711892601456573836616422213938113144797788750685949525159351429756597498107285286846381328257923303974937448336253255115498111325511727417084210801894467122589001495895619685731129267413318605110465065927944526563008381000330945268532925358488751654913872070728632652206554383910526569302982815774731736520698104751631032743729427382272000000000000000000000000000000000000000000000000000000000/21498521993012413279132667194866414955974451917437964216974798555592932506482790656794055251204351139167155675346145360778293438305995158772463489847040303260027531869363545073577025959696740428815858392435444341721004748406368415985334760592004027226185483*x^5 + 1025549301124653095664645783274085016928533992642432960125299710117395626697480123851941916496646652887580081120474459315131483311619479172807643142940997125334177754934556930699676812610973644716707453496770159716848717464004011018840080419466121594809862534869052572661287765130063010397105009326377128696174771995622251281246775711083963467441142405884634282015034703872000000000000000000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^4 + 7408093397454971334431796925942870621644478819927394355381920031175122013652308627097568274962783882787190394882669559736959583179094440517786816953116361888122546069324182010186211661602241978137576738197379102329538182323236693945608605740772033276767227035654161043732110281349628244618715429546481673104040078299108540272493406366366378996991435449310095585354744594432000000000000000000000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^3 - 4948852169833667762736050000251915431548704298091274221670268996541796040405498502522292171909942157313655939459811281335652948563969578211213938282360877812356212640844792987696550882000256719371497378727183810246627644286875168132273787656578173300141530866099112404235193124172921319402842124108641915716632449239985937072349968948121722882238201496274245311198774322790400000000000000000000000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x^2 + 1379563780777685874512856185189055085814945836912515787494911942730366771378440820850803125998113562328005554338481758730309154734240920668490731517913592659037959298478582335918091488201848591623379963948551387002797349818613011794596708753736483256332016370043442793830727394407824435896409056287075939807320581999213722639393575620066866265108167443469716275286276833280000000000000000000000000000000000000000000000000000000000000000000000000/924436445699533771002704689379255843106901432449832461329916337890496097778759998242144375801787098984187694039884250513466617847157791827215930063422733040181183870382632438163812116266959838439081910874724106694003204181473841887369394705456173170725975769*x - 6379977116370773363771756790998494563729784254581402208950397579913502028564969346875017540011900753459058566531603600930393478140056493618942467499638452786247212824425803980299213568206635375767477512655768778001663773793563365957474051870415783462376853516540461216426406143942588036330617446282078324541209771753950670258376809855013094150361652228051587773235200000000000000000000000000000000000000000000000000000000000000000000000000000/37903827368876697322674348656330962446467728584600945562750270117286321611331337826157053417597568534346947149939901206013638027272860380795273691558601543326138171732446284725237283868422642930791828729128873947025429668353513546573020406964458287372421]]
["4.0.2211125.1", x^4 - x^3 + 166*x^2 - 166*x + 5611, 2211125, 1, [2, 4, 4]]
 [x^32 - 125659278588079524038344306114485876612948382876818326020887506920735941223179298561493259875804222130835682640796306400487274939979708929996336771715831900072003019289047434854782232448832000/1560898575547363360977850074568542738375289443145659052625101763268512611754866180568948164387942649944261809283377867384005304847540107098740714015579*x^31 + 56046491881691090108947321758899130605246889615515530071231295802828989914276344679634933843198528053635934406188436799629852734210479313732447528418441094275117605394347926054569232427782324492746565584906623022519857251634962883812590560000000/7670247343623756263443139279310848690687529521242965510651897903453612036802397704196075092734415064969723178142292720377857253991962892841008469713610442329153338089208970735293354675761*x^30 + 25256600031453667056678040853521543329241188682827979036340548714737158666542669759537748644418334015845408907051440551022623777014501853706938962303679069434578994495818377234589431847039285795629853319987103977965561133619552002923155679838030720000000000/145734699528851369005419646306906125123063060903616344702386060165618628699245556379725426761953886234424740384703561687179287825847294963979160924558598404253913423694970443970573738839459*x^29 + 237570111978872534030194355213207576824863141132153788579768481946331979930977569704968742748817320775320826025239010532638952713317691545867277110513838940736954602627964074312623879681665619389390709635205651176148370384808250843112544836381951282296353280000000000000/2768959291048176011102973279831216377338198157168710549345335143146753945285665571214783108477123838454070067309367672056406468691098604315604057566613369680824355050204438435440901037949721*x^28 - 177615486599573804873206564476538193967025031712600951491193059701667928241931724673118217699630870112767172895041684896635655158296981107058463563559888860755135366953270910634502745310865469025623908618315739739252013268726929243537220915656692536329840051505555456000000000000000/52610226529915344210956492316793111169425764986205500437561367719788324960427645853080879061065352930627331278877985769071722905130873481996477093765654023935662745953884330273377119721044699*x^27 + 46440930781799821928709522086898489475556248186121572361546929692457445067508288472493490994296286296781170657337422136582481990581322087542129766325549141662696868725252949822712306082038493142890560175664158315987820664281274880641860668743806129180625093224836942625923072000000000000000000/999594304068391540008173354019069112219089534737904508313665986675978174248125271208536702160241705681919294298681729612362735197486596157933064781547426454777592173123802275194165274699849281*x^26 - 71063979893263725212025367300312806270316680403149346621487995458862884714682380874453253466458153844811669498393231981402496940059302600149743816901254179671704291812364067932548317074260004038265112176705543723781974611866673800360302226249089467340485625464033942534661163909120000000000000000000000/18992291777299439260155293726362313132162701160020185657959653746843585310714380152962197341044592407956466591674952862634891968752245327000728230849401102640774251289352243228689140219297136339*x^25 + 208793955892780626928471232492039010913762314591068802114399139672067276345067125757669417969090332581522312394107960497113054508341743244086102802216237426546954724524731526656257169344211918104140774478805535966447267272603518181150340221370433681464519263352912766915869985646510080000000000000000000000000/3572807364046429167751985948523603460505854673667163638626073477128991296074982405012690588909378769813592725166575290990722251547452091217958776100382385645294166084135570508367264001649956341*x^24 - 44690303594712532631503545515202496425386812961710764172631616287654473186339861986007168908354584731286451269104580152851879882680043750103955694172620299569185393977273659522088494152138345115743162182462640084446927989440594825561231550691476368911963813181290475202573215029775976366080000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^23 + 9048744276180962470492925838419729498036876563856667494468327941347994351002656937008394546762957718778152281452290181336937626508364906714105394335417613355538081488850556501555335330925582340932870554405623971074327081590858131253831904006633537052406286762792194322387559945726620336128000000000000000000000000000000/86143123363258378119587152256119348176436219155021133325670427593704492934727434448861721050333553533342770408647434803070648700475688998093539361694586046830916871448482363653638974496692669*x^22 - 7216488532639054386196056280665903698318562935963160762219494604165690249218772442201695304000949227280925614984403295263407257389160009462514402567301461019120212430137285707112868049039067171041221584105083769714860495855095555102144358007103978315061423782119030851208421160518472442572701696000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^21 - 4479706486742874125164331219017099016086982559978669224512063918180772005346586194910401246433324745506842716140787348596553573313391031221731339121283823231099200290091774115628008317864898065019040304783902248416809768229459513610031782944309621710670100917657638581971332571977220279164249047040000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^20 + 1068518807931415650663486746533678249496127779084746729848751571614060247279533537212414812912631716863887964186687876461691361740810619685532924824142909442367027196606181724434713905800247937190911661588348832677144678898007267008882495141452192137231970384563761315658427680650028186080262446120960000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^19 + 65589630585153861157467368186297108927657930462394075807362323609481287546745958631046888225354937776127012629182275241334173515440988270077131445020709309178039689981624352723812511942831944439344852159846001991531546100638309301536987829697475750787949500247612432051653641924755403808089248702136320000000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^18 + 222781759921159192060465217267297693127456846675076192593012503341551184886595402590476033820136475126811553991141705600823310006950416248586096030834202713737194445821158927058913017532601493710809875221175760928413034245115547223444274148187023323717702690677105914546047567744643264367677784434147328000000000000000000000000000000000000000000000/2389758568004565204920202521860158606033717364505851175504857093973696164924325979511799665429452024842204405574994068808363890107898418629230704543964377153474905791375447823477441484547321791*x^17 + 17191358573347846105720951968162115210465378614163299159293115583668284755070502803759729496502140441718896382172818772582870190230661039810320444736153509129119284584648551808992410628625913282727640804068951687515521390894688466731323753623015463305005097951625623289533702892479214930469822573218434646016000000000000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^16 + 57618713733446357666282379611512422028299222690815562979832767537617076399872419640859289461299626887140287780501538370637959163850671398240174588253977317343017129137189443980744398568324963502225381986501341234574099522065956708431228104146662357973881680929238788093158141472300943895637407938430023761920000000000000000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^15 + 3930503751224487548306259906687789853567475197155087429282046604592324858762787062273362913322734031490737708298984680037269083876750252538828918490734148865231399380321441525772941564496953528565146431968373594507017731694740960880028120629243460579079102967753053961769330967928216776955423964965348248125440000000000000000000000000000000000000000000000000000000/5915631865060481081031976734440720483788382328530877500020220019508657719730708572234127040653233700838899430193837776886277826332666577262521907969485589347126406139306436415493338756830255581*x^14 - 32026245557657630433581945232799656306223277758584500534647009302765507715570250673722353502886532576646254817856407158092902332282438200591328116222821833057964377181303339709128296585487103925758763076373437438050928735314823987293359145871788171647088255565669828579151805399848625613837402310193547575296000000000000000000000000000000000000000000000000000000000000/4054534199648194898235399784279594938326868786970601432598128327977844055096328347261592690784800626417672643166562970674864577598793946213638611080209224159266413196603287880281951282771298769*x^13 + 6255647726598954994114370804570778193573386623534715073004941330937100628642114725999555459762488125238580322290434300160819400110600445230884028253558034537182785224353207579162462508947498350302437506675227666909643009262664640416706823630204074237971723483252267479483575649568431988280766105601330223513600000000000000000000000000000000000000000000000000000000000000/38797284568185071061493450252756042308471274275925548597057673496401260176709302538036958335646409606620026367253424834970750178076837029675716201068554021091786987904278316454692362559579141*x^12 - 411161077776305848125008078449760926109920110201814722058286736000731972377177037188972094467041353032018417626806020135828881650196740401308689938779686313268035210344591245387655491911958767228202745860601337154753879611208733167619386864540712341875214678021975104172278436711082026861151281958913375379390464000000000000000000000000000000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^11  + 1144012098570994386001926591279682397211986261046907488793236031618506899792950200418304980134523931574487420955940972720808381574794716215058168863882811517580775539537571801015738050532668443262689328391787904281337761947028387325695840672214233150018032930447271079180639259168253837022781084262382048680869888000000000000000000000000000000000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^10 -2258851356360734908413225777361886997834298183867875394067220712505438212293882439390231937915183125865233250722645989388999467052770412925877205726610786658240390615053393293907178720202199373463602776980348945790012306205977550411791200973825398349787862934317224650042076649085673514948948417958182231348346880000000000000000000000000000000000000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^9 + 4516238292664487532250232603950306517712787873866890295470024739783020270066493899255013620706189069922411745363907021947538616738090439463425329733492522196489090849734421983269514133340155752849443744134243346411935876666816959085032032867525163670143632030861703430592213060752365153323208613243363933384867840000000000000000000000000000000000000000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^8 - 4731366018080727916333000315148982602459023887268012454089415563110340696048187949930021740627196393000173681039267868788872736180593897229812538542758178415714581444308401267532899665314894759098923859044338854790868701383942159608522819925159122623513069283021707847344079976284396709195731531539780726266265600000000000000000000000000000000000000000000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^7 - 2924222313938861639512750137920431435347886233601395143351252527754500850445129705215618375600081087023275960504585207520768756353797827707230108297340574527305448858558776317641614739138800862442519343548899224924443798304484614757414375742969678252485376169243131551146120605429971472375020234944621080844697600000000000000000000000000000000000000000000000000000000000000000000000000000000000/360853543768689345942950580800883949511091322040383527501233421190028120903573222906281749479847255751172865241824104390062947406292661213013836386138620950174710774497692621345093664166645590441*x^6 - 96459899494539950900293783404908836287020616926118212579930472293184800133602132224611445750504465992364329518142239437546652909224398481873428211466559816089110313900171985222354737330992292677501595873061030859481469676140812145010493885143353593464078281227437722376484438191084496025995746075693132283904000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/18992291777299439260155293726362313132162701160020185657959653746843585310714380152962197341044592407956466591674952862634891968752245327000728230849401102640774251289352243228689140219297136339*x^5 - 1602050794698915309786055214048886298020709998141340652252420044557925072453518125040601650889928450306982036461269415737103634328791226054981544036650353258586447430648120239029941080287938471927656366316023736148328525976777725748609181962456735760470940024911812481319717838924927494338205603634354323456000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/999594304068391540008173354019069112219089534737904508313665986675978174248125271208536702160241705681919294298681729612362735197486596157933064781547426454777592173123802275194165274699849281*x^4 - 1820903500741153377835628543781309448887178899653381197779820076482300689147911162836217827395151321894671253954114650864938848257643625683262824267956869820117393069185011890329940087047650797416235974710305116446345540152649442666697435415476757437948195306276877009594827035940712725869609261696286720000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/2768959291048176011102973279831216377338198157168710549345335143146753945285665571214783108477123838454070067309367672056406468691098604315604057566613369680824355050204438435440901037949721*x^3 - 6332281319716551681360598297545495249318823103503915013030448677855605376121723530862739974669368030971584032077000973871869271224616345238242928183128454883460491343609243277366078562770487703996493929172831689797563305765398184449868714035050280752548692703240922526390443096501759673681299950796800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/145734699528851369005419646306906125123063060903616344702386060165618628699245556379725426761953886234424740384703561687179287825847294963979160924558598404253913423694970443970573738839459*x^2 - 660628787235550040618178389541318722352475657455208240921343503739183643665841533128375048489939829907118300798331122674172180894012722147338984476534721844614762875645361248817726356689122449845095425145668530836728142238480151528877973839211614639784217548816126221460228823081969388617728000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/2673491580210441360558779811540902297207225347243975430690797456763196945556778565422124465923462901697359072200171739413683253395595292032418427923879554663350762666158581643532016269*x + 14649906145863333194782438775527951498196997669084871123223135040006582298041130816209499679930619978004331666302708709371324189436743018205413645229211868731565185191835867684752193021693318809893888405129777338641217894161807372574702251472457537706795689923618804203535119904084590592000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/931854855423646343868518581924329835206422219325191854545415634981943863909647460934863877979596689333342304705532150370750524013801077738730717296577049377257149761644678160868601, 4046331798800861450141780431694803183258086532230562670511117157019504893070143196722187156080833219157326198049980712722729052175928594140120628587888540545014670679114990638788007718504919903476803804009583121032785447470953619578815285640842001122581653740825164709703199418734755888417037055140135466684207241574160851271629527624294400000/6283358620744400646058912158840015152453869383530691116847709170094822760097171323204082914253414670288419020313919594160517744916084968017010926596295429517287548291586075991318180722613726794566545598431894688133588836846723741468710480325555144253924917522087252268506151330883350126610483456871411*x^31 - 12179314769300183391492759651465457322699645788977286350929579721274648220535043890342939622845488521864851512989027136262937586033349959398777608135778463625928642560502135871262864495428873994160644300148473705434329788614510102701213069492667670017948408592857514040814178448372667805397879452007692721705649021645486934442773241179317356424732252132619197511468257939833131285381503672371200000000/107480717159885534738807454604818750584004296825809480663933730550676716794191200718694850980044005771240147618282915800887378223621723623539137563244530804914113488167763754119648752595839532260200031654823232542097890377482012316422862382541073808132191632570393431459256124110334436141994592641825591020986637607038300575921758875422921169*x^30 - 8045135980561297099006030390482990360500136196772906752935627708843876170191320697251316182555549286157316426302476506261098369931659430995697947855899099633297433080957885986326897857690817155525340128971031378108969010540702223357528301074133581210966551699817085184549917096488222074501985805158339119294318469387386711467465751648135118171014334394598829730009444192925904202249804779982272648192000000000000/5542934127816954005815641587477081280117935879159603217097153818399184966100431922778405886256555154773956184314304657731477648389634604013946951475896517224856424175508959319599028526728295877990315918198740992528191203753000920889807617156761092105103025622558861250970208686261533063894292563385576908368025168020118072558250707718239220287*x^29 + 247583210580916137424095011596304961686666870706909509738268533709953889478159822464725434854417783511605114978469053666999319598817803001881253183201751347515187218892027219623505562907646592635451304586300642149443192395999397586447989593094959308921391855243738962003301555452955129553351694406474635699194892445989000650922587660182149477396087487950708038233685920764643886407697974788334534530508585295872000000000000000/737210238999654882773480331134451810255685471928227227873921457847091600491357445729527982872121835584936172513802519478286527235821402333854944546294236790905904415342691589506670794054863351772712017120432552006249430099149122478344413081849225249978702407800328546379037755272783897497940910930281728812947347346675703650247344126525816298171*x^28 + 283918681368312858870680542708436411808695564210178886888840245443974869636998218921729336040359911104258467110659022167557154308129851092828021792580926095032637229140958831768497206278255327330637955522942118678286350134955731207577244580664151268388156083351584731194805028906180706968922026121712908659851869391202069085009476508701613700669757053905904937055019180956149830438583263158584956921559869471330128379904000000000000000000/14006994540993442772696126291554584394858023966636317329604507699094740409335791468861031674570314876113787277762247870087444017480606644343243946379590499027212183891511140200626745087042403683681528325288218488118739171883833327088543848555135279749595345748206242381201717350182894052460877307675352847445999599586838369354699538403990509665249*x^27 - 195953500088399279107139289788559628771246038148422616947145978622776355121260147905810228707453526025907488713056795328793753096309240513733070017434169681056256545653547452685520069010047172606437253324467930080720475805529464785413330855701721333322468062833106530249242083265508346995878346478104349728279418213468646271231493800306555143768775813068557756052643856601002052418957103948430004267717321904985069547021437409689600000000000000000000/266132896278875412681226399539537103502302455366090029262485646282800067777380037908359601816835982646161958277482709531661436332131526242521634981212219481517031493938711663811908156653805669989949038180476151274256044265792833214682333122547570315242311569215918605242832629653474986996756668845831704101473992392149929017739291229675819683639731*x^26 + 101581677599392921397121138009543062915216523003061594950901367410463477029601467776531350547731036435254413642061183602716630090744535347926728161531093388993674673976584399638530448272806339545720189282794266740100788577969989724574458156101802502227971247584101908822528102960375755827777616504091256169736967770459587734210269743495461497334585620566475617830870281510727112900791071246337869618933784080015908818668266656808357068800000000000000000000000/5056525029298632840943301591251204966543746651955710555987227279373201287770220720258832434519883670277077207272171481101567290310498998607911064643032170148823598384835521612426254976422307729809031725429046874210864841050063831078964329328403835989603919815102453499613819963416024752938376708070802377928005855450848651337046533363840573989154889*x^25 - 315335985415311232433322441793656151017567335378339173295036418338974979157918862633533468581718128741353416044733400911058982921039018004567494471967980480857502775954351318163842757313200573976283180849352671864355948704266771477220415282984452131543875955582586621302439619452900385423359958956472788763038984313788998542545907676665363748885792530942075950996381778137649407469031715940749492811325901685489000968679563261335319871488000000000000000000000000000/951227480759148752256660695383890043211199865219391094690666517901889351164694986979384319365126631042222444932388694464651272434648326470795150774431794384432162072394801095406919252990335117488827750328236540693132989900507057331686358982571018651509648282048976400917451280246578913919100568845002427531011002510555686885186971622900702037563791*x^24 - 1149022704764172069513218056859227087332894848732572271418804461653309619268973424909141861469801281665974155245636600306528921126574102399706443113765751360306580777358617034326702766865853550705351851504959791214808620185727778514618738542370819533400854786586248403098219306935965725752172139134393692004856798162995520404616668455627704023197251683752473162424902230568961040805770506836234376370481642446903615320535816593504767492868800512000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^23 + 1151196533213081326189179789854036537085317666198049899139600671439265142450557285498830413337441925703833983955143904308508546592002713024155135346732943694139088696768474591724563177989145355684470012801496826973188970620451441420141076994497147498427545367054458822805327270331331504074447920495052578261468704608059664780225597870978553614871339443445354868143954708638773023287361358732339308776651525905023686863278254660312103416882003968000000000000000000000000000000000/3672848160114298703381351860043631776503606723050324971250279774353572766368309215318789756260921539175100345724856951061701794370402693153834797457011294615141486955584755134981645968789644045193280589295545113863424965028315981930595820699303389924038259664490916928290923554915865061993468796003138145738450933234922259824293357232085406861337857*x^22 + 4671009080532227919557992251226826133582130648351994107837724181329004161541193656415049814068477326175977858449652471162841766666865765058712059542311975467841147299366929396125188330635060196694169739204047575030693643322297475339411852921121510855835330507346695369634268079365923992475633785891988440346642346716513291255979159037753529282200255488333543675982104166565059226186104042705915170167887538801713125424389754747137800780793101266662195200000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^21 - 1768719599408303827806426031147214808201831326029099923070235849329411430515909187152693828674636995803742965937621599723609498610739786464521707960308012757045474907447309988610224277799659486516197594485518698972911784816734741380202080576943610207729632110508345489295784298146000259027792099730936582145958953796648706131064993640934043312202157611885259949648926307434077731952930437692586443271941555687822688152899658303020676017418120474942400102400000000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^20 - 866208751547515977615435846464774510630411148257784290719586162889588252053474013799579274053726816459045781087884433162672516278991399722611795671716536626099643438133735419142651629436527578544275549332016637774706724879297768594206985428711219486909475477638161959130474186605911856166536623373008515882984383229452387031448399631803022631540159241226009218174543747339584430777179904095192325646450670841528366556023637729914613547498966488849244487680000000000000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^19 + 196007731473855001479573320826229775202607199100313445700513091783088279862553419219342936188672274657711814711427771812553596274715839521938955729342485346199635239935416636420284181938710303415582346427907285024199923800790514910812021563845931929572159321456334358306504819350354869354572917813786356951290918990290764637871751953983159516377201040271280213389583083371831506156545282022653910741619532713958114483306042851874138939314617567140395788271616000000000000000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^18 + 157011394504759777791781377676135441351033204968121172313988712383309667452916302201572594712097972418941982752173470700952668678476901775471127958247869521616393660991686472044834952744474856103024153400784318611380887423476779826656669280669657081050787607353629526485920672247971269676009752858187562530612312899792531559919130918020898076352567921772910962270258705359426199549908698447471570703215189913523509890042552470088192849503980772952224066174976000000000000000000000000000000000000000000000000/12088778381303354010467098506236324456439023452688817951731053297044540827053309139161844429547536456755131601491747713097124449020464493360635061828706049163743834549176313258846874480055980731530201674701231268808756341848165847811298827069892614518192152670542951744109860972140297588150688686182514294251722608064611676375323169167857266291953079*x^17 + 659480183294513999876355278910384679443828477599297859980088136018961267411059506063249346990755058851252201574799231983092222747196968657591001063393211236405775716210187614571145540246488694272460103667169120009258871569068111340869230719390895382115011573065209390606248460524650515359389461020813122038474362061637789411073282982486088834704566174622978838677868311877000864904333432033787422351625566792515989652982349423008144476826037139782062945094913228800000000000000000000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^16 + 366599777969832698950164525438844433796515732863929707824758038683359944198262276062480465401866384116049856855770736602630702808522059714235297120615237844763388796302729809456934036451058971476498506368211082173218802799515738198341321583958711939507282838817853392764971194969625232114329146624401935969029141309760150417043905050666647174264227997386351102958649237510713340341408711429071621885190528821831514728708931597032038841453926614311234921120723579699200000000000000000000000000000000000000000000000000000/260772219368115207940075982063097856131756077336573072958769863979103666412149954287634072694525429281432124546464843525380827400298591213922270619447801917675045573846517614583696863784064727208722921839983703084303172517010434717072303269650540684606716436178855101908655572399026419401536284516222808347430016259679480447524828363478063887154987847*x^15 - 20946935834992418287347764645569329172057124588399509806338745983887623435135171163748430361323418889970119124583281083224804302368783495427646845303520368082974250741427194094862948891505729626483353084875323891703435238146520354612145655279980266208110250162491081030694562964249688718124061792497474195812161628618694998020176544078845579232336360637463687427068161133605302637880416114748204949427851274992855714214748829092576087150673252284829697157476909056000000000000000000000000000000000000000000000000000000000/610707773695820159110248201552922379699662944582138344165737386367924277311826590837550521532846438598201696830128439169510134426928785044314451099409372172541090336877090432280320524084460719458367498454294386614293144067940128143026471357495411439359991653814648950605750755032848757380647036337758333366346642294331335942681096869972046574133461*x^14 + 271937299771196810323689191004595937844535401579905562335172664163635763382435789051614247279738394091892990793301199713697066980104627019240900889553480056656040985893445902003893455163427958167764821167779171596277864494564185418852723757754215265215084263746752038551886197064197638402989991287077267876271294242860762616265877700682342179763395748611206213850425802386984573235962156728354477137728731942411135322833406742095662114823465246874341335648765476864000000000000000000000000000000000000000000000000000000000000/418574990960056513547473486457620956872802692354049876338314388409476190067656427427984065320265536567306780973458817857754137079130965030372826034426648342977601242129241756956174741226428133561353004558561321162605413349936492322748480368620450537089432481828017820078098832101166002249656957489924250958956687415215859466331987742340391472158889*x^13 - 38832667776588644696776851168497263176411897227222375310943189182968160770818169799784778164836401610357705904730839055803307214269879107866970532282925537075493785953528669720890463147628475609647865856486283402662802268075910696708961896574645445163299633252292068580090232039294387049605258028740008907800416148256414018317654274365402850517182988468634416499385157643866589446468058246744772097014385436824064298304343420885711823875724659560820470161069834240000000000000000000000000000000000000000000000000000000000000000/4005286979404905892455127437343109898041010603108315126772387976394299636170457159562475197667308112513740835032559379565650811745259207365141545754646995218256801478282175719718261688974530038378713837835927059829252960772427461211118670337299225653258734639575700030851606930115447177746421805892189908111724027518999192829109440820158568005821*x^12 + 1894285183891907689197210457625849633576817888943477055108049492571320892435235345852142977586768901996636838255532907567406601077056696430965426803748916468856565404695392804107111851365235985821851271131980482170357583937943387523537419678884766517809839012711386419727798449062268283472283910534966469889440938398640773436419939024563947017503594119360191689481807948424814890402141015131311937539044960280011052600115868235175002949088636434805638988833329009131520000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^11 - 3870561598355716995906609006457292407061724271060831979443183714722124204699762251601563444399199558670280801724496706843887800347821566942144746030423126178985232336175388586771308066630862339853830307400432441162132594482887880415102593342611199504858330497009740576031410957467908752341289918496316580483721583279557439649305880638972345133596749030050554627094674572993548578880649142407346920463710943328763423843641051183688194250876993980042510841529086089625600000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^10 + 7410646039388666876182171612184427103480028904682451129384168085578489436158441712151559781618832875577958614931520004739540442786419234588824121308619010953472908745920474326457939540848416885777124113025993656435217390424408483073410788454448199728305092530068150555854175816584517094207268323492043705863167438769252222361446548184350397858550492391206191147633233012520869331803693442629992051642229853923269660900460705029399315183739955788532871606076480421888000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^9 - 17650703900839421555538590382366318225203956145810175297046403442467330308975960573994233328853148799911206272103890858786284725475373835293842110435404433621835820337947343544711848794498908662799474167510659025986801189466753089852874679566518946438738458991405007959874635138522007708700252417574583215233406549215483250333599550205002047010984940365033977188812181461974745644331302555676282766314227192085708789261517703525275562304883251791903918309949453631488000000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^8 + 3959600213033025058165253831216544809828043098877560535384924195962430427537440453570426637906190796150755843478779729317197546435675082973839818334006733735644952554772409423666876785409759425597055540926937100012689785109326388470436897431569383003988942805529432688486044137186128904879040224883755528067712790134186434484972983858769473623369756755926538808796574697597215312837501973012496704464448738560234005363708456824044625343143374782203050626908361326592000000000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^7 + 7074681292356432088827871557789130933357310877869732129724370510642262649297466412600386109021905332075909762386356258994721571487078207797373516321446971101431645525442253586975914170371758930301543502437701614856168632305469019250391892536443672140829066397254972408625310793779070286050176184518715206585792046462041494890507773917585089293950531959111573702837374009835565020102193843769083218826963495818855688254824415654593266506740430857155170250759098859520000000000000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^6 + 3429860552811124721278814198055815735148849038697321907524845045114436248145589400653709047780417917422432680619790360464150196861295555678798408450392849557567248026566104579628112675137059461054364127355785840501226763118660721563030134609898267572190985177021339976653610971272746877022289323833995730090766039108277254509462320757669290851960178940900505603316019609573169341410766523240302665039686857598153031582198870924178302689814325473516892451121020272640000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^5 + 110326199042738761290359603428044942784908940659007942538275083333259141064803069962368923480762376244760919491024345216513181654988156843007052497654701769807852526756099465878665516761794407533954565024287695110881504554019656969252461507962393940452627868886480636676165747683704857342053709462518927430561702598106944372587717052026842827490268233130749423961310301740482530972470194518152887745375199254287975560682455956002722253635696735444926427989383577600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1960693378707633142406586331301487640088391558921602052321577924654914785053759054794241148079138566025805447717780778386322010528560836194904290371787984343421395292079079808899976419429058099313706179247997767551151673060228832459190250147748426200050499520141767683523726108263356536853656274558066228176165535787063762763344574161489202159060059*x^4  + 91956522500428404335383047049574680089694511325130848936609926716384891970755829039503918233822609727180332880861406812551773163755583826647090443438997343881563475179011576600513874128052557575738488531253648260430526662671672598191929913850686039491450397151165791292003789731200244893820706478680912824769589976691392924839321285164482748905319283249127704441714202219171706953529894576486706727196557650937551502525004408486148211640573798229107343255142400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/5431283597528069646555640806929328642904131742165102638009911148628572811783266079762440853404815972370652209744545092482886455757786249847380305739024887377898601917116564567589962380689911632447939554703594923964409066648833330911884349439746332964128807535018747045772094482723979326464421813180238859213754946778569979953863086319914687421219*x^3 + 410032585478257295952921830294748945829636948818866569259888055916016452697826434027841107316386617481605009641600055472694052743383015765408258559911353462062302982537383089061947553632724781100197017951631112244436917537600742451718107101195806454492738063823105893340359825822975045007177650593297767415171562391969218277840841964950732825152745220229488269462239866121355764167415522288963879199949495232502714207056192472582087602532721749924473995264000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/285857031448845770871349516154175191731796407482373823053153218348872253251750846303286360705516630124771168933923425920151918724094013149862121354685520388310452732479819187767892756878416401707786292352820785471811003507833333205888649970512964892848884607106249844514320762248630490866548516483170466274408155093608946313361215069469194074801*x^2 + 130904131198631547381406915497355126769947463199338978781598740983691282516707568113545618506489428582815509430283688805136442724023594332286370886638887445355243922298323047425421073742747123494740984630403998226247251853844972975322106477011695919893884156489051328987916433778302737233494983666548776169911722058775735591400060727489974969630618202490990672255090445274383816055654236511994407812282295640077622569938964060593947554151795534069760000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/5244024718842908236344031776231864976459731200718640697348300679658642352034467287396788917934300051820204526314384728222779232156702558196733161282778161991349502531228911371427652343167734983907583650140719955088165755679281855146459429665809926305679305224748213104039932531940901668774165149844443621918661464541265915381504926885751391*x - 1384497049070964292252118793365860965224587575947386117921408779477037182850626843141571622796887029286969623841991097966100042123881143095847395000530864637670732130165509641424456150134028978328913935369785711013956405015088351997911307322197889367767991792606770749698062179697106750468323414579968276025243094778389065007888850504112609960172225480117796611348052288469716688404690732721332077515520633922162159916758231861723658694164480000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1827823185375708691650063358742371898382618055321938200539665625534556414093575213453045980458103887005996697913692829634987532992925255558289704176639303587085919320749010586067498202568049837541855576905095836559137593474828112633830404205580315896019276829818129349613082095483060881413093464567599728797023863555686969460266617945539, 3094889841874209902324989206301566462921807807406979845320860480614230609776522803740611930484014928114902689010479145086808777187435756523703160271833564489435484434742580593675056593389998215146761414563282473508515783668268284302255594181515239379708035300703269404614834957585598093910453814786286567123058540982972734237613860469719193600770661974977736557615259342041600000000000/119383813794143612275119331017960287896623518287083131220106474231801632441846255140877575370814878735479961385964472289049837153405614392323207605329613160828463417540135443835045433729660809096764366370205999074538187900087751087905499126185547740824573432919657793101616875286783652405599185680556809*x^31 - 4805107307041223287653139423512952542245956541701812381413294729786518122366741188999421453743385699244045658985858532146374535298913778346546622117928853966911444760682931049683084030303125678404749537442555402825599704826396765401933316607571841398355533567323185264437902204301023544171952736328865093073674920368309910669079781416756991279684177272997333387233130690069809344141624673580387284398021186473253575007278540446720000000000000/2042133626037825160037341637491556261096081639690380132614740880462857619089632813655202168620836109653562804747375400216860186248812748847243613701646085293368156275187511328273326299320951112943800601441641418299859917172158234012034385268280402354511641018837475197725866358096354286697897260194686229398746114533727710942513418633035502211*x^30 - 309336739368697821347444823367828208991591410517755843959433051561269046584921399083825343014051738624379767672665990973197804759048135432781675545823036446728060747994613215331562790492479897910280601323848522071330055698016715076449858175047697778426401358986530066263839950133244648827918503055189740969793178712593497722817056474345692056155765416728401954597441394660136373098322242696422305459354990663744902372374750009947210547200000000000000000/5542934127816954005815641587477081280117935879159603217097153818399184966100431922778405886256555154773956184314304657731477648389634604013946951475896517224856424175508959319599028526728295877990315918198740992528191203753000920889807617156761092105103025622558861250970208686261533063894292563385576908368025168020118072558250707718239220287*x^29 - 20367909617144053324832314580500218557347356254409831907791480018207150442566650052552588270932482168186852672827560471821781969079843989240383640947891217026510109334080017470096804522402977790278773027135763657257293102087387708067639459974844752196974196068132117312323534272169212700779165793265373393044909275436111947344311298191700459730374444068544385294896678327190149487435845036990866503291212465910230986297735111743439277141018428211200000000000000000000/737210238999654882773480331134451810255685471928227227873921457847091600491357445729527982872121835584936172513802519478286527235821402333854944546294236790905904415342691589506670794054863351772712017120432552006249430099149122478344413081849225249978702407800328546379037755272783897497940910930281728812947347346675703650247344126525816298171*x^28 + 15227741181461848253760922064050581148955588598420045090388875408722691238328067625008862689490198421958015623393499200683294593323013818254376018626987031022077489409965106869502578655827191238496615409077109952881028822591638241768333198329564421406831211837607629335523019152566435816673302161129539938522800695687041386522964552233160737488412022639775915801629029690357172022654091881361543755449660039769598407947899638515947300986871236024065471283200000000000000000000000/14006994540993442772696126291554584394858023966636317329604507699094740409335791468861031674570314876113787277762247870087444017480606644343243946379590499027212183891511140200626745087042403683681528325288218488118739171883833327088543848555135279749595345748206242381201717350182894052460877307675352847445999599586838369354699538403990509665249*x^27 - 3981581154383016885824941121952617728868024976980770322135437613617548083000152397368688106922487265319778142121922324629744997873027674231050352369223588126733992569434293844450538452732840461411177256361604751052999206080099853252971162374181532459453472392588111214485666020330922645288073730060485035352801530853391310926296697928020837743431189878721436254360642416655814495696535516843193936967883251086577862869319626275409409109463656348071958821032289894400000000000000000000000000/266132896278875412681226399539537103502302455366090029262485646282800067777380037908359601816835982646161958277482709531661436332131526242521634981212219481517031493938711663811908156653805669989949038180476151274256044265792833214682333122547570315242311569215918605242832629653474986996756668845831704101473992392149929017739291229675819683639731*x^26 + 6092621279015348166279471825603977212520535864137712749066553853353565409429291299425942337443719156668129310136441501410968086845393634381712332217770069579248211417238138917277386911683702854061285661704031433637102393459783964764139107751839211446330437628253766436653792713148594610769791699564488263126237943064837406905438923648632819463612170746810984961088760557673517224162404420077572585144408255453026872411363757061824279521882661669822340863542158358237675520000000000000000000000000000/5056525029298632840943301591251204966543746651955710555987227279373201287770220720258832434519883670277077207272171481101567290310498998607911064643032170148823598384835521612426254976422307729809031725429046874210864841050063831078964329328403835989603919815102453499613819963416024752938376708070802377928005855450848651337046533363840573989154889*x^25 - 17900805731860396982811236142553985789926708892225631344132500505138021947116107116421938819569295734738915206709621469262164341077196688328189743320473461741594227913846730534948958212384669483379055762362869555820323226325160355954579601218213755352077142605103039043651233662638793833899743062416588277879118429722521752191909221923700380031452482991990358860146608195854916549900138156634489291658830564932845590118746706311915994707746747470223952055612364795216710860800000000000000000000000000000000/951227480759148752256660695383890043211199865219391094690666517901889351164694986979384319365126631042222444932388694464651272434648326470795150774431794384432162072394801095406919252990335117488827750328236540693132989900507057331686358982571018651509648282048976400917451280246578913919100568845002427531011002510555686885186971622900702037563791*x^24 + 72798354469584410168910503649837529222738616222513182684847880601244705801024110069341219492997834331485677676522574155158223616565265090412268850548821415389443672641763298851490312471791954429844341360979946448724656488277238127754646362154942938569242277214642653856028457616947907006156929364472605872945172439201943657715118148173162098093753869153123738788822126314002755092617220639799349847925931083739645225190677019935022307984499860343821473570905110035325784996131635200000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^23 - 124236882275922113546861412169533934644248562684715109317994562243300125027528522235845206813595337745937023530072824762201921451197263595950915347556602534599882391488633638204173061489934829756924750856969522718983611597769291110375840716711847834441319190486465498336129237380509485037521977391202014170464685778449322615905515665514744470386512189886832994100806299351298093894152523129479370630327970754508905970345370095462393121807600843266255035275299629944385354591738265600000000000000000000000000000000000000/3672848160114298703381351860043631776503606723050324971250279774353572766368309215318789756260921539175100345724856951061701794370402693153834797457011294615141486955584755134981645968789644045193280589295545113863424965028315981930595820699303389924038259664490916928290923554915865061993468796003138145738450933234922259824293357232085406861337857*x^22 + 11755312628641546719140804543027474866876096485434359121700856472365187177035937932685136357630736519828695220273947926606738379800624038525724364243447427963104739351376251382008028547474622515417569559329932822557753448751106695642341356411129969497905089699172526730027854098313347173868054435075338731717532224787952435877440776140995027646644378904051541100279531718981766846798077901555407642187232260637039970515710025399505523674129937679087004208848866745894396782081709860454400000000000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^21 + 7297226344646900810626878112501899967302213670308114291990358197750953819608667181721299356063423889705132296095700966484952603797541027019338789015242490141816479323566578626169254163258660742271975317625963445101262188180415013170106591275011927278760360067191675520702199076481522008102054380484582176841584525743846209513965898868145148313722459022067066934740500789580190058279568840375656701453565850461069131672543863980362375386485664258210468081476018425961723895618400149139619840000000000000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^20 - 1740565730826947502309487556798122884134851794053616080325124171662353075097356077852035979683935595518582888610185645821107668371780348824071101345863387863957984466548199688076968674448605789728346812949037877541991834627548408549712109067082628482135971786411786974779783681556923906131497818498277966796699440928334269339250759254379839512241524367843966077765084973257751133357960627132933148677858431335924003591264894632172512814640570807209414867276577698722533073622748242443763712000000000000000000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^19 - 106842352653698494314193666793729975999783596303122956715383209977507820421816000613863520416807256203392159142610832035257703048972067846254730474566834583502776483837544271905807081755704164522963533790175012260471599279575923780730938709645279056620707438476009777396773855291977783017964015483561262274263121127529896575533589934446599811548033552061614296495527021612424574661898287347779249373766319599504138023753330378363466325807224543107075081505302361320639495376402343036498581913600000000000000000000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^18 - 362900768703151666561094812370839020366508412040257322043357783527959728401748891890525466504469650537235220610456721742317651502772428255087055098893616181778938256506623112409160816235956660005465248968470653325387253813120366250554085344444660828330756074000604639291132264047771941839482758315319988195190942406619350890861398007013542499311594704595130923623316481822789445091645257290063878720450338419588715588450964907904253759323962535978287386768222826669405043773326207996870734643200000000000000000000000000000000000000000000000000000/12088778381303354010467098506236324456439023452688817951731053297044540827053309139161844429547536456755131601491747713097124449020464493360635061828706049163743834549176313258846874480055980731530201674701231268808756341848165847811298827069892614518192152670542951744109860972140297588150688686182514294251722608064611676375323169167857266291953079*x^17 - 28003896025991086085120750159281342241182459200336352917795453899902934351358823119355421168226645275195619428960828087107320323951809796424813408036295162261410588706310250424908673742065893162723149961485848490884059804355940440228002119378232366906663678505925512850190092736960004677742488701040007793988917720540167683554938433443111771032450594396161107256605168456618401441202319974497597110807402866938135258585723432044953128243061782650472425985294441284684794590901637327320266508861440000000000000000000000000000000000000000000000000000000000/1825405535576806455580531874441684992922292541356011510711389047853725664885049680013438508861678004970024871825253904677665791802090138497455894336134613423725319016925623302085878046488453090461060452879885921590122207619073043019506122887553784792247015053251985713360589006793184935810753991613559658432010113817756363132673798544346447210084914929*x^16 - 13408301798491924819100062976015787949415503363107175239553033154124570972672014764980086975065561133225120944861212459688065985775253852888364059745485651473953967196225524143200118006786542704049588612841762682762177961597394622338385773709677983172301854541616455492333444688853215597632902858436439052235950238745852214853908928340931420298507263700613690403065342357700120912855066044848690667524047345723598127704292027637337431593084653490481070697982526420422718508771287547101304641940357120000000000000000000000000000000000000000000000000000000000/260772219368115207940075982063097856131756077336573072958769863979103666412149954287634072694525429281432124546464843525380827400298591213922270619447801917675045573846517614583696863784064727208722921839983703084303172517010434717072303269650540684606716436178855101908655572399026419401536284516222808347430016259679480447524828363478063887154987847*x^15 - 130665336960606741903984532931329215726060650950740469964851443808848512084441606670328057888470215809220715836311234148879563909896762210251884529218947338882939979865200743265600322978303152227779992088081685860232137879766809777910070226562647462114687411673626718374286637626973123755729191794248171968846902636077073027636402656846276139437886378029224524328011548416451108770200622643129911056119443509996994408755507289646950437736106188393925119800286061628868004130579411500056707031734681600000000000000000000000000000000000000000000000000000000000000/610707773695820159110248201552922379699662944582138344165737386367924277311826590837550521532846438598201696830128439169510134426928785044314451099409372172541090336877090432280320524084460719458367498454294386614293144067940128143026471357495411439359991653814648950605750755032848757380647036337758333366346642294331335942681096869972046574133461*x^14 + 1064677820513664265032042309487363539332300755734667799405912769706515022518115230030900048987178244359921727778422219547297067329953912382718835670753330558965495559137007150570096249419505977178282036112787358600985459029454453571351333949654471845294363715338952268243763320566144680213289932770804400756553839916809705047583307901150962194276909026905983350056526009591356468698111661248391954822788101584929835487051062597819148991922827324207159155850368804728235334518248418974571438890654105600000000000000000000000000000000000000000000000000000000000000000/418574990960056513547473486457620956872802692354049876338314388409476190067656427427984065320265536567306780973458817857754137079130965030372826034426648342977601242129241756956174741226428133561353004558561321162605413349936492322748480368620450537089432481828017820078098832101166002249656957489924250958956687415215859466331987742340391472158889*x^13 - 207962228212670911136436881330241656784755617585209441729324791456333477606867954721397900157730793511610232480970698802735257535954770342303611332927308368260665717890388294186733662134937118571438738366078352846590315089175853889966959195246433228941233610963723499025559047605995026594404959160347610768309114105150383547013831277383524621279109214435427508633566512648880309644682299959320082397977087106506534192999636659623553982978667320655024239815456772670187127265009476462625308838723584000000000000000000000000000000000000000000000000000000000000000000000/4005286979404905892455127437343109898041010603108315126772387976394299636170457159562475197667308112513740835032559379565650811745259207365141545754646995218256801478282175719718261688974530038378713837835927059829252960772427461211118670337299225653258734639575700030851606930115447177746421805892189908111724027518999192829109440820158568005821*x^12 + 13668604375708890735358565001780512557703885450485672791260093930204236478581159448286277310434661895559420996895649077778283831542538001490070382190426200697028937337360265214489804443601074281089797131220768012202312186220312453118870350176908681892511739599297523901754286543798529632597862455528794956929972332917444912339514729425001899728761038400752699367946333914804057117977713485360889830967791112012595966173841912812863502645461119914337333747974739471343295011882861142657188687849159917568000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^11 - 38031442229312415375295452238351609198175010931498519886032283663285356588089974109067969376070121296020991388596900812304462222941879644325598449856381987221111050892130055669455236685421843325579154021849041678434819700799036378241213062042983722330313115118912920897032667281288507237320763774423823864422931611440506490208209699471466898281432987410472340175793682733786097371799683385044667855368123520913747220633221823241165355240806317427524873553569612294912605659781628958680995769341790126080000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^10 + 75093064987114815207325619617110835592317250877760547309531958438032945320629599961426655751370852803500027619117086205142354724890730671249722774978911997025548700230271246167973477269561250296199054773886438321149678238827721771385012624427740033771723701158020261747303843795753949766344451062501727045027364788991703308398940557627835665681216049147922307349475990645302464522516931810972298055583915608488300719381280514137735754985130933633334517987883625628251658797693557858633270341349356339200000000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^9 - 150137446916711150921489323032721484900048814270572969254510207769957881381138372337827854296153565750878116008740366013153361588086621873704854354205662011494479609217000261327234854740058097503512725677462954822425197197333002063860197293358905884379577326942929261834398606327289898803564222287717610487209561372133409557707173537918074650016740949184903033598327477447063956559235514796479008668631383014691795855642606452742280316186981733930518145923222164448616276785368829459994549565614614118400000000000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^8 + 157289134972555081886954520104678062549489121216617766594735755571153100511245394211014805349685401041728225028730022131005720874719828768619663843129633085416277442028853717107644486375239229220528285547167884362797778794535622952467441656272509184787994007232872719637149588581423299016119520224323367144451667593962138875207682687018034842075805824389604164233568153173139849392942301954808618882150915070454966344815476571973222460846716097791344255588070738100720223302884587131038081934324190412800000000000000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^7 + 97212601280309397840921747257078740365003253943221585743131957376356600767650107473330312075940795564889975917911162637856517293014464181206433776172778933757999529067738243977691204030350580936330560555884254435097188332436681554991744965394211926687436075784778109184989748667064570756624025483634581732870892306625804659102969957821444452626151274483370464771316045762429988452620559283171658748948252511545471962305279208888383526904033382503630723510049323535969363076810650421040235800906694656000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^6 + 60927391321675064653253190704718388074889278857011411502433989812047229413110049982071176975123980291239197078479004339674530447651761038996732625541556771043081516535968773148965434188819347107818261270485641634497848868084338004704695429245078864380501115033788184545785933563244705449996132801755538157980250085825911386777980767022841180934717142987916899675844235050048837009706492203713037045038345474060280576286459819990095472688777237792785424254371298905691316211043589090228065940312948736000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/37253174195445029705725140294728265161679439619510438994109980568443380916021422041090581813503632754490303506637834789340118200042655887703181517063971702525006510549502516369099551969152103886960417405711957583471881788144347816724614752807220097800959490882693585986950796057003774200219469216603258335347145179954211492503546909068294841022141121*x^5  + 1011910402118409980282638887789082956821845217946701561708144265562533309883957278414704518707033570406597195388703873608163443845299244633111086749255071735241684686450209631455443207283211495925188465994106116440712593500377153358019276080616159499926639258064623402814520083033453406731994293869494152993883705277810310584480967822319467073933461728979256364348957684946954440099054787765886212458528610725093442785461653651711500864795209755714053408008962504895953501257242227663927345581916160000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1960693378707633142406586331301487640088391558921602052321577924654914785053759054794241148079138566025805447717780778386322010528560836194904290371787984343421395292079079808899976419429058099313706179247997767551151673060228832459190250147748426200050499520141767683523726108263356536853656274558066228176165535787063762763344574161489202159060059*x^4 + 1150145301104570845903016968639149864850667092708311592009571734059322749965364450789289071724044154920891994103282464856295695387987281737401574174446474876254053603162417071243436260169250861473084608435019165672521559937149307761199235937213015307757987988273097534944626063218026537489798852062632507439358565939878113378169810906771944118795071643393297377596848381547112110650875432537204853813674867616174215964401839860039481147162219577903091380644898073714678036445046550356947642613760000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/5431283597528069646555640806929328642904131742165102638009911148628572811783266079762440853404815972370652209744545092482886455757786249847380305739024887377898601917116564567589962380689911632447939554703594923964409066648833330911884349439746332964128807535018747045772094482723979326464421813180238859213754946778569979953863086319914687421219*x^3 + 3999686750110514498549955289664360160051928682443495533323577992138435792368917120217659754861759945564270055885764609475939197636251709930843411488192309193954189386745361005453718232174129871860759779024091022479599215045823650828965194991155489564433646669815976935438040405299799374974522107517368029250559098521864239198865337572936274308100513060608377560451161482015131382904897178827662120814576063512071711203927007479616934662619022216831424352818963321145625613467822661582821785600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/285857031448845770871349516154175191731796407482373823053153218348872253251750846303286360705516630124771168933923425920151918724094013149862121354685520388310452732479819187767892756878416401707786292352820785471811003507833333205888649970512964892848884607106249844514320762248630490866548516483170466274408155093608946313361215069469194074801*x^2 + 417275871623133103282887586720004408393451660646406075801864197155972424191387558988812852222642899259066705809640972658159769774499260057065895699419199447699986525054822656266328088884954855471160496850226552966501380248904881088557943521625420841391504034797955670232240772400112545548479931734538905262469234014236920946749566024077017955817951879861380090881722235638435741141393145115950435297935049496872783206059613602128812158408681044044018852438015106211105584780834504704000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/5244024718842908236344031776231864976459731200718640697348300679658642352034467287396788917934300051820204526314384728222779232156702558196733161282778161991349502531228911371427652343167734983907583650140719955088165755679281855146459429665809926305679305224748213104039932531940901668774165149844443621918661464541265915381504926885751391*x - 9253384766644420730718466794091035737569008124012698221968578046043766447798215055393042731624723327469161323416660711552786018770194603934448484941315662293624288882864329720642705953268769639299002442089316419235342534665838640268525593693845693439289655472656614993668738624867329327895982163184597668862370616371465486532283104705956745008364225744712036570487449141394894337352176376577852704538194344678224191589091935952425786018590269775295943308337972094315146761994240000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1827823185375708691650063358742371898382618055321938200539665625534556414093575213453045980458103887005996697913692829634987532992925255558289704176639303587085919320749010586067498202568049837541855576905095836559137593474828112633830404205580315896019276829818129349613082095483060881413093464567599728797023863555686969460266617945539]]
["4.0.2312000.1", x^4 + 170*x^2 + 5780, 2312000, 1, [6, 6]]
 [x^36 - 761801421494868199885867236551524528322056013286674368817237751882740388776208130429215212197791900078941435786196479892909287769392699125209772796412907833167064000/3091924646782409186932205682703293147711117154474900055447504271389402756013727779338070167025228910482468881761626354012737*x^35 + 23725265813588836354504212266673846819145112611887203334293175104349226995072855111528327596832129711079492859993298407388769496133464272946033324667465212278126279620857079014789243305986730783670770361537005621997385361495663765921422823970270437500/3072778965400517299786675379729825530056115148166779858758612077457854846378795691226634471579162488457042489286534935975663248935122114786230502585619822462774791331927626538990641902784529*x^34 - 849488767204501753597237575677056508060439103148925129810506032459024001226093696405141059643486677865040666820257904237875061190139371068651804296287024401691939864413948003658119992463117000948063231571292615935146084196344304709568034754217757011909926291394377846874538328125000/723952524811192774191216454288147671984277598312892563268896756556806517689085756542176108278200985250773077304589024358489299778884191341878582283421932510883878052413581971997140263610720438322356292433*x^33 - 99861726110116985631260392129313391414107148599974260378877952702914431718623584655882596032802574095804580242539494835570497507257404174621494059237090737592673361686638139804255339410535635742193797215839340335982853914909444039367653725996154865748541245853375863249123659494657044182904108886718750/105583912670948581167733192620614959764130370812233214190942308087553653053472163284152900056365136198015217702168058378065132814693753000154963365332956448271797512861156567808613409472542037558392919439641844801*x^32 - 272533827299564655940545720087091192607677006294478086817735921214648037798482386359487447120088056734294585992240444143398761756867687605243059431639889989521291232110688975033434841092861011278881056777043276757608515942385567115043593867277430636962324209427114702123483206484013512839316834143175366261962890625000/1509533199456551864955081454896932079747771911502498263287902178727754577705491518473534012105852352223023567487896730631197203851676586643215511234165278340941889041375955449959745915228933510972343569228559455119897*x^31 + 93361137039467732408614102125930230246633050497203419931447728605019045926295332692543664134592276430917968588189885939568124186542793095081940065609978684317663874619097732698912251351226500298403285788927955809011613097739116855885055614751133916238869424904849740049077304850408457317565049950208191538435783521972656250000000/22457644279532072854591882997566532720243387116286386753618249166774929445843300977748299449612248782239925020160727947798362563441644286407962709796941711176322775884029172807569705879321605001427259114735394932205169*x^30 - 67270863597256918976836993320694865990715652124503053253779054746582445149146543062039255934226938623999452503789960089655275073542227009476883444108630985172346524291996642340650179119556146312212552341415541402490828357693890499498929422186582937128662199316599218511787913291854067303822619843484351178038350214388077828072708129882812500000/366890534594715474225467592531244445050616215318770700393861336637602022356742008073473968108315308355453655054365812483181849198946142707046886789952636735487585189617384596157266284950477060908317132157432147007435845953*x^29 + 128889235847130006520280782014959375890501275830722412510977305533215490049454080505850727594445976619936874093823284911963639947062593416523538080447179087968396247850210066082107699982295099497564634735608764534760643184665875161768248930049667681683806339386635910909409404810239629907438692460811675478588903246420508390807338119991004467010498046875/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^28 - 790153842328896936356499158234726256484385327485201975052203410041426133611895772487638010490154079237212863385812473726272076589199224369763638194046892664273884409060933607208410271118831358212354510989738360545876555877469568044462343200660508547462693990171028655793516371137716938748364207105308932121571087729033233690946903523591108620166778564453125000/366890534594715474225467592531244445050616215318770700393861336637602022356742008073473968108315308355453655054365812483181849198946142707046886789952636735487585189617384596157266284950477060908317132157432147007435845953*x^27 + 317023829995943008014753924111560748302020104062917730935114861795558802155635746381139109997334114088601062798281587704190793481726412024221271223980567425312913112466890567341067449258546374051923282285430246121252204347745784289275704551632305996768229504674062807875385818303875980921411013361507276598343510442355884631973389585511479202838420867919921875000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^26 - 82486111644101517116770475790549096019798528503251710544318493549365286843146336879425073470636576347719703842836374107874645454533710323355771733067473984002063967757048246260902254555533127646685264018990523914698950157539470003209543219800499964518809686316924384573221512421802135338671355367196577568288824256709497431512151637792178487794934980571269989013671875000000/87847029410002296645534493986354303744513741696043688826699193279425836338938227285197992363962820310460734308791814256536499103973020084785874301819645415539280960894303354009486293579691690640019595023610514072202949031*x^25 + 150862609766961368654998295599341918528124700102906271110902380323514169623949715797076065763100881541579542215998139432431720035025278514796755176212060572885299558166730187438955615340726139052805855434460449803942851143828438750010511441783976238569393453929900234283087830616032910440672218871689601101826619102796631652646801534777247709803327868571095663355663418769836425781250/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^24 - 5603935328437387896580097777652443101042670201164571664796173502288665024584844498314896992130666132747015771008335311009480744873591730087792055067233269833209597350071887153718330366711113043213541738950297002227260628679231212536442389357219178012135261557561324975878122361328696135679809906196488790833175721571049335639533271144070268966080882710664023761637508869171142578125000/366890534594715474225467592531244445050616215318770700393861336637602022356742008073473968108315308355453655054365812483181849198946142707046886789952636735487585189617384596157266284950477060908317132157432147007435845953*x^23 + 11517787405084228344641875838544891847617511665075152562232430812304704263775229870554238268134692596984862179671289773679357313301920032261273244987696242238371381340037153819654063586109004518968604530116732832660723846849773129121673455436831348459687677188738915450451877564386757150115178116338860548673725572770085098114725520812462691450660220276644467062396870460361242294311523437500/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^22 - 302487973909229513843624488900572764131902884186292089704276979408216912266847903440816235041657788683420834469666961751112760416639015179201205809808968168092164256201518845366937003102722060027085995994699524394820628509220212524705187283922813190590085291165133726517241417376629357131364780580889073368307376812591898181116359520570374301924357283613284421087655573501251637935638427734375000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^21 - 152942781592300201986168723453673643569860231213082505357266306326491419363429997521963472007321094818765550688826012893411561200931909671093401002902509503420374450819046180897432928615179323025746462992481257215722026973118466938499438091652278860767038258600870915594350611071246691804477571426974387236781349709989282395399115463044602098819047956942222753815652680486891767941415309906005859375/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^20 + 27459019859215272774070131914606196849719459432770564656115521351001472233961667154146896872281838657433721604625103464082872321867936923082502915555218370408838740866359423736153569804326322249875771226247977219431216357950618053694397398991135382999067617117212657518078464355681525982633765056888077318901670065705458865557793399954980339647783321977010580541691268763315747492015361785888671875000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^19 + 138876457759894949506609184567781736677753677310607151911794393144333129336559538665827166992663294662472626141373828347487295558028629536245901787402896032335453268685546934793097025233268414094336777618117645005807149675712383457932075074176611772497572324877312273755977189049060412327110481800065694901357482324390966102236304232294391671666036241328258596274443611662263720063492655754089355468750000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^18 + 136487005700216802392972794396176771152199783266565094664409265605261710972852783234980971353127575379832011960007296185595041009815689866310854779884307734694548294563372874454474550114923633462794073049044940650322640227581198856611831001297680408831999331293530431726730130180498274451458653149470404862959437924522920545114050204277050675593904274768218332197017730322841089218854904174804687500000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^17 - 962469692612662898554356614320589545026013435763638012792843824870913927780743067029801120408962674758151026485966742079582854596430393239848523341172800083440024455720985767538536104462948983738598796960289848759964057666745886572442423244002443965228944879110122458219619680535722786812346253931751300216178386087748011354963983551846779863361590645824775642641091266682451532687991857528686523437500000000000/20055109608071263864414627244473169022059407268228623494198208112023261672233485971861921086306624572484604938663082997472962817948824520963977734499018728306395331908345781783516163486038939020711868960374104498798743991*x^16 + 1929410161988135141198631050004590752079612457061446662316530628514783812415119782999783962267057453198106152769065305217960511190412417449412679645458751348258609421731827789383224896315085534231330916416309767901602767384763659948351485919208207107260054778243313981920116029033511352118453825544832932302039911749274768704019266663214944479903143744117200415855606365767016541212797164916992187500000000000000000/201198035100327840704288679775198566640660505174809738925665894285136592905310133459647014769076136840087488255619961684325530205873691161928937917070800790428675749145017359183016994972842259207786814408914403197626109071*x^15 + 1304122763793143176506415714041658094747790666177828015316349256127019464458213706136273269101390853149218405679744485943088753005628611726513143963032719698535467846481206331980659690356447743620434604754450942957586872679641865987426943970746979404623626699789205528042731061705252243309526934479769858478056413357329244548880822768866513076329753416405037658262018984700603141391184180974960327148437500000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^14 - 1976281561426405650484400641275553260042324581522078315988729697657835009314166523437405742566057591090410026526726470462078907038452823035970394570794693331549019789722904878562646175804872014938342893018365548041355125156927923838972004597258430243981176143267426221356920066808383829327262306096933218490398706609079057237353726446155727166642265490768336379964629223593419737881049513816833496093750000000000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^13 - 4283938698387824854723945713566470555938161980934354273993789584600689539594837738529727675961878232620043240165242598108527718990290041275673584288147204206040585106779480357537619505749353673953479149439992658270384258070763997389558405682783455450105261530517198649199881487061079698095562356836782841469842834902348091902880304628246361268518650250824041034369567965134351084088848438113927841186523437500000000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^12 + 4237694790689536991444735139283628452072415573060081396665548637373277221850005833971386732663073118259388889217610900644799919014188862410476176318006257187122566261635248760152549428148279002803233907440989233999713589293825550864391242641569969755518103617895483705009233052405012912773964896173728708176185801830884011656944634344079864171732120183700667480336171655252996970375534147024154663085937500000000000000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^11 + 5134601442442178657024861674280060362987855966896011535093543821395408033138653065520184779193336490472940565950078904393584332556095706126344516992863222503148139626733098700718892064345041899382858591371655410444166823421406214537390775641408560629466626328355736673423915918279389769828590690867652880510177213136755640712298664330419123885711199178060130170054342624297305519576184451580047607421875000000000000000000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^10 - 14085570610362853670409422153546951274398504081215151907601462974873508091363947543567536994246974273169874688655727488452039891851607076381728178354720508910287698699737442363111307413828045712157201848471345531764478406153444916138744958955093343474777476359365088189604187637315354643120543118760657985709752310183886717099030225040830648321431189206439432330124766901136013075301889330148696899414062500000000000000000000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^9 - 314327106977868273987037644974591994720520495507170966883887450594115038749150296820377831837492534420016149663346669420599325854897181295481122288142559301921645639896870990231611725256326160520044355423664285481494866677948345660574757327597684885367556184283384941253058048739896923746812938789215961565902656936163164745256429435349993321346596623517453054258950773114378307582228444516658782958984375000000000000000000000000000000000/201198035100327840704288679775198566640660505174809738925665894285136592905310133459647014769076136840087488255619961684325530205873691161928937917070800790428675749145017359183016994972842259207786814408914403197626109071*x^8 + 16303072117429879303295093501756240087957694973058724672057849354827320251355150645991835086329945988915336337653253274478513551573521581020003379254692468521634580559863459388984041678975268480210247825786495256799897935958323999773447226712875637977452978952023917266901751685043786567081855507862843786904289243123334781773407755664117011945308881606655729796337417347729115135734900832176208496093750000000000000000000000000000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^7 + 28595645336870965282833617416817569620719507459955487030495844437095929872100009443206917812609129856118834130803583629172612638478360245603886527863142504854395844887696055418471729655066401793236690512690701439191549982678761578701269144562320614976971682167230072175222172142890599526813256228125840743672726018376818850908808101056719238932034901011833184587076356342194571880099829286336898803710937500000000000000000000000000000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^6 + 718050569365858871266017479498003291004559685810982391298106533624921581874284958198887071852998500244239101704305073643700191762677884826353452513188822941913071581830219807204786206466587645771816021769580872006477290707254667488097587398304055963545060935900724747295858478306803274086274691921577003409087264153896000134853654086212972636257496478279902546431462395659650610468816012144088745117187500000000000000000000000000000000000000000000/201198035100327840704288679775198566640660505174809738925665894285136592905310133459647014769076136840087488255619961684325530205873691161928937917070800790428675749145017359183016994972842259207786814408914403197626109071*x^5 + 378878866472774176471693670891689071137515736905199345166713779344757529616220903501393176985178415966494352293936373547322540653553912439965501823560815753407053881524529218663867830992184468890974242266743567131297316959085617411083332642819694953807392403684925015931344076306838107809984882731444111153603719303815154130466972773710639886358336838056405715435045328254304308757127728313207626342773437500000000000000000000000000000000000000000000/201198035100327840704288679775198566640660505174809738925665894285136592905310133459647014769076136840087488255619961684325530205873691161928937917070800790428675749145017359183016994972842259207786814408914403197626109071*x^4 + 5822532636769670057497092490912296767771387191108531122441384996817054942574828165743234038677709959650387503712154799459190852464165414788843120034721317522747573929911837840691673985677111407803690880417768244245901171578243309340072151939539113703365677157351650444061578897073749936429173535023693205636277037254166317290377101113235276943749228055282985875174689427424823406909126788377761840820312500000000000000000000000000000000000000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^3 + 2746248189844605517179786292260634260460671450691369146391123971504708737008777821835209948395042209184825269663319984178841576038435706754654426790721077329989743599901682928700298925550190882185583911894667781201377285952669622811750774818033003015984004361368239900474447421850123198765621828211520041552319269174430571345104895470297157085353918822428457188235262353970256299362517893314361572265625000000000000000000000000000000000000000000000000000000/6237139088110163061832949073031155565860475660419101906695642722839234380064614137249057457841360242042712135924218812214091436382084426019797075429194824503288948223495538134673526844158110035441391246676346499126409381201*x^2 + 1354167761757060962365666045099827644788285503662710571726553608134133722214568345742114656840299359156157669663241330357089894945046264718283555335528731733050860058010085080773482392703360369990322724437415857870565887209317667978910172676753095317187203949814853858574498413579320673917224003447898794957012403374717679503159485695168518686342931031663106011819763807579874992370605468750000000000000000000000000000000000000000000000000000000000000000/8818473970190296447710243980866382054459932700608530282441692513780568656679048549655734365607672540394428997702778403794377957816036944325942695235973855516108800071676657699943200572556183518914535024518326519624321*x + 458861285367388381650239102127813036592818838885300496220463715284426010223430151087095930841342097330348430843960277184481845671723589255460738876493012267021632751711521415017252330093323625018285700770612286923232713173505913623761349475125460081814531152212673417682143411500629230628968302477794863832273746451397950292062534042704255443645422474219230934977531433105468750000000000000000000000000000000000000000000000000000000000000000000000/14873987822546306832419480336880688931449497846142091992683539127396731376633303406968835564077994987058190758711848914088120608206059123288462652104092327282066049056158407849139804009725876965539004717299249, 18844989973849797097986777102892708016920797157579686905516722468696292399684154894459062706726041948472632296163788955200272801234565653226730766973998086044155763780032350892652219836412593703419155442505684132506194185056365506632695107932693313025168012344408028071197096859135181362500/9559998021380525813277179898779051153187766413533044072927054314982165823055870530675893124402034336276845405641237907037084105862841317546067647881129154984042390365659780786710871716147477126314213051925882780503152354684863401328985741958231169*x^35 - 6010101566841789329827687610005763321007383787119638746262985483852853500263942076361276597814366590634511240228705018295087702839484367050087543878748532242575594863344217392509339617140630106549612899061335441100299688172614450192374315369097568467796816095212591597510944867826886123065239256934718076915904046105947693166580020459007253805538991928309231603238426116104687500/47893537927888748820390324331388828870194133582645437745599951973622516081166473508054314887443232491601838522233709866111989782289664284165839649356042227269908865562374350435189284234423331146031463175721360494577413104861054050765590366250853916168466280492770296966074836568360694408837752735649998072677063745793*x^34 + 19256370772861008819399294860012372529068991150241759664145164614187861048003617560908933404137246910841975242914904163709746971877125559356157800204136970819085867493573685742414350379287884837201995949927021446436196072251059813706484238051717278850344411594609724509490811219392780738016539739492469318936910541428489423011083740489867070086205429892210043863949389777757392283379786306962395241768945312500/663753408568090000568890673065029041474567673398596801210763195746170316304767421590670549401513702971177321386365901247577876916640052838465050104886244172200660572640552725762840339025634388526128115428578222514407359209345493702009628772936114182975066278147149233397755657710755930870605849974003193152745177181905269419005233*x^33 + 82204849638587696056323733328405597445102736573265578987034245985613565274067819649063443132507487835082391303165133157906794672720857019634352659976525837279255079634125516558594826311323200440538333283801279994156400782093082318419039243544272602176064794392310679503383442300832212277163018959425497100748410593172345203708706504698510158247508193004161457868079904070798000624283974695587158448231647251553934113644307495117187500/1581491048618395170871428506263640175984959319127490743993249240628634063744507776087166339734376004296851701639540881884753114583422610431661285623531329478387900720882348069554481570176756501174394400332509998765325844793047107073014477736258171255503846505266197424119695721553270704912428335051817798385413963494352204654181277775975793137*x^32 + 375471891115588571858724384480074300916214847956102688759451774744587941857595026819937543905821634992099170362494787177822400929485843986847043603438743803081053221530314411858203738041311480058610636534289731972758789134262145907644138555273647385340171162827827815387194911708734459842893311478695488189903268510089883597132779189038844784282365587569747368850423660966313729636599510065937414627116152507734558755698788747249812894348144531250000/22610577522097195757948813354051263596056963385565735166871484393267581209355227674718217159182373733432088778340515988306315279199193061341461400559627417552511816606454930350420423008817087697290316741553895452347863603006194489822887988195283074439938493485790824572639289731047111268132987906235839063516263436078753469940829728363125914479689*x^31 - 136295178268113714340205828551153964046626918588479684065996352931744743643430480381665548984643909288943619831145761268540995103326409024152408943811594301155005667956258150321353213112549507983113545559499598201805873498808346703739562586165044021601919886950065755904049844637255294618629005843670330599545384880461959438187422010947430599247391367783904068021148479055281639772737202289607678964580512753137581146665689943562556530902072965138705444335937500000/323263426833423607751394184522870915632826405523433315680761612370546608550151690065446350724830397266878573263934357084815389546710863197998873643800993188748261442022486139219960787757057902808159658453996043282217405932179562620997829567227962115267800641366351418915023925284780549800497328095453791091092018345617938359744042626407611199316113633*x^30 + 105307974043628689270795816551098690338691025577205378050067950155487499386925989171161039607257402767250757552404853265416637898058836387999147416081784372196788552412685033701209162363374978685077822265619196702980708912798046320702993653760953118211058784391836688660232635685790239424069500616963687291510959859237413903079905810486622547166698595062207388832402545967107719441399154112489396078959622163709301246437810078322466950901443464131971914351893377304077148437500/5495478256168201331773701136888805565758048893898366366572947410299292345352578731112587962322116753536935745486884070441861622294084674365980851944616884208720444514382264366739333391869984347738714193717932735797695900847052564556963102642875355959552610903227974121555406729841269346608454577622714448548564311875504952115648724648929390388373931761*x^29 - 173044270368187919367587803566975340964904903787480875729168104774480805808630857111103504223979622164593083609298754867771744063697318084407477891194513436616906031139056890771232856561303116950087411736908260168048626856554004130742576197462707461988911023647998724504610091594665546021878967428657233222694124515666050400667681338552746569097775543434608456332820144380705720992763115626551285265403061593855222362844418761943494314832875783523940270913288812210994958877563476562500/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^28 + 854216825518448191098904361194281738864165077083139047791084366386020394703311789004964323410937293859944750735217935255108463526112326589862366677653533006243325978300973424009795783684525214892280079064383447023479111962238604962799485324445419556462070635397629754596779281734295738241217053538895663096926931171453085133200529512676563031645405459559979925369835273052643915422332946584714234479758021676012647168169619779752282613994416578119803768627329739038383282721042633056640625000/5495478256168201331773701136888805565758048893898366366572947410299292345352578731112587962322116753536935745486884070441861622294084674365980851944616884208720444514382264366739333391869984347738714193717932735797695900847052564556963102642875355959552610903227974121555406729841269346608454577622714448548564311875504952115648724648929390388373931761*x^27 - 408599485567719864796089104092174898472506072851436535634140391122561300136563107309982535318224834707628519312192886422487420384552055908273245371058366616672860831311254746418300022628763815862889542392795325308606084527025067394274475287168707568598119204711156959702323690630729085952701622433716150162208882907765172356335071335930358139109922842309772458393901914253929232824086099040794179264895465329419377698812135455518851364373529175559641770467093717402629937085056677460670471191406250000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^26 + 7597888820288201395968160471572242783442250162863182995093777328299755491538832279059565436894861535498408451374057517332959637733837107550382176307161052614764806867714753382448061150359186295341814300740893361537960518157379237915159063669508287536712693167947672311498565333752946601063902714429735882553756647585110666523863247856290388402433631490185532877000474335201586260417379437692838633903344082638058075428388604378406038939616831235945743705508032144869096158672829404694493860006332397460937500/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^25 - 6942444106622612870527496616258001776044068876728947158019947142410374420418121300359582259252502480913496426760479143263445323734413575096790859515604289489967036412950456074059334292347078177776952673523992924967305530127707932343141571114683892526547496607786245035393964881209682469897576842443469805738290242487835141752731874510221717809144111777122301956841781388478075166593638158600444479288678567153624317076667408288385955697829687600351094122306369677630413601906700405032215348910540342330932617187500/3013649366285787827101707075068054665093123586976523491346455031454450640999801239642386947079870477746061537847646103145537018677401273039408854292209259082201534088532209491437698956831926900372843267522737306727768719819351406369947507900931646816528851140479856776336835948622631577172378316760843407268567525867212393095678332871993536664592156127*x^24 + 66746528895858721558793308744502713795643627688423347655858629367479754396053590228482900141644488427880672430327557670793873779212929270438946569324629000243876572098727252086939330804933812214610781088080029621917503686407294544361679947738912626093648519304105974470741233469620568189711255673438645174032084163481916470241675292794518956344034545287358954609577773342678869553099243891132526627963837958697427457153177181092272586964927317778891661885104481333607685309366152016039445334172341972589492797851562500/5495478256168201331773701136888805565758048893898366366572947410299292345352578731112587962322116753536935745486884070441861622294084674365980851944616884208720444514382264366739333391869984347738714193717932735797695900847052564556963102642875355959552610903227974121555406729841269346608454577622714448548564311875504952115648724648929390388373931761*x^23 - 6444925352603830569836321044727730526343164316331999300403686669369810371290970942630866506544329420171139166364805063148469484180259691204834039097679236641996432391641578096228404194769234232631263190918422886085740587242822744846198372384024449065863520483494984629101214751775983056205168724199284144080253036519781478907633796143370799443578813490818965072317103640404762214253521793528665995270756115690911271150340834876434528292598482969494176026075581796329172996282857009349477490673052670899778604507446289062500/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^22 + 389992747955439777381881535652291710344291399990515219354068164718771830355237574179996039271246329031782947745239453325530366374750801516869056604661030463542087281974860685942317238199211121202233547126043802935674696527226533559025106535039271222946181184932541933113101036361621882044177040008467516888604233778929248494105545432074986097235982643736594901850360380247016187280872527891331105525085589500354418799404511019272225399576011758172096202274092910843782171267350996371157190819445759188965894281864166259765625000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^21  - 1782626351446633469765344636966413661974726736820575917062764247087045490696535618749946560366493943849701763971823088130613213833383891008812300381898174295739369246827682[173/1985]26231675937068160791066463917359248857770074819254945644660709735059908530472303901984542144268149167140963359346235430696251537286951156878523087142386719098175512218437053602127883114084819991302951735073632778186267192889712684389736475504944864282981165877778000613221076918865327057139826428657680978062554414975693362066522240638732910156250000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^20 - 30070148100633774192646424739775426750302857019400943011066726384225479721914755181137639618468398898549719243338431438428340281346688134567503492083853907095461784437965529046801358262725269205872973549980331944732970738511933929908465966006283817198231484837886980826139445286435314857986543709517559778246342562111326928595978972655764521927408278609802471658177223114130487632589163805661987464808482100610319837904922332114728886262207600521451095394581229940867919086864361213618412400233029391216632575378753244876861572265625000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^19 - 76622151557485868900094606134378483974922603251467111472580188359822987130425516045953349861626621385753196159714135039557090137814985641168327406037387182901493334395566046851253639050868121636141079545534964209124384074972596713898021470583728847565495509363552427004867445731607121915624404350055523721169965593892959891750756496526022895193421945083168157243631306635771586507310815001794196007066833715646811394234782289611590501419908109390493806316951968014728205639228659335212571814568366512787633837433531880378723144531250000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^18 + 14618126503601449414929866420467095450192539427124349957975133947227407610443873473658963512986131644758044569521014046595250053843822398733615945934619177443596795960386093315040125966809128121940960496839774960085236102543374981938214025197156470916658114502732005099566198761900992828924388095183543085969437732994865616842764167239379847559691351123343415931797361592953112981232533311535577202035467617920895361955655875425634366578120335051268400707066723194385280510104917856096525385980883005032637811382301151752471923828125000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^17 - 239772901762624885973285887402700980670544228923350675098241203557315273315093453022123187956953890463050483825146557795739127787211841227381229578019278563604425716785161324576123455601195225927015609808395384564994862064979824117894332016591435710481465132010565616853849781210555478305008332958519034961283342648182015289619318655927103938904335439266159712062751621545859816278240278428159426036071875507849499109734072160296906017268906253266048981832786951945426973525043162273286098672668842368693731259554624557495117187500000000000000/300395917539740908810781091083954001986774376836888193671190051366842346852070220028662364499922780739961117920504917033799509900319741042513422775107675342598866741943725061847487677369098822866746435026382175268684341846944995490252002395269713991358181303391882829795633165296789642740655073374875066319374898076796090630115846684989709442451308167*x^16 - 1116124891708596427572767762035095011061608419918616772872718822525621744236717187836810317751490416566698889856406531927105623687008856936712037255467857646217004588669681779894710244420357472151768457958318685397732215685800857507967881528346009401838087866054838585990861956319284455253503283522367931160436784141436566832295236935891987907064343920168545442161960581977658285070141034473113229930192614320834846417700966152408839629494125742489217609729079352940607688951900070638798498536491643484680480469251051545143127441406250000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^15 - 575177867981992334301070792856806633141722038094354974275354879957259333147258761857196810118428487211849421578857085969768045360341595586619777680150442475849930161334538339237668655687825333987915506217757468533822396813938613741467041031494210279760151948450494361392518173222155071887691920867556797960936687908991172885783594520367038457609255981010969563367972764671967011429263872524127664917651600567186407205655128719653643780288757153795005295929311101936753738120177435831739697503043118320675830545951612293720245361328125000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^14 + 2910698721840451198569066902091911670054680578254533621029864860978028358088640099621705998317281889508303311528659065081993677331263101697982978029334199801523392609533512274056703291272710081741729891482388810172486038184603056594389666870299008614369766267843899220879921981733620186784606620891810620686059281187379143622202820371351144521920593512800788850299481062655769397393862850968453711593592229993452175492468479935137042794402370435786521066411798991623570480609674290293011613079953145422074101134057855233550071716308593750000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^13 - 491142230348657090991377099749990377424072639850430089248490878946586219104193544874230421718132015345447066109103142171489763163267937363244352735748588489401202083308267425458246768035035013163682595729339253814899777458825787997855879868116055446081170455031876173125913270960581048845245057563928286911157523976589876831869748963755277618000929822043555878916701510485634075695855634236975387332291526092051462303276008171741253694658136478098367859415305010202224125662606918848749222365001471102274877011950593441724777221679687500000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^12 - 5582711655811155820425294864358432774503393995872714292425352080840299320997496303789830054192604919360352863942373636704942984848341892768005103318770234150932765310427485192448230729814985552962987348063589181424476300265716703082909985054807022874375602508218464034055621066146768398855836975613287707282023647871378329244122880670053775820747890282452567095411684943243480933170037721624801392986088413603994108986948413186205352902409352447774938927796906285844667444369888971885916354169416327829500446000565716531127691268920898437500000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^11 + 6410086460185925522451439326262686836454959085979632412582435284093783919461824737942404865523987906160741802281598523858161695089272303126413426145820150845001633117845830435446605115086703392546905293518323150060496787731971598332444509934513907967529840560880670202322018442602405111606965731458459022935300695447037693906098361119786683222914251707652636283090805031132279599066257434562439976779527449409283986588289624177161508273984720312787209192121917724942235958156291723299606497306655887580273400772057357244193553924560546875000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^10 + 15318240730997664681639304582396779068024685710152277438044371918540011038028799261665016494248533120530764373225246525119718950486617137836401908537331578962419301891190879285968445704619180639860441589153045780344115364161605964060022406997754012124600859266401695810483754865283813053574628306202050224302625351129491668263451003295157641916419103965462577572683507363078920613526860458225902415977919342858577586615308109234540017824466570567676888967162893957646756435656014554116576699382506338009690693979791831225156784057617187500000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^9 + 4669106547945781187040667492592175435486952608611920851125936931726284739192707318832614670850762330730741885474834841228803000627120147777452180242001487966057317374313839675145603166510306525752688552986149527268575688884990912795802416005839953025417079166657564297285669080741548609569954592886474523460475849878382250812484462505333011261821409641129661845842405922024230361530052382645767320561081062064175751909901607026474173082136916536007396305531098598371548199099767037565672401006719623162144472416912321932613849639892578125000000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^8  + 1643816834091955593961080248180675358511490620947532954411920016874713142175532827231320860951103805417619295273124278816499990414441041700783976509366755347596886309861555269388081471412118262493340833742901600605446412576465836596606272977329951007088256671106922211338505570768724283026223238064415617692678858841908137388024435058789737376542156721189752552446960374822027411999380491447239935699796965252754591967834352915856303201236583700707264873201247584777652170050763826892945220812256371112347608232084894552826881408691406250000000000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^7 + 11579743956040339454223303868597048523260755440105642726387527136282558605661440743268314566169692787067810463993287465197516519510512453132132415066587368668688732204581696262665076599244525067723962441281311163000160140383356315068679609963315959440885514191341240971602082988999552441506303493869058233332820929461007572458465403093594241619185551236916164325343300090495534823509926149655579304551423661035209257980306929847829077532906743287987747184073677661905292534387229789058417764891547457883902438879886176437139511108398437500000000000000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^6 + 475246222443289419157422474995442775939560341795504739598592480249724565035934557312801960163075178605252909615417058500417444006859414915754014300494521255826322671042022598218216365470032702516461289844579757595923888203448007484975535118858383838744447052285991502345147277586792417592194413748010135795326211663354530113793617332690042228265536031678813747444437134109487085724629126333183993339496979035001711920295447724090453672600470099819977267412723243849333809357079077270049679526187427769379212350031593814492225646972656250000000000000000000000000000000000000000000/3013649366285787827101707075068054665093123586976523491346455031454450640999801239642386947079870477746061537847646103145537018677401273039408854292209259082201534088532209491437698956831926900372843267522737306727768719819351406369947507900931646816528851140479856776336835948622631577172378316760843407268567525867212393095678332871993536664592156127*x^5 + 219149170411591981129750291462903097183877636985216499877305846824354289221542947419933769913988788595328671263266517592477972421840533704389554137093109048665981381267499730088065186163416532453516208113228650817617408844156111717563258026906011728283895213436939567649504326078448317364518216302272737618853661567929650725922794230772545634923576361268110740415204990242985447368519709259461899843681998693147845857878067000782884664673821321484222174089131353659083761374146187220753981184551313632358215954809566028416156768798828125000000000000000000000000000000000000000000000/3013649366285787827101707075068054665093123586976523491346455031454450640999801239642386947079870477746061537847646103145537018677401273039408854292209259082201534088532209491437698956831926900372843267522737306727768719819351406369947507900931646816528851140479856776336835948622631577172378316760843407268567525867212393095678332871993536664592156127*x^4 - 18412714173396315822604430897399557669687475254601463685960828118845853261995385671223181790281362019725266259995082221834401495409677928350809214863899704566118422010915292392588284099867730081092941251786492467336834639243961213358984097465286505371434657192628616065412441795265167327979357975822787312478981860516926707823789587551640183090391113567203829711209671136732893096675509992003692355926891935901175025071871390715422851488543263971068846710538334365931985768453045044384841059405526902947869416493631433695554733276367187500000000000000000000000000000000000000000000000/3013649366285787827101707075068054665093123586976523491346455031454450640999801239642386947079870477746061537847646103145537018677401273039408854292209259082201534088532209491437698956831926900372843267522737306727768719819351406369947507900931646816528851140479856776336835948622631577172378316760843407268567525867212393095678332871993536664592156127*x^3 - 2041157391935146640408407747458133692356047274846702483498930097191716673945609501583443799340991508393216040665357026182731292012662446783890065906919218094747278545831337025245770085713560716578242663631560770794765986718503923024889434837447112887120375482659454700379003326824899178286452187982134609146368017832079066027093649151743054812872829733934948305743425236846191392520409311062275651264079774106792056812254280584622666386401936157920683865025617513567263382561513028792252227522157313754913587899864069186151027679443359375000000000000000000000000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^2 - 1338171842644179976387536213572520392516279768633495884513099865246701150993212288465286007876528822874503612799896021445552994510903962988781510347214886341714845240340057626652431839543124508383921266990866252336382356710614983603141895030132400669067770992361758421525411243577891875367017136031053744186203470427507991938095552519098587075227454246056458705803302281254239492610549968850834128755029049028020142482832893702876684232034667270727448865621973902855730639099829496305876525702460710931518406141549348831176757812500000000000000000000000000000000000000000000000000000000/132087713871656983066352580271645491138439787292847154429060169826544145638005033966576219860954818254877350972636093995896464883122039845862782236562960169364435856108814593117259855222732879734586594710171567606878779882960087429845242195010018721430936763966338075059901106359850722544990926971862874338948159645011790484921874501127274218595377*x - 376193573398537195070957202744261833193951244199583867725683088504010278268739645662149078943578115206633423580520082034326038353833776263515716692334170670438423267294587905468979791131187479858978943000423735205320252661054056696798436613531043644696538380915936868121704983258663536581994481682444197770690727249161810105906843195165119730427512192157411646339729966282242872348549414156197546995854561416252198734641481346438761577509258581966191153151171386359027058992471337361962469003628939390182495117187500000000000000000000000000000000000000000000000000000000000000000/222790366482491373995773393848587071540941518757950587292772838325215881703235626318870610193257210958963513733907878510380430273517175115971750509897038640353561723744131566391457732549528471663034249460013391042404173353511248550115435448389866325357190698821981705239352681329396212266115004690718017301890247553412022988123220181311713, 2321365623166407348530200857952225331725617752823918936111817731691306639809971825861511199716385354643077649811335672613789326294049490320433555504400737071321284205331257988461298782392488945859892950425364652497475259663893148070055604419828873333086124655258933268475897895391950185888299873913700112110230277802306360859375000/9559998021380525813277179898779051153187766413533044072927054314982165823055870530675893124402034336276845405641237907037084105862841317546067647881129154984042390365659780786710871716147477126314213051925882780503152354684863401328985741958231169*x^35 - 364442950803141759172590700671125531912573740609024877736669760597365067110304339598773945163823416385620509100616670701872819252728845706606228974039008088845465313824405240049208727382891994181817376327264679957050019711667053829703507678523860317252860817463158617880624920417171109332264364686513661993165638720253763583091387365835366975412802253325363467087203073272773231873714216307424132798820748773798828125000/47893537927888748820390324331388828870194133582645437745599951973622516081166473508054314887443232491601838522233709866111989782289664284165839649356042227269908865562374350435189284234423331146031463175721360494577413104861054050765590366250853916168466280492770296966074836568360694408837752735649998072677063745793*x^34 + 767586250298347263629987363120796769247645012133265962472077850899716344269258925762729215968829237453033045386747630368139751117228407604193396739313913448185075235472497730514793346879019385356389238053945066218149572420371499920495531921752642403127805961170023381329337125123954231688633847869547852334495438233805961134687440014183455355577357929148949137796493536921546533510936020730612064101282706292203409206199065588196060632918701171875000/663753408568090000568890673065029041474567673398596801210763195746170316304767421590670549401513702971177321386365901247577876916640052838465050104886244172200660572640552725762840339025634388526128115428578222514407359209345493702009628772936114182975066278147149233397755657710755930870605849974003193152745177181905269419005233*x^33 + 1474147443799573871037362874636258165379081129676903008964147335688931047539037658209344962292469606291766940701994750223215878279559086155352068223686534778152501697743009669605135833691303344608206610562518414192821827442693129435095265228526083752779775024715819667433626089315575790845394254226393044111445974288205707534077474926371519014724296435502937601789455649182507770210626646837238241252668486977295505790962725534443949975631498405983240387038709259033203125000/1581491048618395170871428506263640175984959319127490743993249240628634063744507776087166339734376004296851701639540881884753114583422610431661285623531329478387900720882348069554481570176756501174394400332509998765325844793047107073014477736258171255503846505266197424119695721553270704912428335051817798385413963494352204654181277775975793137*x^32 + 4023113363968440154513520869752787334161156376944378239213610063466683605817217014167292256913023608871661982999587518420109415137147993468831836304174287733768371577499815950828817739988613934684446974822086290031593331116486336825042382685620595060694483185648153398356155807247184198416463039283710863408414243098940847231475429512702502635209636043585248414526833131340465718406744565809569183516176110921399211758685496134220931964342656434694407344824140310287392994308471679687500000/22610577522097195757948813354051263596056963385565735166871484393267581209355227674718217159182373733432088778340515988306315279199193061341461400559627417552511816606454930350420423008817087697290316741553895452347863603006194489822887988195283074439938493485790824572639289731047111268132987906235839063516263436078753469940829728363125914479689*x^31 - 1324437214233097373064419471102173521218381964485449278137187533453281728092302034427372620636331382354948300889018631188234972987098551659477411895396341348556348660599192138074522634071098093577297339086672040292795509581564458416619115534792605248507950873798801912959321481027610660867291061905686779385147635568909162624087766404542274379939022828901215734775662183328003569183169749137202251187122087877941020675219504684058431598650818949714586523521610570311666112997477303040332794189453125000000/323263426833423607751394184522870915632826405523433315680761612370546608550151690065446350724830397266878573263934357084815389546710863197998873643800993188748261442022486139219960787757057902808159658453996043282217405932179562620997829567227962115267800641366351418915023925284780549800497328095453791091092018345617938359744042626407611199316113633*x^30 + 993044837866461366747347531159795534926400394333430570680859702912733416514127206055390135745043307647637870924772525030223284940541423107692351375968910076888093007254656710547391367413993795148248478295709728613844195709874980352837200231062398687654295439261705873495358933263123628796836710609413923953890932979941919429707089884641974085668326776740370278236318281658639751859149844824951188037253436930205460543570433574043485014539867489071886020321356866993131747236973641976595391477712690830230712890625000/5495478256168201331773701136888805565758048893898366366572947410299292345352578731112587962322116753536935745486884070441861622294084674365980851944616884208720444514382264366739333391869984347738714193717932735797695900847052564556963102642875355959552610903227974121555406729841269346608454577622714448548564311875504952115648724648929390388373931761*x^29 - 1902648241307317422016137499176173446340672803313432631797403322394284665775820957179593825770373843212428153830918197978336070199415506786627218538746841305838790147110450390671444658685983740780320638794077858305657637099490516317015656990148769808710132501578874730081290119487501441772436083754743879508706847549463169403879528357795533571791337349061642318154216467482750901067915732236613286378239037719099544831661999220907412533146425191494908502537882157005749978279548493976931799079361812343560159206390380859375000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^28 + 11664161158131121061494560343896136409540138759174295456218322155287773543737286261845889963191203806150826897441625536677411441941676614420825544485898425991517135270216460098414097505030375211731715964041992800453343151204911115896437240633500407201103439663142452940455576629076220538305088297293512866415140572305321233663092609001498145493484955518553684212415080997406750921404567050142208208586813379098106944131322852452887329290227649681885865940990339151095477194390481827874091300953442138208341738209128379821777343750000/5495478256168201331773701136888805565758048893898366366572947410299292345352578731112587962322116753536935745486884070441861622294084674365980851944616884208720444514382264366739333391869984347738714193717932735797695900847052564556963102642875355959552610903227974121555406729841269346608454577622714448548564311875504952115648724648929390388373931761*x^27 - 4679869724029573747228141053231174630249646890211416664252435301929179330397859121853814404515971404434146974971459640091494797656887191031091161496748467906985719151289722260554351568568646807607543867477970629102848343913810311094420284031565518777607082964364483614179223480314762889908223313395667888855544065550350079958491843954049403055688515646979387356863713041655860211387426580610084822302893888347905191670933739328541078732630192297645436503291734599025219027109459257891605164923680624127149811767821665853261947631835937500000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^26 + 86453192538925771745552284558816533190457263167547192207735554560186281528541412376975412866816899576536661077516450784186970063383170147209289939736488363229912102548706379080626052549930414126956333455930763023108929257410892725245600017518220433105282473062763102873583762318421488674409608989694077696066269498892767731370155556945377567425641193663496747834483301508694250508780205358624537696530582676073107344792139951513118165076276826896865681218685407833925613177245119060104586113501360404313209072419244748671189881861209869384765625000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^25 - 71839248004258428855110167704023752173439291111025464373151048775307686219768916286519591592519253300111044907478993560988257114494484140994723814766175387701757825551751036470022551330129968629640238537626349787440597877969499227899683146813748463583952220389241998918041960229645833258006128029695339204251627642798320975178211673990550583105270467606554899237290315775239651934463305915873571051519740307823404933759248524450931403545087759589826836571769494123957153179107052390201403940811105133886105130204983109339273141813464462757110595703125000/3013649366285787827101707075068054665093123586976523491346455031454450640999801239642386947079870477746061537847646103145537018677401273039408854292209259082201534088532209491437698956831926900372843267522737306727768719819351406369947507900931646816528851140479856776336835948622631577172378316760843407268567525867212393095678332871993536664592156127*x^24 + 82724655996079129067659145417971040437126247392434707004703652903196716108486088594850632022724119053471167282060232526267424768390884020649033094505832938969439553865463650111685964794305107991242395396532261497931416184362490382761858825946843948479150414367365721838736611129306821129630142624754206643729043097351014752782165894115951214327205590182760529962134942166433111269538553921834376341074516453863558425838482440380390519863100338189988334608959140551656522253373487540223865822129866550610901213534024240707416311124688945710659027099609375000/5495478256168201331773701136888805565758048893898366366572947410299292345352578731112587962322116753536935745486884070441861622294084674365980851944616884208720444514382264366739333391869984347738714193717932735797695900847052564556963102642875355959552610903227974121555406729841269346608454577622714448548564311875504952115648724648929390388373931761*x^23 - 170024267783127265622369964741239244439224319529535261788369264071835265676156600473109064077836100859509689402694808605257877906557683904203244868036301372485258427303075698100042692932470574725036259672991660502702783772997250175182200595000683011059422671645803855617590297920642568761350313281108464685800804286858790821654860030343301151402728989947629928502474605080084401753560235480724777725276286058037750880649318647712079571786586720620030177627715074494412412323646941376668745103236157640430803913506908378029552638821542132063768804073333740234375000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^22  + 4465293069606049763133351166539480084943469540333040201254363722343697092915205605397065036508289644840753290054247246025261762944742142457446515347357949301231354225795010213720473627332092071391234601095205370080137273053490429449408120012315357923770980634839196561681785657782014506944979943994361702910607607041508541769356300793439193177439488726079405604330136946338982958903861799219650160582737091250679103380989861945105138181074186965097219728354270427113534620572537923959581323998845755336552571479412259588745373637230784424900775775313377380371093750000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^21 + 2257723948044640322210006673253921577391167202966496877482557939598203417181011926003911146863659735399519271817149033045289115208393227846072611798477729968241822577336193850020746629779006617753554146805404364099529502495293962578978849392530992199028172405922794712887281265509389108919804150590549411093292785127471601347030795145693080728829276612024811603655625904969422184718399102821635587561918241866528482397784027831807110611193836232539826181772193779330472408479323756904462576152371241485520668058480317853829165525789690605051873717457056045532226562500000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^20 - 405346928312338075045110998940881430064029528771495516375163102189269318499006317031039590458969143606857026347723760505130732375320215994600117609627290512890256416201372242836897265161381867062685279229900711248727426288665180032498465825887168422767275187663098921017391563610263714227230604001218922197907960134318182048536103403754642253353556899594892401351708638989668376830062896468640321108911053846744713196304502594411765293925731278475463232523742871168220021270967092202669435429636094589849164474551365225892935098022386575244979667331790551543235778808593750000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^19 - 2050078475360421596123807246189106373530626169127288305681853902874902790528751897396626059862297800500654732884903900952433534958828321371862299476939500620810793255084703180312005206615113707462005648530971998894299659135056408824792649279189297626756255862014321157968955015996730529964940112987981180007685193706995985894615482739246178804238456216980685501973211342647006468120587070161065179415032676340653090114561595311803567204677050014456826394157942924384881926180762514628108556555530427713697799146123460909944827885476356099658801213081460446119308471679687500000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^18 - 2014805655802185332121204009717392109681200761022234500857114041071563259793921820766241977585618193823574915451085348270777061794250759265303189255118451534437215266903801567896117031466523004380015385950855542679858039408710118763662217468229912837416872870087532189406675705017363615420821491444094100782155292710855821232641639970111632870203580007066318863996210187953648384578861402302224018057211371179546050487936167016639090195534536876338296333187774527622218412420105643404062750240331028627857127037783616292983257028134971844401945872959913685917854309082031250000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^17 + 14207868142945887066439311235642157086042094159784047513092519181207639688303648218524412126001212943509649377350002769176145056376260113698172003977616482814072711848761474508343507154993242485720967807016915729742691391291705843837500078355003818999935849374155537582015282171485522457894129636571035257571858016541857049371896240952195426042725569588822166577629880265660501317256410065688888993886124248783372711858250880647332680798198831124283146454003805781122782414198453105143151577810321050925229017076727844861440036459077074226797776645980775356292724609375000000000000000/300395917539740908810781091083954001986774376836888193671190051366842346852070220028662364499922780739961117920504917033799509900319741042513422775107675342598866741943725061847487677369098822866746435026382175268684341846944995490252002395269713991358181303391882829795633165296789642740655073374875066319374898076796090630115846684989709442451308167*x^16 - 882933734904418383177491927143864834076221349343324822077493340258813908708212015812862712297256975839914677378357662116303322815727178406485930995580538126517497269105579501928034950535792013067414072853087692859419330716401254455426024181577479827403022278489629563701695883113226278638529340347917380115360510173503743057213346759566456791200193742356998165009234524169360451246327930402989887059883249441947201609902997294042389072386093164709033070396007201805185580206476594923238444671861173968129213107875027877761478786328014356499238601827528327703475952148437500000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^15 - 19251311924316239462764894686951049367756871080904879485517495305081139387363919557437278326396581790453189781633931053509886880517623867388045572218508052797867860935903463750226153919408114570159305135543864735900794450688568063918502990901754436666703375946912966035146178131001051583464409715955962436863516097434505177629178774226848893926826242006071455871348600549433702336437415870473097087042380294368821944477508593750314105386698454149009212689651464025911201904317852572874779702366502196096355670541586870238964156177449080220576149713451741263270378112792968750000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^14 + 29173643651947821549156447652744028194036954796818264135617558867206392663046099850545264251053555571376448292157108047318210909475667929085542104541521316998863872043870534732869159932993734277581435900907892190878068079978778405360712681869999390891315179121946587734475885393788170186867888568402584293629670436859347715444369477406368183307313991921920947623152483209280333079727289258604423262918652756605125780887072102819114504903733162072920645325402840373310592994728482769479432194977741853021905001599942132815799665889044348793257555030322691891342401504516601562500000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^13 + 63239015863382892852429607256344887566077219155235590984147838701358895951835253137244483178708141305037530050386994107223746438582791348203069059697574277035086846639687143179693937894995367437726773731112058368899571984000747611530345348296272732459796281650089875519449262195116987950624293788908997416445309632460445292044382711070331036033565237326369741904799101114100625135585551252616909435544063401363709930682622708119597496127711046891039647548323492741970592991613302892274846010415095897805281112175758829672981797158200049924214880547879147343337535858154296875000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^12 - 62556368557151039561513678226619134796058284839144531858984819667465042454905424244651125719305274884238356055455698733367498696603517769226940535067531524150770779275254961389574376291440268214808745708228170179296685119345294963425171057085390157056057501641756962505719243652594821683594231567337193802598847197779116162452367599079586680318072610190533597624048856075277068599406425761243421348674037717793298672538018802154374260122160235213509352930237460829968850519981581794589491222921573534178963513474922107343241144962846787304366902304764153086580336093902587890625000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^11 - 75796402547250896944972072412572488427453215136958480728736850156633465622785814522575658002341146553833142240362955316927550315768539806896951538176270137503433272039584504622462300409126443429310824144004376127571591132618279521168777661164639418882851392000292192180072420200689738621738571780845476727501652231535328285255328489755441878223227211556178141895636444807105403931959320502061465935045290139639842910275292631942712505144246119196941336230046709160248460869670970612143790397726498105061443061660219378780830472919397651151984796058513893513008952140808105468750000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^10 + 207929591431538289525804968426340087638186752131110490821762812337326360038050119942329570435288552260956500838614959131001277995129726737492493876690412989631212707979270381865440577278807156289035075228334645000155562686425560419827448311210798129039233729288531716599790532149239207124830146079304115129809486570645833967562785347221056537674896932816208804885449658113512531369188103551692686998538413753006955519296257247917782080067583488437973129681975490181961890342413045994780412160906863727192219595034338736701017121039189623765697234603067045100033283233642578125000000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^9 + 143841891171389283955560918935194539764036372729355657406175711146763451128497818347995461779401957154791842174780460707263499472934429417149458162690152383050718691324686653627334811482660514862797351122597850030992014400942968594469074605550608625567472146847366987993629065264849929612146423440879033371556013399608976098138586836858983379462895188697923654404837334723685425087188070824624854054941439623405805156375583021061003872299897130039460115038295771368383490103975528990046457727526638913780700441747008740738078714069590009413945885796692891744896769523620605468750000000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^8 - 240664096487658924847683745546913828059518136878251679024759450539115624644355863322315095901226747427528991249940200317022742000307637461262927606959832013597298799987579089997002537204518472519730228060746944130664867284010936999645662465660339244190261424601158313803417774220019740407277226711183575978059980134089600739042613650160447074960806408274884545624939869426111054184372933727794637414340614170459123394569463204572875228362678788321954463496151280619871682685473556999069545238747752422405092662807249245092895904310980551704668428669720015022903680801391601562500000000000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^7 - 422125664347763548708095184327103110883797381080242016790535510432446702042462988964715443473380051054276816697759160717978525464585661769193366845504314048180928484044342963542440685866199168539033404200835741065682243098796371989571846335746195478253429847948004152905270135611029586919570803118217758346486395741542183110070591525861101029923003723425759358492839676704187341661829699488856660989952686733283442329726607622606891238007171496324490987746944243374742822984558056789308508918476701502000104546297416791356794203881794801114235582417677505873143672943115234375000000000000000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^6 - 10599780842785488658233177768596473362129479481563791273842241006250000016607761168384421068172562168802544284437748620517707741466772979267335602003509601837515068602649552645280789427563525016072922589883723094951425556397770047071434621241067839237117983464340424442863399395768549067756346567456562563099926402782801010931132400109436022609473054372278339701727092628788391816999016841232460431774572061290092790492540943472922527168729262759829673518333050884698285609212263666444885613190001474863458907276655147860839973945770806779131945063454622868448495864868164062500000000000000000000000000000000000000000000/3013649366285787827101707075068054665093123586976523491346455031454450640999801239642386947079870477746061537847646103145537018677401273039408854292209259082201534088532209491437698956831926900372843267522737306727768719819351406369947507900931646816528851140479856776336835948622631577172378316760843407268567525867212393095678332871993536664592156127*x^5 - 5592966737873522087646734796712327273766773954514865869403064049620337547135880212301227532528171215069736695657340087351143435104493990038069929372327328571716809162920194041818153250614530021362514599294814117133450681802806782608819011107110835628714109345239247920607660603548171927231723487040891544587859624303244687110058204617925381466680849078105330484335963182687739595836307441506199582572696744969114344904444416882592791896722775593931606726999498263938993418817028894808257378292957964903914209371183561674811389046883857226188929701038432540372014045715332031250000000000000000000000000000000000000000000000/3013649366285787827101707075068054665093123586976523491346455031454450640999801239642386947079870477746061537847646103145537018677401273039408854292209259082201534088532209491437698956831926900372843267522737306727768719819351406369947507900931646816528851140479856776336835948622631577172378316760843407268567525867212393095678332871993536664592156127*x^4 - 2772631116165332468162138037643337106662177427972600428370263063434566923725207899574552120749219044198492562225692983281778060306891599919074365851337027411982984206373159164655481317077705020056572877185648864321272639830638217302052851884684782560890357651308875588337228449417539605333876313468491055338446685481659802583150163384471754733710789321970180454620146534522441674987875605909617736061558458485035676194188792554982487674115145792855161630051768913265586649207245017220880126212614161422565249390761510363515865203396242207045663263897949946112930774688720703125000000000000000000000000000000000000000000000000/3013649366285787827101707075068054665093123586976523491346455031454450640999801239642386947079870477746061537847646103145537018677401273039408854292209259082201534088532209491437698956831926900372843267522737306727768719819351406369947507900931646816528851140479856776336835948622631577172378316760843407268567525867212393095678332871993536664592156127*x^3 - 40539803454173334957382479494241685173355928253798865384545451552319725195286460964643256788130862777536354637452449748072611587857891950347509586426283078301132809301508707180992946608498822571165348557329757151997595173054429673356805079763471706373232157006316648649617081490901252519621277152502712402156537081344899548941663520134066469778026512482485217726261692841616354109043657040401205057037006007216616521151119208051949212448129018880347708848453845734643609633844102160872368651146744864898944528082608304916792305508654046045102781192781549179926514625549316406250000000000000000000000000000000000000000000000000000/93423130354859422640152919327109694617886831196272228231740105975087969870993838428913995359475984810127907673277029197511647578999439464221674483058487031548247556744498494234568667661789733911558141293204856508560830314399893597468372744928881051312394385354875560066441914407301578892343727819586145625325593301883584185966028319031799636602356839937*x^2 - 19990070492760313986054983519898241901685393286086503011634026071113534914771421747201413505620286456751173964045616267798231785365937615752728423065117791021698740949494995955297966052294894805442996605472533703436932210788310666922291750234835480219547219328175091792751561814946334104384969522265865343116907683574474772202180098153471095146417028384443836280835705880643902942077161605264012556429391100824238029865510963285878115273655486444482646072048810629903150715545711150360609876737663496707349093396888945032790585280835227166562617640011012554168701171875000000000000000000000000000000000000000000000000000000000/132087713871656983066352580271645491138439787292847154429060169826544145638005033966576219860954818254877350972636093995896464883122039845862782236562960169364435856108814593117259855222732879734586594710171567606878779882960087429845242195010018721430936763966338075059901106359850722544990926971862874338948159645011790484921874501127274218595377*x - 6773658109384446047986726925943976333560231056959814145762342816837689117833251500462735002652616192024442066646306240119173879322838843297157777395850363970944185446172851246663083157898592607664793116175186559747569862447931012486335983208033626147046443348197380521379603246249876609178794891190437174913640244468525135642266340664434800209783360017744319144782381652137555302814254543220468154984918041407550702408409584620331336150420290154956692855026858555790294148089764126222741428777215723516668909845624135801500642628525383770465850830078125000000000000000000000000000000000000000000000000000000000000000000/222790366482491373995773393848587071540941518757950587292772838325215881703235626318870610193257210958963513733907878510380430273517175115971750509897038640353561723744131566391457732549528471663034249460013391042404173353511248550115435448389866325357190698821981705239352681329396212266115004690718017301890247553412022988123220181311713]]
["4.0.2346125.1", x^4 - x^3 + 171*x^2 - 171*x + 5951, 2346125, 1, [26]]
 [x^26 - 2718479981953808846396448030838414543824493358292571891914932279451439676240692186511046313875285231024536621528676398359150166852003619120814363287383093894805906095290923167264463098441784000/7620629287393502221384026714085470997844887285543466337107369637336547069766730532580246230274464058680313991197559011498846938010333889598314971072521*x^25 + 4442285941499946793975138412092512678398751575954034236750897087314405415902939405031240917852876799100658389485735659101275116753577440375660235954875674696697184938842283683432183744730202906426417354024107483826836890602334269376807769797277435003632000000/70450252359152805988834757743534202088367437220621421171653721571606573087843429145294477116264915047630769822221287317179604810466086934672591863549442657571748065994866974574265787525698201138104641*x^24 - 42465274766663993304897659813428217334882826080599038865349609190727614208316017642287724553581780776539164577440109551060787611331304839677701119992769830563367746255147998765175221206492666305297165945105172668929499624277714919473812814394701595577541583033932928000000000/1044112166250662092288157888843785641796645698634109075586765684673006367299072266255996838597945969077611912223660354173870990592882072879214921767377754093489562086961595415350701817122031447199457792309*x^23 + 619009415975593650872472758054274530956717585471198899726734688108336041601663026858574101600750201728917798866745787779375568868591933655088639292801856876382560107910584024036331618965051401381546697387020040362371202550845351312380441243585612512923084539032192543191343466240000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^22 + 282801744344129156731165742944838000512385652580487253392471075730398035694614498464795332462802103217951477178716916852490560010900100037419768213798335612841839470873787416912455720462994110432446251044580210723141253057835485844462414672238655332952305262457606799153866662851588096000000000000000/1003391791766886270688919731178878001766576516387378821638881822970759118974408447872012961892626076283585047646937600361090021959759672036925539818450021683843469165570093194152024446254272220758678938408949*x^21 + 927830169038579047151040341931735832755510628498811277000375858880671980919564807866387331859387765402432388014214122751749367205530669102229812103823716402666520116170136658958677944185561082915949477089472594551987220263111593671060418153503917855626458220451966043566516694401082860623499264000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^20 - 952485779273446661580464095716117052736849514184262993863391343364769096745317878307910439674445515068251760847072534761342249007553099663911002976297150182526764564006859605060286904941940417778644600329408410596469658975453722320637581794635316662151740286037695247438254878650093420471722934272000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^19 + 399391202968440775025357765041715856427220825844607092494813274102735491707942597467587425658389575170830609955123272118085879469797921662862143689929924647582235100657504547853489807196296079639333937777133950529411946198941017055305830777760925115005594140254076921426291839681486475034390617260032000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^18 + 319253725544933851116692080491057356840271160398061707373841850724963081575080814038448922014217010421940988842066435197268871342681290268151316056496164093542588400683754493765962803349550393009934567307331703535094497603434414240451962064934168468992267482753739322415605890962942018662114592796180480000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^17 + 113202254610485046595289273051359485414483646341291638347334079844600433089584223604178796558123692744477498966302803196250779208226610471079850422588643766106099651182337403047470576916329130820117084113244414108038931929883669369796493228928066602704523455378194322870868461441800000392983571073024917504000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^16 - 3337523771749457341652314608515530200639654963890403536970629768612414735555761732456876721426580134956787612590865249419493226513603368448051046885557112490850620128213879212038832378871644205975084891317177255703068402387326930213161016992040694687772894614164951843669829290875191729247338629311758336000000000000000000000000000000000/3528055009760987209841685506403151683630865815684654566407681248510088515103565187679013317622459429513250651403748336753510077213348524258867220651969431081901230291843230908470021440055344260086967880212111*x^15 + 2337687099503160869511112003822854902057852859950080514454718774908102706938137869511119572170981550741717377359197097413180494552120303057274282590716249051840832991908859068848725849621897149654200260957547329250398632631977373589157954494102385832310011734073920476069686093085361364907041996876546048000000000000000000000000000000000000/302963172583353472313274932682819119646971856748543743929745481173996520687563769579084246111623939930500748458493624485758483084802781861564775180640034248030299554147202654189946439450735933691678682234281*x^14 - 1114384764237731674320908722511327610024686038391650523605779135161668873656381254728838739110285156863747827367175828915181643578224063109200432041810584170162119350108835655117438254708428093259139561755424451645994603948392149742145025407248145120420527109130593330901490316575742046254372040168070709248000000000000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^13 + 6606599780172903371433263687685119286256135090650050347872498842968120064588899481767543815344948152111750663274965663996575045806296994911268592929086825101007928368655301407076233493590157666651829701793882011780876332376308510839910732179904314700199095431321900589051585238540482919463390609212545433600000000000000000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^12 + 8630267209234546427893691952817253124322076856284263970701478793120648576277160539861026913289750435368227925869682895127927237110562780929063877827244785736262822643054335109508125381124726565834190155880311376466295217859795444351688022812197596187856746340909086770590773174100791876794186034197487943680000000000000000000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^11 + 30677107507050063740379275633473059705044861619122019003862422447501754182665430381767949935695913723498961335809474809518553679624655214856272016953072821948016859666341487151644978868176441394686967329133004224053963222733971490788346472672092397982530312375720208589517582641807721015658573448922267648000000000000000000000000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^10 + 30259789013861407354205545370332707635254034746819196482728606313399653648591041347578202915238162435701451110143582217153422816174367468415483123763560070588702884914765741131881413783856625867904058512597380813584283636209672882621817102350166523847440740864626492439975790127103876399035627823768482611200000000000000000000000000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^9 - 44740574350724251995931759386707080535199200348987963707789584331794256779974125294207786832342342933741091873660880889247519036027450248169931018224852672528559559479796313940078877276358098897686343321296942929810739284545042992967248650385356454310222519206745729057436925824670949669838646747059978240000000000000000000000000000000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^8 - 45683625670459193758636093558510906701587741788735697811463082194670910803324500716863433606104472492470402766514215240818216817556062641194723098224304095793359133648600607034020590190905178382792477339282892338647935143878306979547887875939822101905151443651252707362490994171755829592001330313265414144000000000000000000000000000000000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^7 + 11362155603862412677987663618391974407908124195707672811323264684374837401596950983623146779547957572906216772851457564592706871980288897565667163655389487115060638010472937633227191317852808485948803423029081114863364559901018629516093895819539605215327777557727996975106886923294784594202254334765301760000000000000000000000000000000000000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^6 + 14535011314102332466637837012877775221289411053198006220202165930738197005704146093849026332610151009007612569089834662420064432302580842124940995750899786913379479394397510100693017712427013700826043922495533207579844663357088126175690633668732339110437210854719295982769607193608848990533818582648750080000000000000000000000000000000000000000000000000000000000000000000/109369705302590603505092250698497702192556840286224291558638118703812743968210520818049412846296242314910770193516198439358812393613804252024883840211052363538938139047140158162570664641715672062696004286575441*x^5 + 480327902165411239719983385880825428369107215463958248600251854713888972470914729280292711109003290171873763936828444023499973772933578562399235345302122720336556348629620435431090930912399411046244709836183696749072162593800172258742989052395546787372345411855704621734844198732839565169252945100800000000000000000000000000000000000000000000000000000000000000000000000/15945430135965972227014470141201006297209045092028618101565551640736658983555987872583381374295996838447407813604927604513604372884356940082356588454738644633173660744589613378418233655301891246930456959699*x^4 + 197023933494948476683500105209526349827941560558121162066980819627254614107311976750370794202510767078158798175836758512936386519831015005045408564300826499865477892130351790623687025747021546713974362519664397[154/1899]906952183922347167666758030686993245315485747286401960649675216032558271692800000000000000000000000000000000000000000000000000000000000000000000000000/839233165050840643527077375852684541958370794317295689556081665301929420187157256451756914436631412549863569137101452869137072257071417899071399392354665507009140039188927019916749139752731118259497734721*x^3 + 95639961907666935500661568585828875225442822979249901819940991078574771021972553235760909863959100431589072007683102023176175909206409604944877285294154102958372793099465518419174597435927613087500677264040305651362258174274279691119835923586844989792005223014224554387490761600092808425766912000000000000000000000000000000000000000000000000000000000000000000000000000000/839233165050840643527077375852684541958370794317295689556081665301929420187157256451756914436631412549863569137101452869137072257071417899071399392354665507009140039188927019916749139752731118259497734721*x^2 + 7882832500639161939810891692064853312634268903243709119953966326158997680047446270847854862520580287650299948432765673298963300976182570729089516884493437861186121220011938966962874407781563525601442175074633713066467004386614308111692088867191116382398237111855457558985232723052770201960448000000000000000000000000000000000000000000000000000000000000000000000000000000000/839233165050840643527077375852684541958370794317295689556081665301929420187157256451756914436631412549863569137101452869137072257071417899071399392354665507009140039188927019916749139752731118259497734721*x + 441805387326918809453653794839674925541718356122668230795452557874786379639663433121457835339230384400025443615815047004186253712536409359025330679382150651459750720360750631807861203731508501304453214553639745327963085344416962855582577594830073753127559879242377512463740821804300925665280000000000000000000000000000000000000000000000000000000000000000000000000000000000000/839233165050840643527077375852684541958370794317295689556081665301929420187157256451756914436631412549863569137101452869137072257071417899071399392354665507009140039188927019916749139752731118259497734721,165719350559651672144318086429339051467516976296361602925641530162924066699475037464399954985248211814479085821246646649860965003423353842689277388992367763607712647401003345944710740190355692343178109339411850684044719554587599082171203858575326538661421028452740538301737310658827012603969466102771173433866612711870526662704499949458355200000/58073990735879597474712187300934394985711130022950325369726753818431762776384350391114233579069028195707559577177030007138156878011006055226822201855814768411366113747999396325161378934561393377355836997240740790114733126214064621558999563707551171167112153389451905863515935580090537849641029041295441*x^25 - 526238340381693455482492986538165846796385011529704153469550304745719733906720488207154061458567436583739138919815674376338031437390867546952216024761433495326830344914334366488268375485777449073531175385594476283032723719810888344286734243753383302096459404164320425395283711348117755739584960090459449226574273508455705945390415715789169010513528088776823164625182459947829447725107558431356801181337600000000/536875256432423046627135047618893006970199758601862479067816764882541147967005285372760577846248093450601568198167458727929623291362907760162746049551837132772139645033016423103512008709747662481523861958498531359248154709543909123097999437960787179331235402092251267367490312851691621222244811315439280810348680383136017330715176327253519616897669961*x^24 + 2593016960015754720684125043936798201748067092693341096266260360603054716659126245884930140632093761477948556802507784269088744731024046500465283956226176286215392946996912749178985636861889303600989772181070566404630174445512341695974644924146801329232687828079118300850201170562447962528176657072048423781249763071676633835294708366841940305890963264478947261659113041959938013944298882878512123120038913050468457676800000000000/2872401822996774501933625929488485154535171330578293838002323547475053145094321850092079239906275529778237637645076306494136095845610586551097330801956871816390123417913330010672188586910203064030095004220932809037642078747363819057608132724139735161812265320716168450809848959380965988116305149222725335326511231319630465882219960671744824101120410809797029*x^23 - 41978732860108289812781958929763007404209631549102717522824410638675055459046378341818114848436469798320357498638380556457294152341935200145593514774051948242392221319019443195857037016711165238847609181343549503377768106521673662835488804303390830365121280779922408470403778776996846246288327472637408301883436546493787080012172409562552324794995326400388874047573313746318879549776580002047772403319989343339280448991938224089497600000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^22 - 26181886604730047142071311344011778538182080808362844783204720358769665519893900420565661348060860020866337701567316893755837123900488647021115372119106781475387029257874405752606320864681945002239673632139953877838077253050341842032621927734498992336688843367025022573298317694637265978069920115405871334152173158574996292543769680952576374336171323848998625595434405292611837874375787763086093532030013797081478383579866921538350596096000000000000000000/2760378151899900296358214518238434233508299648685740378320232929123526072435643297938488149549930784116886369776918330540864788107631773675604534900680553815550908604614710140255973232020705144532921299056316429485174037676216630114361415547898285490501586973208237881228264849965108314579769248403039047248777293298164877712813382205546775961176714788214944869*x^21 - 108725325173468984010631728938100209026661804684598035307436155089074787888706422145257420502087995648512978625093778019769347474762825303311642269316191436890057695344954250002815880009084161533786301636657104789307557610303211460506904626815794937423706893650127970237568842520729652257218357619997450512158718730881690189622208444932738784454554500336384869288242527479985974039253437338025500711390847806978079934727661192919230579596779598643200000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^20 + 32234654007475241932990233199611884291630776245202196041545379878761758816753843861982808171498574903415654604453636385050642601733242642194597402580594744144453186844111411929611231069183816589402512458617666422589341770459776826050679428190797842814217001634493501034206484880386905883746525594657661358049277988121143467078286267801656647749860765551518212314444488284151197435900847234985241449549610860777399552472677494592810724206604914629017600000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^19 + 66502381296129679838553204521242713311811202339662809927873969454037543289645910278086921680846004232587263731676861876356538690187002970372691168284628954259846330762324446687504700702464186751476355088014023868722916476979241183202391634511980722096996705262715221951195043899796860585934735300766796256598163216649688291389432877226361432256677877737524892517363543546930035832498805784271377814890326288546736170647207446626531086962525095183830220800000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^18 + 15544911639953309906143134370403383407372075088620277142229336046345282209554566062429668354196540349547765023927515130467220852377631222335718808322810943494613447620685035034926259611361341662378373143354355829769305222179121186275658207609111883828409279851304792041345737848958508783104147123045007851904023931869201036092851586860558557273835282305569799359850451558651719887007868896617457020625834060917622079415702649903253795406203034597722790297600000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^17 - 2525595619167133293342357313158995053901951079260185032567793825492506793103578002187090652311662843048701131179147277665574953626093156451015564206090395648679204903067279841192004257430689660117293296897080636987614856481860455839530828219114391501831255523222858009822594656093119674926124071430728587058165144979881648861404348370715822643461279161026439368690202278307213237373279299696226099820944278273143805098629844241807141176022987799354887110656000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^16 - 900392689931222317442853680101226487607814147536347270749128452258211379582325762400383916824272416686203551888276453686543552346380657391974170197475498298630780737195920950936006324177651875400341122369232733932907915630017118466196908032491986750881985356051342102659145489988802184502522917622197235875271971916075291266730337320319207559112703799513408013608089915927396665006699906337631879946384638881481340021739994120868489812732760942372455658291200000000000000000000000000000000000/9705845759906101042033722015741591337174343926024054878609851266918204577273713531461135751643305015120664977602712839643685867862318171956157880779812269867582227029129142106061325235169576153357691019262531961738192584087342344595657880474868165111763644518699933195286479633748284073844995099223588908068281450629031344216021247109825760637685868126304160991*x^15 + 12561496677988170782280144324834604466907451181258920388710600335756387890200083651836229904342499989066196984800784019196447788932058170050379065982602470033111475683801594601234753516057558479271615806585632381414286916562622984788832023816944667358075239457223317928944216776729286535411454831254692873120799494025095778467911053624597596236953909303156995308473436483084272932881229505721945573973866658456254844225851051526063038718613953727945642711449600000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^14  - 36187544033087773824972025499356805818328535131505744223276823755532832774921464463533651357946657920772892730453079479828012572633069176079900596643876178559991583761413714092945394101820204852635[101/1899]180697266982206192347226415789916051712005718397297002402085711062378318532345803947881175847590043908673684288055830744653454814911769856179934588824519762556922753974275591807881691439745574332492227826642004009903687181251578986772902967964966531891200000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^13 + 53950569058953448021436256451426605262289045966776287861225957519175213640276426922683744207826001009142237410729023607637410254618244730025749798832274821469876818489470742870894582920212976986246964949198400609800228468510868166254622048639234308989952949054949797406025507289249538904623837710903619805600829949219010523488943115367887732489099808034195743531436874210705323526373878932785057332234715409897869878528963654968795150247266168722490524277145600000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^12 - 2930550857298204791111080014032575510744201273588936398295962231123399730554613829633342902914106187090242135304044029213621900531429563524604846505100006009449109692933277714431414023101843874419502181347876279282916203434684562423673499496109629059824128311173393440139624867752969249986489085899377409172745609980731138371921153085686528638266760732730359963032578373764282585389368034565549749998277816020957926099433335679773570189699984295093751267721216000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^11 - 4292376731600336057711021020615791798916018711101519241558727510600393571753394484255669673906771824220613512328777744002996504482793783912449318275297855060247191588675455097765992423402045748039131333296151043732190729594483732447031066920329953593233675015897222429027614586048482778632743790320372399918044591128006975876595447681910866123043653610272812450888504273511935347002906155027890046434044182098739079602415078283947699645315140075040065120632832000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^10 - 4507112952841466199681414950781977225043595258040820250363855145266747126090823630249030744311359639500909625495639277297133638715551784599027289989726520972253105272149802548721357671617988244234499914220284330303501454924098808189620838151104654000877115864155316301724530077464199967932061202745811606121503079843981995349759000828305433061658768306586712000078883328642579785170833809096957363092037294792081629475767015440513796266065399480901834521968640000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^9 - 9902713760520252641052857716571568965228333883362365929308406026920745118446704175402729798385440863809725983283893513745062615567996858755429474810172122162002192502508537007916609633902241011186796737440758963311689030954082017726714575728843740843319947775451570232575547029328181215895134243869906816927045945385576078875219586147082821317054245676039471145658811160130924837161523121573631311808564719838165223173622033352708012974066537391756560113336320000000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^8 - 1752494683253169518386085120736957782580436012863343280210541740170962510662066680648424966440592411905872215000293453788112776470320469424931732862530683045234235862647818809115474571197321565119198307129486472561714491903863242360048306697332911446886463508677974384562218140447467453708667154040200438558297327145929021615664540643167097597568308577889969557821651011876958090696010228907806749141656460279769234010915589946862670656109929772146826097459200000000000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^7 + 7573145232529936962279855674455816828716761057816050118008972664739896569620828463933701108377495670851370417432466310982164844829480691881612745536126640382561586956842623076687305149276737440514530379930885023143527009762969804869546488812293479881292721627232684705942691899262762801489365667174345128814860569027262611895317065984276809427383627747027521561985221623761866538913498066020696300460044709447532203449493091716411018316471694062199457919795200000000000000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^6 + 3055495876258266525031287466374244880401858171158180034107408187527839696919999135488766580155418263144028217932012772866087164458148174220948615598851544465105066946530769166082732064160952538881669905071412616075660466922773079340497106887995179901063018969486652196350323235436747090023486654915128616358949033531565265664734023061442684945720880079971353839834147567160390174001830044930496006794424110832034325538011870780368107598776446208137106554880000000000000000000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^5 + 65117291095620997731784700667973427889658646516410310739035422929864903785941148331256613222308843557312598205156894343412075171827961113295866231605339900296008095369785061326030520490700184953242090762622825017358949269657167406900103325546601841518708971248853322101407291724935726709132801107247897128670399028089585004902285576240344061698581031448004377725244321841613447231155088367061452511623248201645485739134641911688752313759264756014776320000000000000000000000000000000000000000000000000000000000000000000000000/43866630493816756422662980388976429720426397682861306493206792429576372925424277514986908922720871186578307961172780001305476294464479272582139423264933717144634646144190611647164467457392748323966820469038998514926952924144571028206064192261395701773534477340676181521195636192768159540631994179316409994185263882417257861305825726841317769320347268102555619*x^4 + 652196881891893558708282912302834980302001910015857785510985525493471485893827590734238362607590189054032415760820172847845123056568679815353057977845786824283938713135539046176321765491087247216131795493759323786009956836732572259102604325552977207996776198576262961144696920740961219354223458503724447812850302935699427672419783452807585894595433531513619882866661647216568282476920316281386415985311095082859947259870504947208396900141021265920000000000000000000000000000000000000000000000000000000000000000000000000000/6395484836538381166739026153809072710369791176973510204578917105930364911127610076539861338784206325496181361885519755256666612401877718702746672002468831774986826963725121978009107370956808328322907197702142953043731290879803328211993613101238621048773068572776816084151572560543542723521212156191341302549243895964026514259487640595031020457843310701641*x^3 + 94645280516855862483279971673729910397574653736704346257865853721522752338769216159143094565241897974916101173835258498110352212546669476048481341339503426605687297676403687693648177239877657389326708368329315324653754679764582529496815755202706319479891430263334152528423948825535796268784393316088087567266213753736366384083654052963179874749529822233670665614748580326821206640584784997117263010518027201999114398551659922874935339846205440000000000000000000000000000000000000000000000000000000000000000000000000000000/17716024477945654201493147240468345458088064202142687547310019684017631332763462815899892905219408103867538398574846967469990616071683431309547567873874880263121404331648537335205283576057640798678413290033636989040806899944053540753444911637780113708512655326251568100142860278513968763216654172275183663571312731202289513184176289736928034509261248481*x^2 + 7055059117502406689402669815961656318499806865309238779693284346089659532839519411087793226980328076723447482064128824376418834954600672252075100949206743637133592279024426456949961765365042624094992148165787792791479250695433736061713462367124189361233994252424447907406624986503332133947215256171589923407500498028859405548632532937033686811280720286310383067959640793572831070278242060713374459064117857408519892441663976559918753565900800000000000000000000000000000000000000000000000000000000000000000000000000000000000/17716024477945654201493147240468345458088064202142687547310019684017631332763462815899892905219408103867538398574846967469990616071683431309547567873874880263121404331648537335205283576057640798678413290033636989040806899944053540753444911637780113708512655326251568100142860278513968763216654172275183663571312731202289513184176289736928034509261248481*x + 307731094470524607692180209049801420764886962407748052593625959166292661504517158585659963561332008831170437069065323400356237003036633640744117056260946799298352425825106479839915209108387037828719903718182030257947999123697441770830531812783762989129961806321527587733783859768015647184385198046314971749232276421240201504108130036013253599648626281612069746274724379241171628353886536703617591133361042290145713772489177528837008575692800000000000000000000000000000000000000000000000000000000000000000000000000000000000000/17716024477945654201493147240468345458088064202142687547310019684017631332763462815899892905219408103867538398574846967469990616071683431309547567873874880263121404331648537335205283576057640798678413290033636989040806899944053540753444911637780113708512655326251568100142860278513968763216654172275183663571312731202289513184176289736928034509261248481, 29560533649134323479329374540197633221660721891469451884349733592734998841440406210189199232196292460792172027387840145042885904986601848436362151755204681076580776433849695265404284555895370186985439707295573850604664639574517736587654648408017711798246828863580267424634472882208758709935152331784283999791064050852427591249196456211583199774186395806763003012602178382483200000000000/58073990735879597474712187300934394985711130022950325369726753818431762776384350391114233579069028195707559577177030007138156878011006055226822201855814768411366113747999396325161378934561393377355836997240740790114733126214064621558999563707551171167112153389451905863515935580090537849641029041295441*x^25 - 48305061624329736396112471832802311795150353652823062043956607432086787605202314562517471770784190329217822752373720893029529851993191450828798856900464329106113286095178723970414424303994702685552179847436773079794622733299956954644003560592664276632093572408857650876614236598764754497151078543266625820296656838665429217810652725981658436356998613696637606786340326200639629711495603135163029969520130577511622201014850961624923672437760000000000000/536875256432423046627135047618893006970199758601862479067816764882541147967005285372760577846248093450601568198167458727929623291362907760162746049551837132772139645033016423103512008709747662481523861958498531359248154709543909123097999437960787179331235402092251267367490312851691621222244811315439280810348680383136017330715176327253519616897669961*x^24 + 166696803106661121070192038964049863228545338776935634941869989349813127448366559524856703672317281602142521473000399286573410098459128473173865097794734170564470920475160266921217608057059234452212891657234559648067756639802817723428700089447980728485384192404735888684174343270244862927003580863975693216544494091612949131619743053797282381533383595968066894564659566747602891653764539767439135351166349335780126805688041127743134579346446842046812323840000000000000000/2872401822996774501933625929488485154535171330578293838002323547475053145094321850092079239906275529778237637645076306494136095845610586551097330801956871816390123417913330010672188586910203064030095004220932809037642078747363819057608132724139735161812265320716168450809848959380965988116305149222725335326511231319630465882219960671744824101120410809797029*x^23 - 2429912235421502475171156323026482524059605901157062693832885048222371634032683721203084511007600909226382085018523283617630337859575239028399946702208314918702792853144819867790338958985814867804699443209390721336463108298634742714452174111518450202383348107314983920816325254338948594292503861518349633481125916967491986585344185377792814505057091094998050237051221613705779178147742563632905621538284990281456589101568553133877114876093552432640575835888235156439040000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^22 - 1110134031963477341267961192232702542080192339849447497283537076166732905966584076442078336205132128681222346443068185199807868035972652176588286096762869709646660813998888793864856482184025375132876370404276104604539952117920629647665208453105377586937035108134767211350551781089931112185188754927862871776422518014944580554645436976729655232239053167620188474114345079470904730465306722862874406806370412315277398380915191311789459296420326605110504432084224765401047040000000000000000000000000/2760378151899900296358214518238434233508299648685740378320232929123526072435643297938488149549930784116886369776918330540864788107631773675604534900680553815550908604614710140255973232020705144532921299056316429485174037676216630114361415547898285490501586973208237881228264849965108314579769248403039047248777293298164877712813382205546775961176714788214944869*x^21 - 3642183498269978705009689014991593884958284193743923562023706847824453266523564339630877608846309962419858081916243916396829353385722629216139833037996960991541249180752425884991235476019475796489392587007990441230554706722741175036427310432348325446512157795586970891327884937425288610441236896670166047660268687684737078665603692167355781348046177780839873333379186080930603282041106477836401162918703634297923995965671401309722042232656789831466895906664395014117616856528034201600000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^20 + 3738968728728978079541241924546190972593554571979233416012269732884983305829349126629049170817576342112989778485762073540573975254908827642823568244655664960048486032054178612242692652024765588016668969753016748537847981525386214194142378850350731087588750233585937519576692639886594217029881215687631886227754090891599637801174035983760223964528432405243887533443294347025808776664695234951461806996306637069308642122578625114984951278398077979665645036185448354265576456388846194524160000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^19 - 1567804213903898540580406420492637758643932789441932826715401830738047616923738949453729389946893423019321148206678926297427071091453148782818207210443657829887050403951475896442532313782876273824479957967066703840088735445173920919803872061597888468278718219576746428927310905068867240969750030826158099393240696178436492954349921294965321144974626258749944252452064595104380674354324806562733181963173014342723970239539425190371081644279516634370967221137215292233024513131168635562229760000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^18 - 1253225740811864657620619246415158881777799393106368714528889611030343450938664045252991768036256765194824865369034738342707032589745846509541373331076771338137711278722684873791787048172038409640757331197723890336707110174928287915655974572833080869420810037994540066856965406157971373695752529347894449881418735286226176693597001362046440934592348753644973312830615134679195579695588262735717242562834818287079997211060274197888422134494861699060756861209575356561450721795912882747458191360000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^17 - 444373763074006851172697948322305551721595300899407351504911019860626711171818897180379054128500112053110518497035705234733171097352456767243536581498955900891556254218357708456057499058334157850122866912742564093800671665796464652086421501494695894830798195588148394116852372238184052127349498373091608756264271177248994397719641825877219261025205349454778320174733815870277364159658481472935188895421357456482630818083376406495754258097957546394326372297611027005182674623446704262747049164800000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^16 + 13101399816677240363354424583436294325515389674573286360800903002726304214337765713638875826388387007224935300470986942234588363900526497202590236089436083210541318253834921101749692940295809347006663125227038683742603396913948562406280973933417643642023787253281623084971153694940548061510812575677718888194494328782898197011025086413552060155314665030806644652823089784280037899009570414824113133674436584687194855433568069709422090576661451011754923263246136612160617552444656622956550553600000000000000000000000000000000000000000/9705845759906101042033722015741591337174343926024054878609851266918204577273713531461135751643305015120664977602712839643685867862318171956157880779812269867582227029129142106061325235169576153357691019262531961738192584087342344595657880474868165111763644518699933195286479633748284073844995099223588908068281450629031344216021247109825760637685868126304160991*x^15 - 3312736666686869512098947176384334800490739273310516502456352857121393979788170230509949622152191573286935723760938476603252606584739125215313898818960601212546981075511465812086902122337193612196763103721748988946473748440235973197221250522833499986821033520360246358456475859343454953227587897721243035837007025934375271707821911782851051464174481097298585737045352460403921967863687044811355412391050885566266234914691872257566160250629392501808194305730129471644443981807036956642264733450240000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^14 + 4374500780930505544711570738844109775296615781479810769763946917780829473174832884395164812195205175020089232916702991266345699631921486541170575298298598918507583598253175714054045497261392143793783634422568878328519421590574496883512389134681066715097313816502977731827017926774772161406889409929460776339086021439624960575726195382260512470192079029298991799085222642792844445289627076336238466647307621629926468523682055510929051263197203379224710049395888243313424183062523533284784042147840000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^13 - 25934108958704601345004434345968959983365339098983264948573447217320526787693148282533600757295500712112789153303457517007383705248633277566712119755771793740081226242808276387909200073132243287158251263385772548064936206353913271284665148148509392777261168125903869952914167131315621724253655800510042359238003738562901564788150430380244486709605408822494015444102333687341612638979883659193934217181024088981069030091120248271747139853436696628209139414388010944638083938962640634458153743810560000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^12  - 33877985286580594238548341174949345560809060963801294704243156869375407422635560254741440421623280262695205947168072689862728572732839721473513634571185219364622709387531259791965120417168901870812757250658218882238015879507679318259207819521373639825785143894777802367876306584549166260158228845617285710494379952878785208295648608035211340003739052526708525231999436093809753338897660217150228547958738351608525800936278929827989933302293782842064223094807437983127087375744704335859223730585600000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^11 - 120422528244159778100592256242558488050296906624060190649658784167702299182892843028926456112721910085531555884591937990017993678538377595024661715366385637795758557862275498686524579546721380744819602662120050392199010852923812612322955139179818357793977242316224576493100493341694285869152042928245995585358874302137335330114221104438934719269692444701518288920768163462675851418590926298677352572470709445228143776128395227818929802994299008405941485007471596254694179858065878758018851327180800000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^10 - 118784350719721663533394052388331816155246328152994323886799962087728964655695343733554743426246443984671880706152015390954500964236395292529868333107242128463059362928941130057757881455325319881092917418365203282030297333719005627061892160879680378524768099420531527316358690920750604402494781231906857795687152539895312681933236443800467179095813434323480001302974259907329531952374821448753070671495978658541023715189882644740731569874589161466186967813451460996250096929459316751115290148864000000000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^9 + 175628457708140506413720215481830792683361364907637809896725652672059803040133782140925449314655246681841030213072086403357270741843067660771487866147269114075250014043600771244956812592586230964701843292558187554954693683898117196159155413796277550132017766215876720978847618364470061567357551103725978307108542945963793414780145205166574544633512708862081689005322000574730091864838838726320753035265190564230963981836742767850027595367227659160244163124208702080993893438493758953505656143872000000000000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^8 + 179330391606581691196702281325859076271156588394313569721573359874362266709522963405018829078678395464700871532463127255090600011249588235038092641385637590258670342111177317704792366425885933998860165006077301726525395152060243079642605776249392938068697474119623340709802491251909472600750354125912372600192896081383554975198703407845946430454209624526159457400027677241992115393986017003886471480245357138668972320131573145553456160183654900880483366193424817289077136495460601408302591508480000000000000000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^7 - 44601972458003510959121756474271174918342435985172152418064029545801837058327423725798157154882242652314127878734009952374608964990400681292020036881031890661613544118999961837231527755894517187916842405213192174074549780697300938304602846857420320410723955303230412276828474330607254349824261784709312892748721415264522028486085742426747922321959044262810187512936744650827560413189215457911090612860166922496987191639569411995562211117912318224799961905407422637976413279117529971615617515520000000000000000000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^6 - 57056970253776852538909551228156619340266398445092422919967215577185481308721861598479576926893490357150329695009917762275928596410205686218531431725727445458478804310499724441611471979042858192060061002230336658751494708921401505184852968674986932362439625247104299998001730571070264492249829793518870078121705351729558478372948216185230048227279535625862665629035022571999269079147118858789620145276131248266479322457681682832837742031826718647560436579402077795401200532879804527835034419200000000000000000000000000000000000000000000000000000000000000000000000000/300881218557089132303045382487989331452404661706745701236905389274464341895485119475295208300942455468740614305684098028954261903731863330640894304174180365895049037903003405287901082290256860754088421597138490813883970106707612682465394294720913118464672980079697929053880868646196806289194848075931256150116724969499971670696658660404598579768261911915428990721*x^5 - 1885520020154416883308648019036662063678692122555699408082826995955314703350758092584784674642809565057668973755260107658992097385286557756569196374820700299510012765181764147794780531791093054675898981812295981174602470070067697186604414912410002921856311449436486398365836494690955800678774699859290428194108355430062783643513993371338914293598549301240328955009971492592880785297012173269339843754037140202967063625308712370843974064178516053283040371488949504394763169213046209904640000000000000000000000000000000000000000000000000000000000000000000000000000000/43866630493816756422662980388976429720426397682861306493206792429576372925424277514986908922720871186578307961172780001305476294464479272582139423264933717144634646144190611647164467457392748323966820469038998514926952924144571028206064192261395701773534477340676181521195636192768159540631994179316409994185263882417257861305825726841317769320347268102555619*x^4 - 21424224766872638764519940372511555508477892359811898278463390653161636362657577239662402276607350008535952405842672408205643919486005381433641369697033529075289750595815816250756541122193685056534231103247459386478927964124800753185595669519231354298010732495109142116997330228027579347995045724157235188670374501889910796677706297639814059815592288187438063504934828530503714865857449113302153541254844501272627282964804857284757611688036492576768721832730820867707376808581136384000000000000000000000000000000000000000000000000000000000000000000000000000000000/6395484836538381166739026153809072710369791176973510204578917105930364911127610076539861338784206325496181361885519755256666612401877718702746672002468831774986826963725121978009107370956808328322907197702142953043731290879803328211993613101238621048773068572776816084151572560543542723521212156191341302549243895964026514259487640595031020457843310701641*x^3 - 2880834591920414141426104493361099321091244893731652403194732432005132032720459990475790549526350354789977685098462956270965637138807073012981179352647682132595531594267389427735170493068564383848850172202527982087340702903790364438660520208015963550011366537621297425830459815589694510784535235954618271219160237866309743856339902619099355551930871725181319268434361439111196882599949729709935052310006318978329261801145030501918997904713795097173084852437013990391679763349504000000000000000000000000000000000000000000000000000000000000000000000000000000000000/17716024477945654201493147240468345458088064202142687547310019684017631332763462815899892905219408103867538398574846967469990616071683431309547567873874880263121404331648537335205283576057640798678413290033636989040806899944053540753444911637780113708512655326251568100142860278513968763216654172275183663571312731202289513184176289736928034509261248481*x^2 - 237444015003683621140046723867154228265725649596832500111706800211118126005612204401294253484805147244773343984637412844759727879522787557695829807820649808969515720402042300212160051449950097794962680584578084924350583189975609502373972525184244598329375010528382986974962110390055818846675107700903596190006440893921764283966239803426908012082418898966275084798301166765994693282689023696948503614266608210746949894603223843628591559618975413986521453403009100581619053363200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/17716024477945654201493147240468345458088064202142687547310019684017631332763462815899892905219408103867538398574846967469990616071683431309547567873874880263121404331648537335205283576057640798678413290033636989040806899944053540753444911637780113708512655326251568100142860278513968763216654172275183663571312731202289513184176289736928034509261248481*x - 13307912480527177534769660060137648974440853641301277004145860546906874332999456270571800598905178371079142256246781881537146234449191109815544411253946717015927759371334524272775560208300954575855470627635877220555470194989747806952402722353762109378391054178127794429201613918372706916218196646634098562826774743209889783581335829087655951370731477414560305230770547502940324054697622650451428329113588935674077781792362904518441573477161110181088594093999292124027452129280000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/17716024477945654201493147240468345458088064202142687547310019684017631332763462815899892905219408103867538398574846967469990616071683431309547567873874880263121404331648537335205283576057640798678413290033636989040806899944053540753444911637780113708512655326251568100142860278513968763216654172275183663571312731202289513184176289736928034509261248481]]
["4.0.2485125.1", x^4 - x^3 + 176*x^2 - 176*x + 6301, 2485125, 1, [6, 6]]
 [x^36 - 479826542828100141561825459886608082969380014858007377411175195010800105917742065142904249998850862195682532756877954945419363364164358002195165745471932072337234815550532000/310173710279695855543885824519830062919732919628889171270585221537840376333236824946223488145309568202787554695875924602027109423641*x^35 + 1352522469616881485774336482820050817140061838021548354200058141083477487632756039061730144465487012161848279309622141581855028311389623725162919699072239745478311084134147615482615284793622856449766499624443773515948395665965037189783702387328000000/2564643435786907732292788103924271364791577340577627529875381903768813447237377481566447955838377430157409509221483502173748459994816254743519972847591160139222789142352501523182401010836881*x^34 - 3512300617743435262646273249850917765717030046707201147283895827657964176440357962021478025602695889474713572294178573402314754329822508793058846781920957846204532911745955393801030568617750731557891782836740957425961414615912504358134511171404934839178870464000000000/2072747389446414616146763638379700041295917598232179147272813530007858796870695717979484804356532477430648522762312187940325679116270491899967585575396023215679997407638434083537539679359378061081*x^33 + 1178277557145465512689626123843133580022703767872290332509274789376218443604197302763237315479109557673701082255247753182277724291636982430159872117042321624775036647097514552725521420905594245201300199377365001827306412608056835256762199933154401914011767734507573723985920000000000000/1675196512897981739184430519302111953075401898808845419005035167765881487489693149966737598365753904791927566745023472605559154187448927824045702629620641358935789584850790064749123106397928708343725281*x^32 - 219694383124132839095109082833476887942936106802709764034001854651953239809205601033447097820507399700135292999258190474044310873740998591666526602858218359800152751934479806704978854887206645891141736539773724684937138218398438193143955075067663344467229858081242682948766590767823872000000000000000/1408840267347202642654106066733076152536412996898238997383234576091106330978831939122026320225599033930011083632564740461275248671644548300022435911510959382864999040859514444454012532480658043717072961321*x^31 - 533622649780928208410530666207899469295937396488222576024428063576928169313437223018228643349726037176991362190242488104530502452432254175962668365310988697196911695263996447242534853115153640233123179678631404431848199508150959972343725914347281270713742626479762069151399293104696050119213056000000000000000000/1184834664838997422472103202122517044283123330391418996799300278492620424353197660801624135309728787535139321334986946727932484132853065120318868601580716840989464193362851647785824539816233414766058360470961*x^30 - 425064350276827641507130314828519304731102630809748479133451029839004657370415299711059869044552592282326457933610889174183754528777818324809004552417542844768671074514605424282669688875707695120877614419585283902153028336977658134513261147252174242830314225555182629420430466528361178549850450025607479296000000000000000000000/996445953129596832299038792985036834242106720859183376308211534212293776881039232734165897795481910317052169242724022198191219155729427766188168493929382863272139386618158235787878437985452301818255081156078201*x^29 + 100268132147655380272246282126032693030973934848750658741417181393728946742085265636741548854435072546796632317471748702408706925245295036994155643772744115421562552540320063908828705532772017853140990826969627370528757667965137572474365548724248493314151778126396346155996335916589290426959518356434818173412507648000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^28 - 9236687762709099244757318067678145899623288977723890912359359334019922832731566967782609038836086955246312284379737769889632640367057254949611995273165033815484856899835545909164192641178623753687987577387170766254806551159094651901035828401693676344190543674765803843522259184886223718846401108625171878593608522137600000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^27 + 234488996382748274934582562668637477329069945800874544454945186601826934257541757390809439451642811445239396219715910474142492977508286754013788045867864704097586907279732897518467452397533586234236726405289196022311643840832456857465505036822920130024761847584547672117771030508704792654848641008714118976611905379739107328000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^26 - 8502394638055184006054563273823740193194031282908429212665369795655870103610936673766270060732807225586416976859030099372772039458471949513188438298455795507780769755032693226112223012958179227264134684258434474282328287747596578330956489530782280481636627603648202823196523392852791595615483234404715879441238594097642236542976000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^25 - 458211732307271625367490304738377070130221559404232042289370022758199238847772065843736900904869181720679324801607070138950988069984758387789909790509474109231648857932962431088361233787229485065062036032747190437705831513158026930003084348263249456670263876094464621732556469855345858336299215003818853724839481602510144034308096000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^24 - 41167310761873966105999794783980877859952488813058066973274901014284785830728070377426617982658820340736711201816446522402187982746084968350021216934946601979101408400976213444954718264497261849405399612806381444865501986559997025905004111326399864878768573533042059003126350798106568039193015528575774983917447205714898192634478592000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^23 - 2109561060178465930143910360493780344813356597708421895675690187360481389364539981450358367035131384429669972316806071628204390095479592071460072769698864278752262342666935312260794095932200763031700688593804596712993912073904275435712585593560668987438090582900968657211519910564980181198336741500813407154710343150938689783788994560000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^22 - 597197241483708656967064356292280605966575059981312703237694107561562087448715521410422184480972264783985967498581104833907416676166334756980530410659491478524080683973997176468393680491294387481482101707209536173510822089124388954222100375154307013841451409259500962862762937624982564216430377029863886137235612626513856748570279936000000000000000000000000000000000000000000000/10607734766860644759031539555701468070855844965095863537660834180665051472872835376321943291721522614894188282697859527451630573543904414574231008903729253012808471191719887041741845143617283364925981306990655279*x^21 - 374645613590394832615511513733112453779644042295156108408507010144013943716926857754383970052731949794635443272422249110771182973097479530746095875442748646209343793071945452600861062299581463569244847925607998726647647444895320262595082153323399128694904563304911480844438172904619498062738968904588169327521850063006886206963892355072000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^20 + 5732736264786674234443385064257489423815341455645479498780694267087878485607262045299415735533051127672350075476489619542246545312636616986318945722260166648943008471078168964028186889427695413139780770157907766319056990565044574882857646465362695022184065584685799798947338838568106651299606391500061832242299164354369174939752881717248000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^19 + 157099705492259125385048545434441201938675785948333971734483823907204401470181434002234110079142916921177870816772170160920895980062577495500324040405133431577758834922515250275932743626080216179323691484994340565862602479658588363291753507182236094559676999724804919152779408355911693535048382873120967989804427784032004812896565309997056000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^18 + 821460840986030653579847332190090739867340430197335547740026975306410076772219307128149557744111713628338700565517559798277098450549028167853854062909403229900055611155598135112560202325360838169409945644103578597845450382452511447460769356593971424186785443272150464260495413986154794516144083038202465462028438600447639070387093016412160000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^17 + 1545417113087585558513341524374392500306900947203016417539272026745320829158202364033538137648379691233739261187832181633528034661520236209730712170123730747396531810032254623833083574166760450784834982625115127404299553622871569448517347679138540481152195870882669436603076230457310361196213353024478559267485307343581687367853956032102400000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^16 + 2179189863054132877732679726258056920670083694255760620194402782792152700143006803472309315541558302719955550661879129017650062083238937946844901823930928855134182117210438214810512880957056577976778658974919858172414931902079630611600205489497817678792129504738712827082957790910457203048905124460099337491675042344223721486779041185792000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^15 + 7188406104393176691017301496257098601280488826239998039434093899184879761556072032580487374493853558916321306343871326398285005217381272077269040802533779087092567884323369865430008939390603523768770494949867494211619574939011692949696088004770300047600192613432355523650904919763047652990667020834691327135372430306476282211981703774208000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^14  + 2644431689915127092376622163217386002663046811954188377212138125946501[262/1868]67023998762892840472304814131499936668178058829536171993744274644108818273183190902362173484226843791909035242811419957800440618812365433036681077479821789936851028662682853884068234927650413328425175274218528610861291507359153235868549957666993696680181760000000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^13 + 37243012552978890587250478155417409338472126301151383775045191733673207123794420283889354308104835274071323523946786054276734995066347498657545148852726855496286041041689206220035878582575389359268707512623035209030788495542310413883197410200820489837774758775947845563506860983496419038342029858139643918008153854961594340989759337267200000000000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^12 + 187367921330141507081669676549426833768524737267820321644822354501848152739042636332451557193582364945542650479008765233255982297409098393761668933685420604738411971418520710765385486380544504622436208445455994861871030331642104523170414272591278378094743905998013162830039978432777201218025497811932504329662687593134313448699450097664000000000000000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^11 + 394364136755408753445950732950426971185080938622283449884184763699643520115960349046849231438533849699424384208793203800871090203629617830332465458013738796563513692361208645485005863076349081187105388026995250690458061534064362946067742914915964189336594005126236181219420896929939978862297694288680060235005745810043989195588919885824000000000000000000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^10 + 869299116649717637370761372042894824844931962363376547497129969790892491530710273928039136124495172445538984221214490340173093849024950772548430981787122242371503350108574218413395385177708225553718623716237685537487532887677824407232139713757905980133499514399587972402403914434594806594210842853548525918088242308007004900734344888320000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^9 + 1258970234904447042670400675611051911184390344514859466425431000378253960137069468133052598635791032442545802392248083547814766386463343631059252082923361845861310365585820875891506758058254640317812968358004254343188233590071788951671909447017981183840452754707868653029259429659260465649889846791964394154393606124160356657167073280000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^8 + 696666304646663348511171906362803770106628963474568442943512583394166999287097897386790247754856978089728762456408754227350776860897885938344795366570482360904670492373066914855215573382290629773430771204459570596174312541220292386322459421822276097938236184001384590870596651651493891844682754370518584725103554808284329227679956992000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^7 + 2709901430496775648260755549910577441737570637539821107478053358564278672389061705858274226740681479982871548400033380781387065472926338859628427299512394832629717257635557525081454740475026666296950755076178786130531425021725206914289794058210919230582159907587439791069508238143986343951792541671357244103358886935475673536397312000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/27032614405870675353661020158077934761213282330405587725006641944275453753450128862239790969225815696020673365584867828021897268063498346818201603335310031871350620133737776654761476333734367284811371717814895711*x^6 - 48890312214325913930158557605072075105194366839259739665111988232014602872647633659067031921616942566581153819267149490360058935378906056394294809024775638966481051736152169910314354951960723279350276946836302915298103762533330518737487335704746580543043626562715557717879495095984230367201310667208196319410310078887268523704320000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/4629895284983375336814870855803403191147026255483829941851966299848282134568806600715102320696134179981441294658181782699882957513637838405327346427594535845369443227325254565180142355501466220050566426808076061*x^5 + 206070701399316793493530984042656816984276382498505057949990525800720063999488027821246202243756251632292860109984341482002956937126177579045926074437208827382149662354298196442882252522001129817536910086713014940141143364572080167706243243966880290380998133562125521761898482641170107573846796952454709394041837186376185518489600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/10607734766860644759031539555701468070855844965095863537660834180665051472872835376321943291721522614894188282697859527451630573543904414574231008903729253012808471191719887041741845143617283364925981306990655279*x^4 + 7005954600766547705796846979145938389735813266586582017337085273220073814839277869935416264365463297674815868721663216133374686666969718325131642016379495247408094125881273992465686959525024311237774066428352062701417764412607443205252648723643657739449179082217586120149374666415037875992721596155452923625286146018153307570176000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^3 + 801107068237975128182702124713324562437160737801423852048801133780394103263897522274118960677537937497950571203991060177191118623594605022478253436820073503470042059934140037164415320748149483767240242790259297780357087288763382721336142460584744821846474619907779646303635822058288190462107929991609161134209073961552614260736000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/838011046581990935963491624900415977597611752242573219475205900272539066356953994729433520046000286576640874333130902668678815309968448751364249703394610988011869224145871076297605766345765385829152523252261767041*x^2 + 24689813315513684616338585133476026194553436954913716746592282941638740178839256472938403477194672933283583686726870733036324361166700981246901898164057350710445813051522057096035816606014109002996374866716193499632112440905922611615485052147224528415532795336694113906996154868561548363200726790980150037528852614348800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1184834664838997422472103202122517044283123330391418996799300278492620424353197660801624135309728787535139321334986946727932484132853065120318868601580716840989464193362851647785824539816233414766058360470961*x + 1767500062817181495929989003679080306098535667520117832705042793132452948201720631423217964759466422670484534624721983675004851292319830474725085298705613611957566131894474161984891567239685535810520990998725201717137614496679304528924340685975196033108223718479354817894367416351201768060238833674486523363328000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/3137728880506019248672842019450058246183547877278928724684264089289769111311429708512308062863249518775080364437783386328007235348874272383123465281761602189008906549798473150231653747172957781107066729,17416850923347327212856938544263870950460598803257768962721753394079720986885209908160763801034807906165894104311588174817868118793574560249380893411826393067732313208914809647231190592775245454309930443089627104347371213040371641603043855361463172162833713439148073815811534796935573272769499334900236800000/1407436270079589402060295599530735915778240349115863227531197762128996112856095120446411088967685572451348603556395139995375039549558984986565401845622391158688858554851899059812984759972749425472697635391367995427966408072200371760296176473606735706785769445168279*x^35 - 14436759955702379827267748467301136390063348776204537801660678576973525821026080972384252440851253298800987077618053275348560451232485896635857065013567537762190530721003228766225632947188224624765351689687100284284289637343315617099841636568068468340992844295636757940908474987793649670304052183437772323981234197280013044178893933301845283553590324286368800827275147882346598400000000/1757226298779685006245029225543190364891980939821893663716178340656735598960404880230490827369802675119149552832060830373671209252113511941378908829999146860233654851141175579515741507498230331418781431652933989210696282734818408666594782931564356822383312453965015242568918229198190233001631927265366104917590576498213119689*x^34 + 51361089249995835680657920381289186974774910535851140412185849392665511093966793593076966341147632163265679211664532339305555357982580125050248533101910117725670278443457486089684885261088145316379683465157906664967224598898556314159120212373693758185414427234184739131785303815799501788121374153971416771862301056767061927019863058770829781085149389807171108989727499413695590792508184006860800000000000/1420192051900040201732238865113231996096063887544994280909079051097114367815398184607162917171101891833971787748424395168831444988767392464534375495314140491587700084347149244540201802101577252082990571843332903014073946402562972702750570160073244748207015508606979284059442281756206544502151925247796151360501621516432341545769489*x^33 - 17793540374964883877077358406811865453108190979475961576614930043113104866524639187165423990644386365996319804853177849248762164309448235425838261557126574045515478713138731296954029199695673780427760619312746643737930244253453267800932771318300180100668259610953090671865202409325034842442072573487906361614514523702154069830851448518471404969588124533251555659708586093139129931525489345875083471599198208000000000000000/1147800636537664391080197183023379212476834929977751922824998598175738929182772628197693676820601720082107832830064344599844742671366795357229146809688383659441670795869450366586635636660296836710725063154353495548877577556497797101335713553941356478745658141071669264356125311557647885473183688137194097325708771011202134869632446779289*x^32  + 992109892062096469505145919649906470715199871931185473098538214302817294249493280799285552405552252188438370771915593058226019736407642375990771361169043491692454360415382310842481480376792344669558635887417691969148[210/1868]16533969346303380007275562388581150365909868068085354419681178080711186403024080059258627047444187485596138849317704528595437290954463312328764685611611112835687755471839864996362120175451357184000000000000000000/927653622250376898535406443516678102902990467242949081779086692044230378304446020882004227300087130772079632601090833369939120871741315374507953680736961361944417778892485655725685508184488563726444706766411649456098407058739076115096625030008958247478719655272264171121884832926202578687312529936168406652735154440024576603771813119468149089*x^31 - 25736574107089527623196048219377815509874490849797084017204682705348059634955877713555148757660434736329478756673715972587559545489801265033026359469833314069707693960114264910804905384031365745527028410902953167197043075506006141309066274634718403290130433118015987749816432243431684049095719608995073888072907734768046458955592263966588836942426750881177671027937843999772295986226401411739899385622013920600348832009372726303129600000000000000000000/780156696312566971668276818997526284541414982951320177776211908009197748154039103561765555159373276979318971017517390864118800653134446229961189045499784505395255352048580436465301512383154882093939998390552197192578760336399563012796261650237533886129603230083974167913505144490936368676029837676317629994950264884060668923772094833472713383849*x^30 + 6520797994722915846750513623509609891457144395460479037967983953573350032294580012826985253190787644680093726020885672316891900341476996894675125829660329489925559304752748709539301694214823353861453136596373481171604994806040128880418594006369646486377270331655675437037295414724161655100706992121075918688686297659837570227689205157981376949316214800149186003713830387678741438003027442520309927343910576727378125140056167155847371856334028800000000000000000000000/656111781598868823173020804776919605299330000662060269509794214635735306197546886095444831889032925939607254625732125716723911349286069279397359987265318769037409751072856147067318571914233255841003538646454397838958737442912032493761656047849765998234996316500622275215257826516877486056541093485783126825753172767495022564892331754950551955817009*x^29 - 450400838951897725375581295248115148534501329338198957510159616388719963358933516649177622783515616650764337718510362633442486414773912942340280562799241016143991036795500055778845836170566321632906064833212221311082812541528583397215136804138976143440182228532413763493676526767157336609117864948815699926995125669135204005892832383444668915547689180711040738256861293095795130806698296165491929131661403220003023561233323669871233452444832086202777600000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^28 - 40724830782892859026281481766080029306749130265815667823405973150141977451508247619127108619022562751736053096810101527004600417550086078996059657027714992611104753962762019506059821958894112412903848175526666516325413219390138081324398577298865402588084151669911397811355831339683574808130537878239380270830061812755844899148469218044745608767646113068254343104490038792119561282656262435927019113737545572663731451195164162964832863548358423197387849728000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^27 - 1124640754166005908993048846994869159189640928358396327149459389682403234829899511344974267973815664141989394873058090900554313285729352050708826877363943807651311556916806842358625633303005405991508492827107507808628793706518766062904426180326430492351291045975531455441118662918169221597327699919052035566767071148049522409235602674909305278001410340498094928808231867644357348636578930316393341322075571398960921499174764665095065799583157157816534797647872000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^26 + 11993378618312519008647579842950925079402333432346456686589296766920882427648935349823361891619298640865996961455325307008660388733581022436464653622694798687169763069426514303926921630816642788297697500071062268246500691634682022320202111345121538277677401503481884565296833749336324796153686042699809337998610959398347983017201122314510917639034037016089902439567141689045907771154929048406405356661992843569812983698073084883108261228348824936992571916110161510400000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^25 - 20108397216371432892804605648279936656575925986789267374619897752273837637684174903897613784721761133945619067269358149201253321568515086072376771656317412866145136791032627057344921289069455590470099594583999332838269042795341827847333863698950635246194208895874477361641644179381582665006506651311174830767881192063654808519508808888786839746422602470528278689232594372198817433807404297582158788995828188905153524215943622331867945702801036617482921762085561119539200000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^24 - 1686015634237158868092203352501936240759700167081742729202478090239081099105117266810372850618664758100464280501342270074113283991335208345625492898695062161441370788757269508794657388040195925181425847736059247910698955828043501410838793236251318758167158676683100423068597548599929119480579474786029538014731323568091408957084458633034178874072452932135149759464276714262901735345811782947022824996417081082500552456255429800874565271764857394451939901621121146526105600000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^23 - 92183487262032240739149707092201206330567881346178805761846334035873636706094109223426542225591814775783404617508500673168856243309714349065879049571817813967026781900500835015452942905442727148934980609977178449772172939302647039470179675079607204349655382250900743446434715235456827871721771071767194641198714779324018399284107086550235605447023110898092672061789156927507587827893786946287575484294912460460125830087043243505833213666027840757955854334421774538637312000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^22 - 5977201430770647666025588430635681982961844483832717910128347502171620149501708602248365063936831842962994795545842786377793088044469521851859402018913829523206400163091456237192152550161346601554024135457497995959414753435859230375616608129982394228517341468779210892875838308693222664463826232331714285196806853483509432704244973026697453113984200743539220109762436106741069513072331732228816557664374287211517679801739090095707981622300178161155517753515997023698944000000000000000000000000000000000000000000000000/6984683649679097218841905023004928962743500386794844134908062462134853069773885205142646881249072034369743052408110350984364676515817522328774427206204216262790653172813569869412847075694559090661822481033774032690687318854291383889285477673944977272349770913633206752607997874692328680677861514196754552664030611360295113633853810201435622719520311*x^21 + 74156691841715357762062676002686067553862243383504742823133052254052557494835918990827191863497029419428867359328783804729639751088635822130624770126602755309545580170882529530678110194205251244147462220456340633555353465249760704712073317343720124723995525159891103400852369684452949292951966386689359149020009488782307573173776968713482176307964212117225604848382826228845360123740285351821359246198240180413592678227294499532457871901331898476621397403826890883436694732800000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^20 + 840656463783927129987254931474441413569919391935271173549442971587362566127438248183383324799782163274000653922982576952549816655442016113064717253933107717024755937574345772402062956915647382283612930289835936681905406510598494393928376917854518658059345925469856881561623442083959776114792130448765281751729360711842407659717006000189595130008328384529636679170919352256653508479811499481633991355661722684717552327606640644256952036964218473723450718634599846721139349913600000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^19 - 11621176452080441606632734097195605190620905764556117137322364725767522536589065839128227638144722338679024584775438114166316370521378173731704347837297092446866387464370774798292225318992681647428075720509505279327032969494314675475642006795714723562277165533516800627293300568356937154335695307621016118766765856806305388693498187185970300012452612578301292010084026813768745067501645864972097243053839255631208949175696303321206103802088952024362624257016643237760258487091200000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^18  - 82795056347339496481355312086193119530193302605730748346744707057039730381763289122998007379958811127850970603105747475308028829515416756887615223765731537607849438140611898497850789441[159/1868]14210887110222331030609016273843324826575571393692480466037135790986830549414305978334073525839353629772519082012258138572372067063228912737686768083702755521940538109120953797085976116769169378890531589664855294598437279066278092219283659546458839313937458678178559466891957501952000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^17 - 185214023235644372694284116553480451349696098067772261159742984500497495715033373648415954610261719725463243253723016153776544187067794419470202820560954667023392245537063771138249019320970463715808265888644924669065389472732690076965519278307379047013437435295959368950116876647668011398344978492602754833587140620213733020772984425507197078396251280734876983868650691754755745412748672202270290775850495530565664294977414470174068141742104345125187953548150401669972770160640000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^16 - 385232555646529152183071042622430767053408537652661581376274726521862609558912072262595994548295057729214175227635663486533824590590852676579239397775060265184729874696019414727336472614105032936868882482686798745055615173932749064182538737029101494637122835520913535153069632854438159854347366348049967736834316590727749226255357366293392371479606501669750478040741114716509324622448332288324136347496024006237679659323010884387960512829085622105869027035054826995529757491200000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^15 - 1444355168100607038313312248428010046042142227668216854586850004512702592413065889914248789087254034031752020673034052803036526535011590820168687591088724862659142714148352410131015411822428847022116964094176110713585579822864865252156399309959729883951339520184463082973376929688438624380242930063880349717140015006022388861004219985941497890833554572483629977477041700141284645496476178643595570550661631638140043480721247210169273291334885774923170511962790189261288741273600000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^14 - 962684527505939991323772632254951161499439739008373827902962343755225263413537381797330508717268235009594324440852998313290260982378157258961944959687222298187828465424546516836658492147970156519708817216752598529422348247398953346870692195200510133744549913132833128263004577472846711649323864694177359510627376512076503818426550954284178604093030847429960779008409660062897364974411511895891132518974197275321693742860034284523980402388549213977726012455885737403699167232000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^13 - 1866025145532515485284647184629648662794027513891721548931474112768216250377735552166584545345159199597697181509686481199093244565312640755552171979698724508506842249649799723617572482364524739813955583679611376308847006242546862487056547126218943056676808345362179901754389485501880782040361350196536016128224337295168972475204331254774294192170633223286381753774293286000854779210904311206337623964388631323277633300635168632122191752197039568553142748772207450494966169600000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^12 - 277405892185476651339637688640310707262697896320603240685685405560406453129959487972686333538145217408892735146131284572560379264831560986212468309497452927265507422642781265656067067526676168153552933566103812057909633030628318875505270188126076037764384644659871204324938132912612210050746566710003358038727084598546272246736270459160963173438504200954411621023300964106744100853550523917963077924609231910443465182288393361426852188753074366966446820990266558744887296000000000000000000000000000000000000000000000000000000000000000000000000000000000000/11740212943077631495500223336540199745888011288442397588462487968269221117279509174601470289759078525855525556175334419739676796696799665190918718070002831590648119162814298291140742957018514216218808000035492523033282940201894028239437292260460706479055997918660070924596421959589233314330873608969012971499115282924751361214350021402413067975363927*x^11 - 22169380715701191875196709742899913666655406575281742524463794735596033611432157444566063916965862360505693001664094240976369996189646125552124623354333074517135169239570728327687628853030908478936591593669892311685678403774232426869785952630579458114997383318600642796421737378125602647231561438393523053999080449760817040561253258054060754043344120292074202283486999636063561930362294571292490955020284926146433738316578753966199450920007191484684033561745731652885990604800000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^10 - 67483652361702736911731735711192957076549570660449124406109296476609979902240246671693802859785743279230663651191785428053460415198155926962716987516855759791804368497554852049834897154232995291795555492185101216951352050680341719175130170470908830728093220126354071593645771110384810179353900061802448660810968232949283427911645425599407637408052596598724080198589244542791155942952308061029375473707420927802245496919886275573814837327545250343255174010587034976522338304000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^9 - 130745627446400332783167598982036218918096818196099435946433905651438446659533283528824966906378476116485217167876451501173692958751800007062595297298090798326727689151075901046709939266864200146540345145888651697951567096088164484644277535989120053718656337090782906737900832849555118439392130445386915559372859945499784526678326806796004829774869038370788688982818735508593096364425357669066316241628696800148122560820931987181901070859987823954032851658693953990447595520000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^8 - 73591611901393859267208486601006413260444759039851521958207600843424481060593696605022349951327358800615063259029096444414578606005063559388147905172865776850480781191419891823689276335222092542038413504509192253794437399028462518527452658278705139883186090980910249932549752793626976316171929939212969991401049139848843867570208444534978851301174926530335719449167543291321700156356570811864114421078005563766736049742861913299329555168197713926041379974382084741608243200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^7 - 3817487933453745575261091454647775386308890827992644396119730744699019517548097362578646369623398950055087407052679338549452628867389276419684396843212647658013650623420738862613439001964526984402104308854417328557242490112551581278896602252671599503642163709117790266671204090840410763414320901293988741248776233710759612768990222348251611753165824934695559869864748978723110971512989979876872508348044826887832888348567926854076130162297006030953701303645927429793382400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^6 + 8013101935012061888136854384728940812295835393392225517482082838479455818139675861534665284991316717369958962618859280143696300949263355237395077888988123121842375908370766247607638774167985859613190530485335673544519348707180233885501010724911632265105029545044858177578614034342642614359429100413002724208501322970207265480269905128605092236188847929943747243900869599121637171592752333461408118399886963856164749930339998047580368455747069786090557630604256477184000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/3048563581904136355185140866394416508600754312468467882086944389550571229348822824344028196788269009476296691382545401810855300799721460021951269333094657926853379009128574694384612812043481592056817546970542257362233691654635465896428468156031233174119513271696261510806805702213778816428458892936705025748389051367200629707593651966372454115149749*x^5 - 40137111780584376934754455283085402667940982262667130480149848512165652562439689674032719419605810655698733188642867773906044600555744518888825348177079626727308720852185261818332184358510657756385265158272214551885080113083431683049421924395889906104716641820745989655376361878193944780147586231508576436388018013005558061284920883877746250540114238386947371867712568057305877257013176777996561805783851258421117574230285557460949296315421444479972615459585224867840000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/6984683649679097218841905023004928962743500386794844134908062462134853069773885205142646881249072034369743052408110350984364676515817522328774427206204216262790653172813569869412847075694559090661822481033774032690687318854291383889285477673944977272349770913633206752607997874692328680677861514196754552664030611360295113633853810201435622719520311*x^4 - 1236412483349993538135881579692250223645029385340898108664968922701207569944689413041321051168233309819647061437566180122357126433778191468346776697275456000817595310844343841862860672047458558470927275061087280818277270572433931368859118348304369897337304189634962910584806597323291182659990935679437707524867514077251727574438236543374783950326235397859943132552560824356415134157809847289103677549694287968670250284283037972163495466250557509934332071516309133721600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^3 - 134065320277171311165588917604747681574087042383217753719283623777869816385291504214267710404004401204620047107593283668214403493029248860387158498871736686299876838678719764306444985089095255400572010296646831615173104151458840363396600338417986349125447574452806627666946858099271059096538407080085461438207692206558682496599972371156026069470172813834113216362445039790440705705153244646614644276854054991526056853621701470336393254718992696307263191627940967219200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^2 - 4153084266865356488642551853959120472512031552547221482707609313434003398910280910394842232519168869671136706988852302700947322000822318345886534521218644851047769030234227549215647083766091658211611532513651102700029590119402001020493685659158966058979934995852764317944210438802229849637951427296601308814196669390137442405635740692479681644750690406565037766778057354351299017181543648998803086557985334482528487354369518497244041463360055737890017116160000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/780156696312566971668276818997526284541414982951320177776211908009197748154039103561765555159373276979318971017517390864118800653134446229961189045499784505395255352048580436465301512383154882093939998390552197192578760336399563012796261650237533886129603230083974167913505144490936368676029837676317629994950264884060668923772094833472713383849*x - 291848392977028245569909677090020087167607400885044736335905769279500792234760018941099943942762835969238161439438232247610836945773069859924157406809895570940016403499158653053211556655400012389956215364886168955771923904223746421452490038750684100318397850905402977551384578094155968671331091999794020417107951531783775364616382234990260676422019443604099402850354892090095211266613895663554171406366756824769230702289446366132397349118890580377600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/2066043702116652335268165798478124950786170305663583701067008222815657858139077997510031686637165101942270896661672234676924545371361504174850676349080092120143469440740502573999299572793961166428607364735883406361020951133049167294201837483316165361867972506174307730783707868432522446965061313889016495885824397416535805353612055945363361,2034343304984111448809874864747134192000513230585140638612090955091852053356877656291167232850162632662424735376225457390357190836613871582120789279096523071135340312348483294856111295937153350899101891342674623016251802232065427768934847293373214832470100548342580994811914776678967229922501055599574296519346637982473691801885464698531799680000000000/212522876782017999711104635529141123282514292716495347357210862081478413041270363187408074434120521440153639137015666139301630971983406732971375678688981064962017641782636758031760698755885163246377342944096567309622927618902256135804722647514617091724651186220410129*x^35 - 197736328710640760803016242172474937675438275839504171027031750543331402099016882711930575739763221530294131557338915404110466091058310845037844156632831443911407544543450470982693086953828987570499802527891748300679353171176468119578004487338351078571441739040251849688196293980284761060434177993843195555046126518823526300777806064415780545331734986603305276832792912083090567847853877071866384782092682568872960000000000000/60594010302747758836035490535972081547999342752479091852282011746783986171048444145878994047234575004108605270071063116333489974210810756599272718275832650352884650039350882052266948534421735566164876953549447903817113197752358919537751135571184718013217670826379835950652352730972077000056273353978141548882433672352176541*x^34 + 14891267174766784599101860469375033526521198966844792112355557456254131654755828500247638801909713566914047916706651593545519996436193325597168726815554558425933767180389670693876270849655658839384779071468115736470219513766288221693785356195848735395478551109858026590554127659336650802888463496251544577553722468546428197551798933617642454634329671444193893804870807057565205994789382681214364688676730505737843550199140778158080000000000000000/1420192051900040201732238865113231996096063887544994280909079051097114367815398184607162917171101891833971787748424395168831444988767392464534375495314140491587700084347149244540201802101577252082990571843332903014073946402562972702750570160073244748207015508606979284059442281756206544502151925247796151360501621516432341545769489*x^33 - 4995599129768555418966757289202819253307928166612250374463654843015259792063619160501277471730982037861886086170444745708408467614177322840496339456540703306834742946750709011942043996507994079450797653246921984520323630937903588358750484403897657889083822182227885140284378214706693793405105890321019911828590305128729832538116417896351644721556513208096879417152996042073220861135124979661102298043636978322531063117733817639838233363166412800000000000000000000/1147800636537664391080197183023379212476834929977751922824998598175738929182772628197693676820601720082107832830064344599844742671366795357229146809688383659441670795869450366586635636660296836710725063154353495548877577556497797101335713553941356478745658141071669264356125311557647885473183688137194097325708771011202134869632446779289*x^32 + 895122176482989623034800985084048250605811499641501867691424639589137110118978420951657961336488572578385231507331208601723200048887513309183543992149278189384254706277461662387643815016751138855175808222062468033578126896155503736617678394607801312997630477696692040391155980196074268334793402346813436954904430898553905445941081309589629571951714545698457204297700585482635636529535284186922369800106198573490028576899523004776199494013585934344177423974400000000000000000000000/927653622250376898535406443516678102902990467242949081779086692044230378304446020882004227300087130772079632601090833369939120871741315374507953680736961361944417778892485655725685508184488563726444706766411649456098407058739076115096625030008958247478719655272264171121884832926202578687312529936168406652735154440024576603771813119468149089*x^31 + 2174190622901069477584524346535113017151460058917642814171599774123272801579214419454376789012859617263385236493665004308973560815144057384793558425353279759959174658554711320209692521333224094052385884044005688856097408654371372250973442521061064897769186715507390977497799248338147943590610571493653878357925969115931185016583915227636851602180067683728035415079597056767546634864900367332960047400751590727563162421005069188454240505534846918451574333862488908759040000000000000000000000000/780156696312566971668276818997526284541414982951320177776211908009197748154039103561765555159373276979318971017517390864118800653134446229961189045499784505395255352048580436465301512383154882093939998390552197192578760336399563012796261650237533886129603230083974167913505144490936368676029837676317629994950264884060668923772094833472713383849*x^30 + 1731880992834206992598357010047171654074972159222069420619339667253695778422802812077575792907985828144027093809685326850240015224580955985470782536462894906454634412142575326151555327126436297080114838758779896654408747619134371457882433122914936530200531039917084821798113025094658056595606655376610720584188201982193945006084123619243767781975447835727206442205043249290503716310146061314502978313492700055725301238589629955266788016569966178454559359678972499736727859827834880000000000000000000000000000/656111781598868823173020804776919605299330000662060269509794214635735306197546886095444831889032925939607254625732125716723911349286069279397359987265318769037409751072856147067318571914233255841003538646454397838958737442912032493761656047849765998234996316500622275215257826516877486056541093485783126825753172767495022564892331754950551955817009*x^29 - 408532195514443550178677899449115209818617735271555559770529293662346796496506728484602671101734505484098145158968677573733523237875537232818395853793581594793171918320630856808336539776521263777333872875685757094899393194804930034122668404036747523405424673102033067855480298106719867197909540056390407767440952957171133649380380728003510723677743852749669837149159853206319058812283525014715658048501079249706707280001586585427021268488796420547075001948303139522773556585095408920821760000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^28  + 37633934632631721673556977637857820502415380848840454147370431212090202194296114482230306116636315858633052162187553457429365945645870510876954945261128966262741611658252099075602162396546181724492015760898011043406921418480278397329523590115117084936200342946174919363828479129288561891711993902099965343420965597385668242344810911092986253765311907897797009551994239459267917049691373639911814433134753107313356245203928343710705752185412554777847007174460124997556156246321644639366624051200000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^27 - 955401307118720645491319440774833363011084278570612492545595276735837036363141705771790277482466606057408727743866251662719090998058535045341300709735615558636253775046745025150287062082490848087111551330547200432393439050548346139430402523239012064971140489746404584722172718621553211093951922529438218094507832354778525480998684380439974626104097381923906886472180974059961800761637358728290178575473693965522471895220447394219198298040720186984471069072842443604662375352445369876220560487219200000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^26 + 34642132791501687145949759497221589562183114629807425871042230025661435125486589949201633385062315623701321735862458306463116031942117735621071095879588499187461026928582585717037245697686725142540864198098822192214636915176221120915912428196297189636239203364959639432218674401682109119448667917896012375086585582793865675167339612734503305447330012838413780640302113616731491296009411211261120291647917220275495859579942792724364959564943236309635644410190902063741030487178294546101769725484770263040000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^25 + 1866936592917707186395348441447868629802220800123292776296878821228842334292273427781153902641145386291161807997357441874894205998396167950283681462572260800465587697979090746214889508635343419945228157204905550281067124832388738527961854632089903397877278379065143515493543537767918981322069047139310341803197095069692734741212577137049744007251449061474190989720424668828647536321953031997673751054336011730334275318641799591875573317089608656017255647329725522469600102341665381265424996510636001198080000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^24 + 167731975142483183119525155294404227788031457852245478790852366070669799034926828924257224361646296174921456020250566266983596898962408477266996659178394547078248130682650913964857156308681531028640732371727413538815037486370022031107668971224635748018738875497803545740031767009155754707742659959570721115848874987403885301267975560016746662491128889534379428617329345346352504238809107964172000958711374391614217187360868994270428160374963959055302991734534120254494672328893866419132498577452451695165440000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^23 + 8595189648265910282087794369693161439744487731773406874921647613357314162258406380830221375478890089838389267672559569613329666694917324130892424107270832028530139482378096694783231806959010640011415144540260155960432555487058944736274249881945243573876606883216864092727355748043585454207436164657448625359935577071090562396649332886934382066524764961001726581350707387071132196065062683248868003420321172140293631084926741711456962332031390569620983450913584327496543581840913033966388904789908969540812800000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^22 + 2433218760465498470390893757074278110625317416395947019017606076659857279293864731148150790092041167649533613748400443911795025468680189634866575616678096452850017667888993974962770658413217758007087242291868023177771240363016890622939724615340106540861416144714913700470835660513114061912424384358118187337281595828490609123144524914686574459278946194085483544773857501964839738375025250142472758440709034306861637787852275142397572499081764198813880989051855260752790902971910602118996687964553019496857600000000000000000000000000000000000000000000000000000/6984683649679097218841905023004928962743500386794844134908062462134853069773885205142646881249072034369743052408110350984364676515817522328774427206204216262790653172813569869412847075694559090661822481033774032690687318854291383889285477673944977272349770913633206752607997874692328680677861514196754552664030611360295113633853810201435622719520311*x^21 + 1526455033933917836380826599811716288421464540979440961989024849371590294805114340315067541165991707331044220166906685310190370372931035630088357772485157690415154136311816885920486700117797142087952662358565847958568898048763709593540325778308842162294319834507788718055066558461909685524526078503205859381832417205330537588652818340063206276651734300834908216413390379196739970294493412154035643292319450145478959566142396066281793977653576458789142984920936701235025647392572879035872938673699161617234657280000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^20 - 23357444507989019652096455765794708555076847728269518249662956089826138095569008462102869598371100728991062377635136643159526598106151881262329189232856626014701923529656470295175946572958818755844284355176600808646446733695150636039858469038545670418065535970427293973048850980259533456543911027258584979043820780952874720521838609414579896485178039799035051848990069764368870003605827395505380296401505654941075538806014551090798543034272616812241308661038006738283950390428761757973173569491345659403058544640000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^19 - 640086598052039866318185991712415854446723737157094163449864025039893101801212070729411947689905093944852916172167016300452197970319086848688473199115253193472242125632489761790285312123134376028395441080792265547628409809615069581590049318310122014668036216399240498365831900902839819821144275823274686813191281123183898869607146233293855817596711937556445019549866791784540354978901546507662541090160791739004575551280410704317876896089403828118063798393342061870943910906804458117645189378350686042611379077120000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^18 - 3346957739304128861818097520245190694139224115906828250241865086276413185825149218288711262904488894061362616186738692452589983827278843097817380398187419945655147354516149409764688812270804796470266486747101966807604346541724164920207598888966031830093576795500961149110751562094353574406171760840712590944675166743597286137895051876178744111285935904653167155728711157332593320516717157616689977872410108249743419048971607185214340235336957345345025397366397877102868780467363408798430755800382589935411213107200000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^17 - 6296643137477929525310031697820222236110719219555741671101876585294255234032327320086685768826695629340083713333986366017675466990803746087499250543474105562450247279109283601448107012001292354401704663718375750482471145471922862599566433406412712465469258761086799302926539004616658314439443364824275712424710343601544847583529833775663103142511200062690504015075966431654064961624902405993229313096693284180306811366088366724565840377516648085276064430174884813260399396562856635420275511910059478761286402048000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^16 - 8878885046799409108828568978116877494257998134122237070452143621525446214210371102555709708034450002956791515765310551549413744172010667137896339690361892989108114337116748103229760430070399655293530489002034068311442144632748208882952148790868718551277275601984303204185453497556222260001643846701159306896107051444786083771056655912706278661234363814306943028183966327117931320290292186475393741691114327855354907485552555588468444114055909943695025881253374758542411466859355469346623174141277641245385031680000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^15  - 2928842160690277687763382930406821861250918676475992640147190193539269006590838130408155769769979951410495300906846225377213257987[10/1868]1965461656510122332245933107175381609470721762117131849691950200822136541586477958881304084143314975125845707586680518245461534508285830157196058168796121734869090739114222826062945765005363988347128614247047076668438655369899699966383959401764321598706809998670610038928226376489253219502929166794848041361650971564837813212036136953753453357934650384771749714795754946560000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^14 - 10774465037187382021055332185939990037209655523565491833653694482389922857585632951823001793958385574595007661207813115138165771758740598930734025788918627491400664863066183079267063721198004131640084095595614636981134436557015978374006022262476215124736164307000885603664610905084313798430927375847889240424566670504714533775627873612826205626493385066101780161921993100124101989413891490954784480232492316760541876659778994601442364943615766040159680872097223147353276233620191334045188705726858936339084083200000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^13 - 151742825561313967089133130038783990580490718453163140481720644654092316505122671437114346006155195750653593471135763946513486045151505684828198499270338570845343353507509448362862881984442623723891497333744810029090737581182999631976160163746291284424564231828531518269859476822642624158523951385749395493357643949609958942864460214918234514526755750982217609105554180038870040891380148386790397539134819685469145548823545116220904810559631691487352845118138263266112181295417133901919782619537071665036918784000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^12 - 16242794287259654672607217781812913745214187158900565495994712348389923836918771448348325040970450963619090397165817972841819500169753145306444466156287279170960617078143692610188286902729953302755911797350686688975602488338051080069607954892764163684901377131422789369652693008228929897326691489689084520514549241178634326163001015918973410683516548973858461736894869633663341706376109110093168887857785773614623457192668735236539461932915192927106087060929239071910877006287701452794869281321758928089907200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/11740212943077631495500223336540199745888011288442397588462487968269221117279509174601470289759078525855525556175334419739676796696799665190918718070002831590648119162814298291140742957018514216218808000035492523033282940201894028239437292260460706479055997918660070924596421959589233314330873608969012971499115282924751361214350021402413067975363927*x^11 - 1606796129238682827564585398560845342639268601239010284332191121268044885643743686057869577871241582882981133177276354571015965258977555792620797687459938302342930384357388691872950447213433763123558923504371072221795560939231730613657710114682828844356377088325168163266037539386076723555387441859759043328857133302867226228521466566492771028567217878765418338033771255235336271960759362610713649057285692520100679253370575878336235167617416351339731391895497091118910901846935288285549235407467615590683770880000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^10 - 3541869875073561487940758739239647703606411686187931756102745821837517157705367856934944106645779322513588610685532757240268293153466263014907014383279439419308517328688090121176351955594756086075925875845149374442271924366760169172458011145006984636272647580006105256493866072804997893508129551422475168189547072143239822097881462358537207607886177540543106089863995604831687616028938814942211271613729071470738751230966817762546157518561480505690446326661415011167481424164475542566980958314839931324098150400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^9 - 5129544782937051198568633422224399582252630264474113715964434373465210298151703468816119875176679987658032776811051990346330798240308637970215831760260472860195073739186897283988748751666731709997137936398984908453250968583628032603942009107278001510176760800071892219369412647705858082077505075056706218082397203277832269316468856816067980611303338445767052557372272746295456772937863361149976424670161993545436188145786301346722173812266894323799449138206345472481042928066469134294987586158418038725017600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^8 - 2838495231556886603104554145885571515285716620824540299262476558345711799757160960998463930590729025532595414172235706553049231445732227505490428519022996179998071233052696038037787229570854500585934376287289393057562769843676148072405470073864263033423361466109667401528555458404162948411431733020389104680498240746665577102453058673578190560815563631588228022554891287784244354937547205254539629315930912032208837869905665726024199839689369110667626722365011524668037735866824994162670298121186950984499200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^7 - 342277657684365871709202415684780430522333356860210403975100682936922138122949466129663986797816093849061469994332927799473735780415169145120893937942255740255364685537380475550551527135821030711066637651850001784796145460045847974193240689018405702179219546954344418092424875513364557352800456006313363841311082406109520086422167267953364420120188282919488805817903703214027074531098644062206083193848155926363875189166012393827988441912534348879770036152879000903962499768541852151704135294951721522954240000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^6 + 199198550531413551413867168556509625037234977400867657343462274767822814897845828898991885228405301330442225351632151925149657322612231036250286212897772693707058478122425369757134877865791553931164661948274290707998875593375628708193054932274647403013917477581546759442121390781872478870661035177337402803223964795597587309747661930353524950084029539442405956118937032863180072237424049311382914142929285600817705052506502843029509768389978341338085563917360049771951163219582782035922102219249706598400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/3048563581904136355185140866394416508600754312468467882086944389550571229348822824344028196788269009476296691382545401810855300799721460021951269333094657926853379009128574694384612812043481592056817546970542257362233691654635465896428468156031233174119513271696261510806805702213778816428458892936705025748389051367200629707593651966372454115149749*x^5 - 839613885994113231745750326885381013207248292142539771188206666493170737397736078391645951174804376270693156039193789076469849734660520803516073562143088324610943967361909882560964682385941524459715669373293384764895159586086535021911157791466115178657863181843908781523380164788520367430700262298219330289209111703920662048897592468379013885148627549146402403274084901867757508914851458519319853977333399724583174405211863294074956288131397378823633356559302908622277594295372754158532184094185357312000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/6984683649679097218841905023004928962743500386794844134908062462134853069773885205142646881249072034369743052408110350984364676515817522328774427206204216262790653172813569869412847075694559090661822481033774032690687318854291383889285477673944977272349770913633206752607997874692328680677861514196754552664030611360295113633853810201435622719520311*x^4 - 28545041713860248088427709185435826395274834293824604783717529666598907373840410768776551000963911081326134105251457818208433741335499867264463133268083258998542414421364129869336859487274273040210134377685766998522128658133810608765508342751184954178297615327734696690087429631946943692120267338927883106591785903573330221794621004358616842847989124464920523598815954976682556000354503859770105289908905274071553258335800874032912367898009395742415956846828444851597332214738488218413929591460803379200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^3 - 3264028384885516500295279960881512241889105421127743772116463706767851896595239367477530128862807789322797183392765207458198773399179582113967119941077623636130829572664449012018897462964250566252968332464838977005951608473324665479901059833904661959893177037721670786514005363901687683124247405431190922383695761056363010375838092365851996988292157673477830970731322756201138011415294708286020426994640592955399980905704137640758976297602488300813196623639701593578486525595087486320351021801322577920000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/551790008324648680288510496817389388056736530556792686657736934508653392512136931206269103618676690715209701140240717727764809444749584263973179749290133084760461600652272019683614918979870168162283976001668148582564298189489019327253552736241653204515631902177023333456031832100693965773551059621543609660458418297463313977074451005913414194842104569*x^2 - 100596105907059204738333029169226528424280101472263948857764109949680170464584797181728773504394141046175370736578578408589694174636632552494604320897791474624583007877132913054739681592541039854727151309789913594572437086124035652254498378486046763516514904701696478557242542515598717331670369378321609052784042198898449385415906975455616859796606772397002037689618275809258416366455061493971056105967540250565404598878824038952709948696374906848311212184849801758080010686232105415339933696000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/780156696312566971668276818997526284541414982951320177776211908009197748154039103561765555159373276979318971017517390864118800653134446229961189045499784505395255352048580436465301512383154882093939998390552197192578760336399563012796261650237533886129603230083974167913505144490936368676029837676317629994950264884060668923772094833472713383849*x - 7201497283017900718932436915860504239073110801070371854496263295273465892745283317537697931700963619224662389684914044075085059457555703273779175046367988012295206964868113255691002123788776369773168267843841934376094707576555249127663281453796271201787733373878846816977312800816769120000845545159096520691360710838479529038451288741881477613808625527924929798120219489661992849713611219233060933684460931005212916471112387581342114316232998776980214178662864206487478752684183388160000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/2066043702116652335268165798478124950786170305663583701067008222815657858139077997510031686637165101942270896661672234676924545371361504174850676349080092120143469440740502573999299572793961166428607364735883406361020951133049167294201837483316165361867972506174307730783707868432522446965061313889016495885824397416535805353612055945363361]]
["4.0.2775125.1", x^4 - x^3 + 186*x^2 - 186*x + 7031, 2775125, 1, [2, 10]]
 [x^20 - 597544025891801497997400603471769890193605654527352469951988036012076778564979515947475925327385457867170406291747988998853930745443921527002550627449609188899237685561073701340000/21835328843454881421104404777014972906044855472119105447282357421976162967071711292537734767688775991074556091482988879316594513971875721*x^19 + 60762808228680251848576522515911569908110070088956680014577020554522344112254375768882285352815205650872821141964992118760536941264139742660374913315191603488740132795894792047932069794738431733625755925602880000000/1799920848343042896315627084031704139209556433036625717275013763448006495990607727211296955112062060421634235794855281551191053858064553284032193510517281*x^18 - 23249806559753003347044691187915865271788635684883800075560892065707568110749217668218518667396181086766958796794077036969666917139275478513432492057521919230274493739701569661874448917285325088212183375985230665432320000000000/546457769477796166364320698339109408368160542626352604390411453596578220189244496589076966868977153606068575621553858334223155142362256441585457981986557028881*x^17 + 9213721100928908425655308798045009456468545099569722695935834653306432471656784417817510963306002999440360728169093579996027844618640182652512351810930777090432944451316549834766158152354381824864802028437654851174262564193280000000000000/165905125271228393904374128336451955489981908901903277045533307723374744227674818408940356218388332811956025627279372944128484124376323417921786628789100700525300481*x^16 + 946464185787414374694332624687038550566869128542155597458292975201339555348840078877188612416630214798488222935825943493430175438902353751566922160347438604874845296918624783730067287573428821331708431434430159651502610396987461632000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^15 + 921815846885579699109055997165297706777991363083188660931593553522403625208360682051264373512326166457119579972501352069491377897810981035111660714540827783279446731084351302637170969033177897468249301074061564917576335049541681418240000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^14 + 9606908780323023454332421471228345333361932628039459385824467510937498029363188556834945002302392353327837229278456821883970115571319978002203695386011224699857603427358904903836395590425950564364698709191675289334093080734776134123520000000000000000000000/3152197380153339484183108438392587154309656269136162263865132846744120140325821549769866768149378323427164486918308085938441198363150144940513945946992913309980709139*x^13 + 12098137715256058059059609411290139382142179191385580430846165024300376024832285560938079521398723492482181784312124596622151670109909118320687038361091433145175927072562827678347906665693242382288347949644457430264370444997921463997562880000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^12 + 25905833418968375045614465075540544268915030592184193228112669131558312549899928992899379953978732881304411627074140895210615673508140603324624605937253074853933370948702587926039317274217789997186967613656774854496836363443238771653345280000000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^11 + 62117807080614329312211106564348846368446860137761971005660165278368766445123566727395287081471448340876009924597897750270071333740378554503025107922520966159999419301742614880820736476794407059531616582767768947376121524754560003883401216000000000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^10 + 362372992803784145008982637952921050181618598093134063338438907053184616699128530947029448664745771893186457166626723131775080038329176996662182756675474034782060921150950711298134639613921632795055801974598313910614265210533829387831214080000000000000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^9 + 726424168388850812866172645665246765946365765641787977600649745404371033988161938994443695258450154339128336910395435401481149954120120696042239077620197361966110731428657212949634257141299797615231269169994438692171580023964932186413465600000000000000000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^8 - 288494202923492218721770490846095830208874376955268782460603761548410838721674210696452985222374710710382051198548533405756742832851395318646575250433579739488424981007507406564143665027695281703071294043016794189157565388704019610861568000000000000000000000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^7 - 79429856923118082056091744893102201509480951840599460966196280830418053205679096122712664322531261093687782320376198231699795253736670913306730899687734827917216599147069869839394369523510168881282319429440228104742413259584677036949504000000000000000000000000000000000000000000000/3152197380153339484183108438392587154309656269136162263865132846744120140325821549769866768149378323427164486918308085938441198363150144940513945946992913309980709139*x^6 + 685354138792493827093279815052443356146399117482274347300754590930145297457740958288082223530942731125847969251064334936920951834432851235044501003503355809904338083510119860973496764530995597541651399935088205256898098468676884087439360000000000000000000000000000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^5 + 70374223877995570248008294377026174265777125783986019209969944853980645986501048163298561886913962730748153586556317971502430027653717091382889342468476485256863122663567747509669347779345314540877838265856376029699436911747196256256000000000000000000000000000000000000000000000000000000/1460774395680815858523879520230711120289840710087489829596037172881421528443673401112865087678980198661368908571898869093423969973167140338286950560801593972917889601*x^4 + 1481946043071516655348964537614091820719061407015627450213201104032536208595194192219778719244975627221061699086044698185643225033259717504068751541773332196362698716216233503964479102740483485691559612586058359600063748608150128820224000000000000000000000000000000000000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^3 + 187961283369417308561134381244578418311965952464066054553123861908975862200525734713128035914612197296645627454516954621470826677127726463765692446082785957169695286535311532843394146208942085891479796945222670466551444485441400602624000000000000000000000000000000000000000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x^2 - 32866860511194310125855039885803474935166545822623241236977392841553828903011675705429893359896119027943029210149372760585597646684809742553579061050204061705717372538393657662094771205691931996668568946748178891916201869526958080000000000000000000000000000000000000000000000000000000000000000000/59891750222913450199479060329459155931883469113587083013437524088138282666190609445627468594838188145116125251447853632830382768899852753869764972992865352889633473641*x - 704724033354297620236418114088464974870456930869422890693197074630995861110074203738465512427063879937250581489696870392555311402605384495085657041385460317684817864794608828295667919075928047009992204447480419887087616000000000000000000000000000000000000000000000000000000000000000000000000/5864236869365819303113150059610899419956237280474471635698042053068988166826015991267200035996901234030469959608333849780088513109339486689116207585065946786091,52695333985322393125050602662990002233884046209512438290831338983228072877704654652747487286417977926001803929432198436010022376210589832940930734145006976397827030806676607507632068920381252638830417135902081374713768604853346168990054644345797290250217494641950602539213593881207587054172860133936265299457428736000000/240708937802077227125761537846601929330543500169244438408108466712423724618903693747610460846430442499799804199644735473700511587661946532482450794489746634681567041145545828665677006166317009850172210925950310966192935218567460027786018523002382924573814345189350603351025589*x^19 - 303761984604861586762475179577661885769385768489418422625370921912583438566111066429880396969723956234473990122370237144580184370323132422769907044144509254878032567068321526566044900510400521679497925201222568479268373784978652531577673973233640246354028389202322643901962065694875678587449906365608045305287765404771186814655641883999684561535232000000000/575418585198351294017371095952146007992427530772762236702207009694146984596864454840740354886568344665182561071132167380669786923550296522216232669881842545568640263132175302965409498891574197100595122755253478766919271376845670201078672860923460230701711482671971191800894684532496619333393241*x^18 + 399137966612596766086927472106553409422200005322526542684477051883675260149581383708414903526094125055735100683365016302264101198180421395289014943452575856480907483362397774221023641652064543054670679846481836993642629512604974418362135869935515152355024828744891576704540897768308887674878530991059446238814239992952284798334909561569921316889648402983936000000000000/174697657884804651214967882102167480172508990770141387825026750350152718670592645354103612483917036008694090723756797148938727979776793574441370454808797278677184752527191554155601289272980817813937779863617711407115457709281722318717686159249223449501270307850693125801943427118750506126237521360841*x^17 + 7927060634566298729339133048954195301252419630946910765796928683856400659678908482781133633586890782277472381095394519177629093871989590574675359712170031966289932034662399239412470559473587550532511096741788614266030844575822147353699397860401291674653147388964587809425190199613763362637173582499744718375477779931126953975940146296468252532479449281752047616000000000000000/15114956862777023913797510394442903718396666317129009827605000408394618279028383505885212554496921074173706080884379416134211100994076462238237250342093377772491298960389821326074296672717654394166236507373667939843733278995622735162441788439505126387014866552800878793558229243852884699467608356418549*x^16  - 2127270593556943138274816483562586943299714533198922949465925556432275860190931673583723781701650288573781333643790587846245723315850239362447777347532370664910952587688272571596603697736258038431781570062686241646141615925204275765368012665103023029925710117760284570679505331036611890921256042257027732592330309236284600370913035316880908789099350530382204146930696192000000000000000000/660236430722963181578589051539660477323284781398512278279614022839085321046238819920571969592980009440981655319110577276158475102522253947028441332192980834480192429888787785344251352960979861591575376878589189280314113359807796694630619760826023425711196385892895186581417011600737856557444600616718638869*x^15 - 197544087320770179929003988981313729128662256270909249632251760840883921337273735380056383269292543288533748516875938187176701259410978312441311410873268257031369519679007141114927178550492235964766084895256396027339813805873482761989498383062278305949306861565839441960739884198901899013396406029533788993719693108360038140553085590843741090409556271797232312779691198316544000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^14 - 194012710691292352419131607076426401618075339889659484423926310343519102351908732566935887828233094409856762730954036164541821670865841415927879727194706241691418584471377196526844102590088588606182658530932692662793129295866735597649272708536026178127702733067587635850844383101317504190481869270452404323565792041548873268212447871144629163101324527336338310831822299915091968000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^13 - 206386498268387382910086859643063640557505866677022460084429958372885626293651060704686814338833114558448106382208568011044422626014585539038135655631490825504783307107168017112987245735027201556175405956858817342734577349092485296671987700102050698848028624385669069625028347930256536154222672124755588470876058656330476632817930719413269001381718600383341040040926772813889536000000000000000000000000000/21667759226453609868170058873256130210336891462260266587176423840446345536153837635575134638460525764381307051836265308790291773819139424988842483720151461931577224289986580955388612583537611821323519186651881575472126811171874055160150339423472223334703808664303196577808321926169669656112500074785038966519*x^12 + 31764806386613056912569433532106600373201549554425121176866605141529912204730014784662825929783135128732982141594956363496672970667990151292954800316280330316173365841690639580329192090707056769195834767944662551153403959528241583612766811254251278755420306851569693464546386533608783780468191428244467166779892077141281682486520485587247206276958603091673720127312548356576772096000000000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^11 - 6268809458346508576884661535874821820948196391797717090700247734839942920145169815785679927533343178851146445376018164594277058533193791462378154121363444778289528737715545052557458804917272405932901109580134071029664244342911699061729069791636599637212635480651904282409123443277501928311360820434097369621020778200128546646868786298050297637363524663496697012431347281383391232000000000000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^10 + 189282546497128285980652138231802743092884981497668108356506208040193479742136911757009480460115627129778919301167742072756733332149126272476617632941331213565801506246092684031516009673887627222728541132746253067175919531727085320074947945655919710271507615623652822786003982666470629746171035468437406024446706216744431483680426487225898903816897585597185048895268018653757440000000000000000000000000000000000000/660236430722963181578589051539660477323284781398512278279614022839085321046238819920571969592980009440981655319110577276158475102522253947028441332192980834480192429888787785344251352960979861591575376878589189280314113359807796694630619760826023425711196385892895186581417011600737856557444600616718638869*x^9 + 785321005837043900513031134749577178291639825659891996371604140515266925266339326733404581092729320341774303009870186142559913628603051615156555138787548920074640905185643363108980553001332095838203935445919531222759146370511570271903087194244385035927539643508914952287853027641851470072216657787153686078323535041947658403155146395930454591285571262462876002878560751521491845120000000000000000000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^8 + 1036902417195639271497348752900239191858797910932479092965117623573075170005800932044747658248774412806565043389438140750526536690797775184693848605205533806128298549846311329823493041967655283739030129691274064967382766630420712198663356157126894058652895295849096531947188540204796911732501264372656165758397825580505313662465026321031016340518802164991966201441250018585686835200000000000000000000000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^7 - 2085064101321652794131321633049801867044345474860840565577885005593229951769230024769777188398743295025604460478435572698394212483551339282797438905269644583358927087307598364128310110258251022973704303938023556600365955292386876797176622968310418575018204919660364074763028317492961144493381657567522134902689601818174618396738906902569065438211571846376266910590939795195691008000000000000000000000000000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^6 - 1324644619144722106409360691337453131330830442541015468783507273995604414523368026447530036332717948911223475504845719276311551687620913908910678520198006380172345234979129264289256937767882548186419034436389346766918904160001105400707561584856537949224737508709084116222795545671905339292553958814037500939987960029287034769806946045509046775303050134216283536583551980132106240000000000000000000000000000000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^5 + 59000769912148355909383783410944539885838333925915157015015125807699769762585492877770529438530565742564539746380923995941434250199980902581407435619703909364682035424192552068542751742275151706295024652853426407055785211717442033921742558110505236205441468137015622339694268019631055217405790176944893733779499514838092789953570122533009435308503778084357939228663783610122240000000000000000000000000000000000000000000000000000000/5813301255877797769509040185507742251553800148411291035583918591339263436529078390032353195684531302638887257809729716992517305170988626216518715144430880030423157736337863183153042400461310488647773440321236520248619388363185722116137895942882791626383948666032564935509549785069911371152134166405742161749*x^4 + 2370715746476269836129951132329626216823373624275996888141277325885281775971384090111485345773722301045807038017751681703340133718227096626107169311140600407161543110422756058426689580880099072705252894986888746469094491948240460696483357917051810138286274778847232061509013653365273085567145422154260138589084651925266844527810597915995535801613713480536668111689059501133004800000000000000000000000000000000000000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^3 + 537985420680187054553896608972945812103914601098895272367144975928331961202781912760378606643925208528855977205779583739521255326291233403982320529517961703945178807538213527767212832672877163847586569153969790686711453691855794409154888974460692455660836009699462987059149833501883632760873992301125847139585858419246402836096604911466495346562942617730201219266487947100160000000000000000000000000000000000000000000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x^2 - 41021030647721237563771555518596182109085594565421290319534549492942769134388210560049119617174185614982119794684801400941413282910461770655292828272904811598682183607747352177995543449015880081492371143987320607739400657642478967575675074724996906142053916166176351991874591125492449752505811262592605625855288242629694751034802644627943767486442015401730741950113382400000000000000000000000000000000000000000000000000000000000000000000000/238345351490989708549870647605817432313705806084862932458940662244909800897692213991326481023065783408194377570198918396693209512010533674877267320921666081247349467189852390509274738418913730034558711053170697330193394922890614606761653733658194456681741895307335162355891541187866366217237500822635428631709*x - 1705181463212172865008842782056694662081436549370616007352330458164151028951848241970933716231547872196711503187756256831323688424707228777555085980395424504991914442157521543728743025872125774076417423047822002089150069702641430290485522716802696096615036917048162085883466165678931338133921001249785407692456231271680147200129353502027136643063571258886062080000000000000000000000000000000000000000000000000000000000000000000000000000/23337330978861234370598036532454154230083234293539015173716518427736217208519982323727403400126542343536165399565606633776058644180914564597520106471774798857594020355900738232803766320065740397708648576529256275151606990202106560200439000418013623615679770453249980084882719295915232991320370457626759, 20910795245644698276575821673459342028885586744652650020294187265285249667949061190090862478007283317592295489926858213882505306689455609507933160340918873260007081514874137667721752580065631531700194505003735263680254496790301263378617330115195991876622862442470069223859994658874023663402878617858352000931737069958882133743382260707553191225799028598400000000000/6980559196260239586647084597551455950585761504908088713835145534660288013948207118680703364546482832494194321789697328737314836042196449441991073040202652405765444193220829031304633178823193285654994116852559018019595121338456340805794537167069104812640616010491167497179742081*x^19 - 111914118138034764346835938470531422373316564821719811596655723582684570113775180451771518654155663611063688017657778097233122934522215478465322206755941847087675616313974290917176584846806846402684862572925156644378262518791964065415236967790485776864909411775224673832597760042907726829571506177600982314742266870306011164763237096451163577485968148936233061899345952818391965106380800000000000000/30285188694650068106177426102744526736443554251198012458010895247060367610361287096881071309819386561325397951112219335824725627555278764327170140520096976082560013849061858050811026257451273531610269618697551514048382704044508957951509097943340012142195341193261641673731299185920874701757539*x^18 + 42821944440456408757989885911805680460638380075296460457129771094107796641919173031186154815133988629275732358936267400044278405047864585420635911314211525334282555895459789133472530810385135565477855913213052005327230604686052776382244341657624533075627877291717925644362327268756899258875663214623962005658335409556493974415866653571031862882196817256489133181854571783606156621519520032870400000000000000000/9194613572884455327103572742219341061710999514217967780264565807902774666873297123900190130732475579404952143355620902575722525251410188128493181832041962035641302764589029166084278382788464095470409466506195337216603037330616964143036113644695971026382647781615427673786496164144763480328290597939*x^17 - 242246576004105264211289242755313391091468274461286282402284027889974435659119681635576195333380891174808808378785064855876695139398501396136922205070375081827766273408985789503471126628815618482107942577813847273004669996326386870744651348585433543393862152649681069844411314948782859046894658048566971472197940802056496705927670542596110381483955038428849524828206737608655779139011548201522389401600000000000000000000/39848522638230335772738891039894927984863938472431025909140455622131266371983920151879196734582791922821588758695182097081101993529837945900807296356427995945658879077391347132377691228073816130074623519439670023224387735533914483610073805885968060474857375457384135001198968006521241480414603848739811*x^16 - 33121105623638347494362406993363639029044211288893361119130338334813643381442185379578029662224755015254843004107866752079451157956141356923790985707302487056556052918001184630863609538644058114163602404539516687871657151991424428759805559171357690304237069014195012946549966718259789578855703102816088182240187467072925229590172036578807834339689028696065063630051068168709194433429511344174432073555545292800000000000000000000000/19146856490965932265779082494650153842375258660556856070108806662333474310340925777696587118196420273788468004254206741008595777973145364463824798633596444199925580466774845774983289235868415986155685929479086489129109287434426104144287973063954679345624695190893960410861093336421397840165893417884840527201*x^15 - 11645335699361162054273957151196303558124048568261526424218700977935077329637490763150943019465181774565523077729332576045182424991417512841798230075250951726479488568668586306967195494855466162580276663904478975918342886569426619443729994162799760586656633142610932206613582810695890264895892712638699929926976855038056240126362432792896141751211749188379044674195435477104188072437300879585192334875856140867993600000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^14 - 2305924643193816541868276235861689740830619433098569726668098940097347857826941989117472059377408339083056068172615381946247218458468403766277856597302552443184340964548219835775223468411682627126539943840446143148757105090805154073161891166079812678548142007620662297694440520223918576715389095913692706236458340583168939173494875699521625608728940348802972154852535680312141699081624020532932592117803421737300787200000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^13 - 13894204328757041717723874115471742972805571594341583812738774242084502982246150443660377970648366733941272066998116916328705240781687082644016179278424749249234244147570918176942868867998036946739655641135628557887420373995646423483605578605441672420555313211871822464307634089467511311086566633236098266803297513463958831775518337402679253341061389512185733090506457547449861280043296411488725414631715808655861350400000000000000000000000000000000/628365017567154686176931707324427776099769852405547731028116291372944020548461291431678904515355247167057904503251693954918461440755043324676432027884392396015739504409610847706269764922590742818382056412904565688691677523984347599644359843280694476706410451264792700756441335858920420027262502168766130029051*x^12 - 327269408260739207981508488593490234472029198727286067040792936170901568326701738284034726531240583372191790558142615874163220763226791436893371314778786191109683683028401196427442658278271933938457175673193734899476835421222403607142518953042610916730251088164289914071068608040663912317171264492004159191249976827988945288359858718746693468103845163410134682166154449400471674160827608543415747220190069110305560985600000000000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^11 - 784736689877818321969730177048011940436277323486945659084130136591649739921056513829881664271110770132533890520106026337525635018786345863002547702111962873767346066403422942999727448022179981196226177047287541164410678880605477399272494284914970899483174692563378434352699906474683692924361633641567006691239535447473980544940921637063908857527310625152234052087795676076228458331643304223372908994875866250906225868800000000000000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^10 - 12681086458462032251945713309661724859748057111725194918054330847133978979580831801860434124454798224923166140064622723651639866789263772968193652460387108992246897937607084799810285676148747220784237403824249367878562861348824395196558415607293363438087585250191171702599810081609324661376206132007113492120350731290542862645552401038942880554224684180204808137384388829646215768989997231365061925927039503091892224000000000000000000000000000000000000000000/19146856490965932265779082494650153842375258660556856070108806662333474310340925777696587118196420273788468004254206741008595777973145364463824798633596444199925580466774845774983289235868415986155685929479086489129109287434426104144287973063954679345624695190893960410861093336421397840165893417884840527201*x^9 - 9176944971816542588164099527520471426212693866963006392748358720623462294012345168612816877605726033830517626886657391636404839962964744750455313572585766527437142653190783844676458217296916647738130597520085898554579096573849952335323179403326297529154347243361126699960501003134992470561481855465926418097437251466429972111628207490202843499038678260419887612512664301304119805756230904082255648562551929688272404480000000000000000000000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^8 + 3644558565264824251882919427746824052729424303364909728734392227595390579872562554632171395318474447752297620607011202588237837243568368726575355954396065169461224244566190781330834826282014041919033968270193801507286753216213107525394069880067410888080448993499215641810783944694856509474003041862065188068673993060134167207295765168807421699062130142527129626060090210481505122304319175647962159499827335639806771200000000000000000000000000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^7 + 19065369378704395330704504059805466610493983508958335431400629140538121321256084487404912057682065896163274725888110294978996316584334385143389864135542797872434214151303472293380986957017697052041257558204645211169723512356653568033449863122271435546551166299353671239779403383873274337147593868399340536980384548021979421777294572433511615199034856382604307189163778368442111804499645715746591975714912252663221452800000000000000000000000000000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^6  - 8658105679296068863880800662922062765211853957095865828655198782357037574489553088766537590429780793091263919918965996935249229747339579221432518690054969336496367721721341067461327695965381446195820034712960070326734909595263481011769203078375915753981263954406027097868476541368066635962784813130368771406491436105214766373276495333642833590921075917200528450753258927036510586063190403706166154245214176163135488000000000000000000000000000000000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^5 - 889040326666222733875433011513573376606511867982867020711741936474034916439496912845581223456595212795790589254647532073306652623056550593032058039609603313992500882821965493603815441310992030475388339307440793102491289649425747048492582326251344297363519118629393617155775580354301684624317404452021841055921125563089691395888200925827788545552574648561441039415765024919554892095689660089608365365362805859942400000000000000000000000000000000000000000000000000000000000000/168585736420456135315762165379724525295060204303927440031933639148838639659343273310938242674851407776527730476482161792783001849958670160279042739188495520882271574353798032311438229613378004170785429769315859087209962262532385941367998982343600957165134511314944383129776943767027429763411890825766522690721*x^4 - 18721482406940943860746998555731286266789959845756827654916775935458329471739458527227583173253887873226544577737677352640046801278437953537466521266436551852923675634032923120229664113674108572262414788758506706038397174278814720136825751978220839942332529650951140386477078120629262676983781004907563192345112562522878592554448952700983048899004156219762539797617227468090887301743068954600298837332505543258931200000000000000000000000000000000000000000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^3 - 2374522254867797279596301901237041871717192457190239502493556207611461605363940494445733479920909195138025903743499541670610698723988481994404842971370539854129497580914879333689299564663573226511282455748434815203200907917831463370126880058580182838088570091193182313908944638924530090989845320181286669456912393510880145432288890341895529913652823249548008821379792341713179186150794788181936986773959514207027200000000000000000000000000000000000000000000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x^2 + 415208336166131253817132937972933476295426569027135608724717337889698629942222516516799748008443477581750325930495518264423577379146491220001783155608794678487539049325608956019158835902490903277608512636704179556017674564687521420244069553467098532823632254508935078529045131453875420984783084849053195390893750646334256883260813483322788689648106459956448400772583395319170408490962263218529003176904884224000000000000000000000000000000000000000000000000000000000000000000000000000/6912015193238701547946248780568705537097468376461025041309279205102384226033074205748467949668907718837636949535768633504103075848305476571440752306728316356173134548505719324768967414148498171002202620541950222575608452763827823596087958276087639243770514963912719708320854694448124620299887523856427430319561*x + 8902806315974789429976032518049345098310568147289939891762714034527213545228538857386601198232987844126538710081653522997494646699009347939915948698689781429432800506812880462360625547874394017994919211684082186465500284124201221568852249189720728822825198389529398623150967694984746065957176151905480579028879483154685065712162776294040752275409973390251617352454200791692228504257155656093322444800000000000000000000000000000000000000000000000000000000000000000000000000000000/676782598386975796747343059441170472672413794512631440037779034404350299047079487388094698603669727962548796587402592379505700681246522373328083087681469166870226590321121408751309223281906471533550808719348431979396602715861090245812731012122395084854713343144249422461598859581541756748290743271176011]]
["4.0.2888000.1", x^4 + 190*x^2 + 7220, 2888000, 1, [2, 2, 10]]
 [x^40 - 2891447650377511019824005002991044515711301255499883706307318101123534237348395151680135045242238559767910354164140730042586932848247359598143501236966062860820910109788395831899811620000/36700117586262418486640225717016054567017294871855990171776858662940520053221640825710086692352941908785361106707579503821190033583751765609059*x^39 + 46842567078918647035875043496366648368410842648714893101978989096171767482362764503550935748804736694402307361389302039745582880597760034545080346089062749272935559919564302436231661976948875994269650668359530144276678425700675700710304804633134352585365740686635110125234687500/1063941184392006708464970066248174762248693486730473998525395290256379634957233842960053120979910890119875193518645118091374711571362595622271571210317307686322158779532509911250248347731296325329315662716971910841*x^38 - 29924052313263731402745396892757193926825845273305663673625140646500213516606257918138731654019269894554694080081005328000729574560705885190701722316615019104723662354508556658668562525746723501874199487600461291855780230420890691365000445773809660753720989256509145744853171452023703530591176162299921875000/339537640626875076790654816675800607548913739135984071432600707648167239153480013341083843426932072991490984950663070647282694880538360074019294476354836286378161463129900930263883068013196937360259144663538349804721216702779*x^37 + 15222640079242759232754773002073734312102557708568010396879589087831337679201650745771970048727969756242217637326351301101666929185626748121256542272633875044337876091136185014711783111703912259521262453118639966395717202655257533051805872559722936343829811804851718478594555975117891766860260501342314235507084242076470617675781250/108357314383262162112263176383354494016958765219610612141373111962849411595356742958986419767852990715023241095630665512531132540563479334921879720755272641104940032981473109303928903647517349241372768083487352241937606848894143007532001*x^36 - 215403543717218754184638988555297101165383131061773981128287664134717658473529638004789388940240848947496848133887161578219658149169226952669340368046967874314151979911727073827323049864676499184290791185606489281200308826256551013649128535114163061755101178532120330748287272379321774158493848963828825158158963973203794915236143786099365234375000/1731441526530146088391853295429621459896984109444157971407000956054370747882205395741644001470522938635356369467082404224734966865663836292716716057948501532215836787010958813567479951383679723527895461206044401473921019838479511117353843979*x^35 + 130192513441859989245343587194980695177783612158769722017432519058988685812485908533001862013434091532980842447211543659699648530906190522304389685560018780893311030018242186429844670825375465608406004450340590724936651247579703525527417057288615189257345917719933701552559537319568508421344235490961125934994584080179378506644457392749718855193830871582031250000/27666704152425204346413423807669921307693909084808200225112468276792790180409760018555729499497486036454359427714509737107040035546442440121320405889959105983276856019648110881994762143159818302252241574611383491151783975999064108144197072940441*x^34 - 1397302693227935107633194783423985850957077312512897429408872331850940505487410961967466360106741503586229483227202255404001965431696451104681854610139666414667737345577052955422782182510782238755326991166252679080545940475266288229319925510476038600507312376137289341427431862827098955572420655102948907885865707559906057427350868375681879291467934925830875787429809570312500000/442086265651602340251340099022757672575640973266150231397072130594871994292767555336502001672470329376504209295450151089233392727996603750698578765715656554506780882337957163783394304285550736651688568120715296805114356152489045384036125028515306739*x^33 + 1525335833325228668170055657894604237733908916790052069084670466957507354843771108633039481897435557496457912339522870384094406073360909787698960046707442167196172967931014257617298182754296794495134816409772967867428435690270994073321770808024326733900806489336117707034550525623348115789490483893028567549818743844078873883779315440988682736170431773217106927444926360699832439422607421875/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^32 - 281684906908326066947672569850502436356290820576346273714237867244019754676890156537832805222588476272647562758947155116511063802748700006441636997025232727976933142559798457183867648840680414455792246306645561977509471919012353031882060933136262922252470812726259922466479675560434292948299926841653588948273557045271955383861485829292067080482135499410960121060333576515956689417362213134765625000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^31 + 13244790411247375489000892896837782306603462074817223764278272472307771305577962825121989744594568536125145460059822318916499621453414108264148749445430216915256559265965269520553064991389690653059619911174991168600105827083804280110113720099520327609343437476556100355280173168770781783272958553486451295055665145700818042606311752337732607229660456829249047366087177506677403880097582936286926269531250000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^30 - 29945576276671569626441233641485712296642871478568817853512825856433991797899769468215776037285149162173928561325975964095662258220016892473508131513803031840931075429641835312196417238538215604593808285648989896835852872363063439506450879588816732925533888615463803426922781888544767246383623420660755628573559657972941952282536627359255356491922778300743521504540278136344683377260845638811588287353515625000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^29 + 29244563387156391481535070471613905529996470611587779042781136418019423653531509988218041869045599367848736191514660763494500689046698723722121809172173159995261420804406841150508161055515570038910880396399385252878105251853838777817472048181818912973707279664699952605481443574155374858470003417348178856037668738227553060169364856958891797417490960118066160729867525852596294741375819693805678980425000190734863281250/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^28 - 368758327843806405427113783259237466961340199972181778735991045686614437760767438735363017752730546200413267828654568143667792417472115624174651125775989929514908159461941132173035652466872743304121489728697457735174162397968028357398874915692787529439254141632376325177470616196716843736855221704598559652687588039708283839441921201956767749405300387388756984967742870291017691101443349220609015901573002338409423828125000/204869245058059621092084436132497458022858012001386692598643182470794338818599598814476537360413079467160487234476899285254499069071596860079829184112133525259239921083443563704499799546962536497123970592526600958467628460909557616992350622970508001*x^27 + 4474562417183067531343754643270510494347296246160741431982051985749462044198523116522035349299248952127295617000603365605680651324519132060186094195127997366259237520596989196036756949424416071377386323115742774837303764159226939378797357786078140587913002042899310495400086675284486781723660050394388309914273129553309623531257532843243701145131886500876687033834864514844077525042546973439665278760912769939750432968139648437500/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^26 - 8730316101259531615792594771951795135752961458838905897874946831979897616971724846943091593154113186672448515730836797883135897556218014680786147287489530866105892143542284320345671079312368410208011451982646776631108033184800437094176262154870376664020331985016824158380895947106437048988677993509446642928843176600265661389906055492457313427715372588866963427113130264739312357601629936964729488060356743517331779003143310546875000/204869245058059621092084436132497458022858012001386692598643182470794338818599598814476537360413079467160487234476899285254499069071596860079829184112133525259239921083443563704499799546962536497123970592526600958467628460909557616992350622970508001*x^25 - 8336829799476518264910554487120390846101286224865734294190379531129800262186598985554398100910662599304436842050973352440823853108643051988884335093962731987779146642311524998903803788298606150319689732414275543870109842043225511858964959249571988203724472660513292265899872880892716206966049897851198129513810779065697632509220119191817904415328811689207840500896690479372892571616575024740947304933483703592855817987583577632904052734375/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^24 + 1517850976856672367974236338466066556290664120124232785946739889915761810261884647263928759744132391220519671319649028433991797860262254072273330739203658792234119425467184839532322810074193333215370106203913144249479741881747909570399906189281018236756010187064412407059700905101811099755054714598336764288851157063805985396480132388201937080118515302037937469254265133080089369913134538568661940451992198717334758839569985866546630859375000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^23 + 58721104176818825948455216639744292147650212377033572476915867063483101482087868636048773057872359972101739732015528321872762875232135662968231419602156846288792100245042069668573267620513716224088888444726130511596709376295037090842355335434686867348203290461484822145132668251041419191005073345375253763799336559799958414771130706743476788231411584039136184891076459681908688981834000624982005011780760886228591743929428048431873321533203125000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^22 - 2309357351829257566878308153035854793699980450648190875358836548970446103257010944502604226933867361010845771805542969479059857473087134529237719369809881201322428404761722189521597131378021186907976201112141125151367133175636051560392969686056955606905273610241900314295292251285981479385352839011336905185677052656607896513362355151597654573532379236271781455424593598163416687046078573624082048719933385177505158480926183983683586120605468750000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^21 - 170237202226432448787226596745968878930381621295348643389127505139880909731652949390619696478439858871154855357039474023817539946629151461199311073027105921729380091429401962673587507837210420126745624217290587214568685087762625487102616972438632183899487056226204610592154294367835244285390792187165474690443669041406181247831174670685065592051422296504448888955931985703727814437186280610565010464910474568538766071412737801438197493553161621093750000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^20 - 4617023597404997647071088013292265134326686101305075423651130617305693425353264269245336489010012499325418907397773313082337995718391316925762608576901311822891009851510408862901253566561435067447731163111714653418903128154228464225236949599531047343085627887065414691650979060159974937596503981444305130581990629962567537292995251830331065112730329454640582760412260011185649226902522900220958336892124280480835754048030139529146254062652587890625000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^19 - 65135404048574160637240710430634964893235189813617473124336309306954516571434081469558176598000294533459865747265499423084815656527061517870491367666955530604809769168563264842121964503181173256413136398737668698121211322206215710983888552467831176099386782807535523216399751832393561309925338969914595381840043968897794330847987384955643589380464554878298339371885660435000388690848773838065942392279734374083343761974163044214947149157524108886718750000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^18 - 607534450193035988154169023499384345693629430052654406992095425668810220679599627456352087697167147096794219288317658416954870075601868994402508317500515973677872017315380809101580619290699630819988157772339061494074809567303771421775916925484679862317501154122591439875760506311161122239837746949589580903505315652153326218979954196925598251922240399735415209602059220491811452195217709513345973525691040850643236881367670321196783334016799926757812500000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^17 - 3719941352045645673664897965599707493184784331535681779155135359231156327361053150988793021109336375366169452833539107360287438386995187168121981657807260163405843556255500577439981114471987982228856561842007624189288886481727416677623520500663846976773697187979630330429552935491769831287103795843102567807179332722941287936501094114676281881256002087977757678616233289436598059704289132772983058414871818130109113542669518892580526880919933319091796875000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^16 - 16827475079324753229543367697577420182241143248098189137869695692580141783037560612172161447548479677319129970229975674904158409046102980811175796504012565848054387556857062847942653293334282019377892818776119109220765576341213137543018575075262584286440984213262125726519452991243487682368474650520028227520383552506730310554590229177603941830180203543692428297612184030116368631084705951215978795489654484474142293048970486779580824077129364013671875000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^15 - 61524256376856295867864889815993473237204850120954506458957974396571627091594300409398850387143396430435079737013486985925863991656510674886599986354771207150046022733996658354041820890441796307101345095644599021394801353262087009378099665559254586948624196203575054354271648134175155988803720705980315281211809907456548788395671539226453135196629058858045709452129089816698432797342077234730664384847612001766574113953423008638310420792549848556518554687500000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^14 - 175070169128388986968383179783965349646996798632689762957671301822723938150722189611270404645173355633212819324546057960437479041719003576032325266816096994458091714296652834037428436760444222540911518188755424937875503368450651696469264059362499861646785648595554241645219943982265392612676647239910999518128553850314799538611615301695061177805938569279974216731555846831750267417690475440217263966831033448009967755376603548711500479839742183685302734375000000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^13 - 362128460412547544392903087953947904956446657691992948408897059371090165903742380794066736245609439112890930700730675952863240799098608440713817233993732401879513826863166361169150532842093769410141609490061190006855899025315263376275167880665983327681261502502570005179933055264873292091011057526894883157943268314986010215390014613735304945115757745010013356475256014985460745212975557936229247008540195973636978443409295547184001407003961503505706787109375000000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^12 - 18356648116884097485152221695312014413901924480610765210923132983890601531145716189223398262081772965242307769990370990986526466762678746666503449417268586509403608912040410742018496705672557128687383452861367734326774874050826929347920335653878316335272608352591417177256649213117620029978889305268985197697298904208328752220017367453900579078990907618933724985144028747227471857982545345547756687485205655577544380657739608864176261704415082931518554687500000000000000000000000000000000000/289642725771739464302602133842496406170247534208857048156702430389743720398709777634259932130239181315640688848743202437773602132135705905630103329261981880538925405669696072823603164876740137806278717044606573768868026444734202148161599156613476829*x^11 - 560520987708062371933744572445747416513848583029576119516850101783615419024022753818323567519626174353265570861729554972050969243474723623300335768361251288651602792944033450837750287634772228351736395873626831561371250281178510802660167960131551813063044178977724596598005255759015254579008734781137937855603442479257733727087821902385098336524642922446447813509432009643932854277996401876574876262395849476037427390646972202858933087554760277271270751953125000000000000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^10 - 428109375526985768123341222727978203338916224722522899110051482063088611773965790721264449193518407163432409744808973804367966936273691290469734251726238337981397819493931653725211192031160246197120009993863738703502399841986163691710418317449946630236786946325494825252799816880519978515504927213135022407345956265930788947225703484153507663047829313666062559655771340574289875556623846372304766707538122092349252198126285939849822170799598097801208496093750000000000000000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^9 - 3950050416134826522149382232901624998108567700967012809995009986372336003287753688147710248981944711770021604605950756122104997290195787978190857015609445675413634480202453390873043846246409056539169087693678628948840051682581738784865735288928020629507481880239522345953413299473855906839624019783306225285780575857174706897392617467018775729298540858800377378144176926745656080085610781233251703976858136679255051239983975719383124669548124074935913085937500000000000000000000000000000000000000000/137699000776728597783204293138235996376019319541915645844989680021353571992829238547435049701261250133665245518254965093367778062818614283004475353255696303862767815810183378883352324285663344202984963840878535070445455195037571513060432385930997181*x^8 - 106461523773392959185257387228305677944558197882515132578871517275739347528458361382965259714117612265728299453719963203101487322829871907273927495953643954954406245861094317687481135882977329908679969965145541493008397717854031574400775088373563384225240118939532899734226505916762706953406213599741676171207080731393479624052168291399985813582909081278862151617222850603925365744047057454942640954401653218651394618154970572732054279185831546783447265625000000000000000000000000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^7 - 36226003645963480926878265570527086372391580699236160331338257729051904104254289094993974985651584321269335251871386804438780939032634411909973272157362202944579404605132985342033455776292830311210750140334970795351085172387161139145610193730145668796226923205876814831291559101971229302368944322868804882956051428139137233272292082094817437712350541979430460053012331775773251592459997320419651476727291217351217285759859554339357146091060712933540344238281250000000000000000000000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^6 - 486760712295098280060978587312932913051393842020600255942511823062324784422760848546588495155274787537768127254351293022546008122445064916994050027454239139869802761020998838266905749553388108389562950318359917514226393926749267601995995135822223767899758982537202268705900599759012855540324158420337347980653159626186167302399772085445840537359124870132934072969688312222318600865903879796559037775882936200695595609783117296842647192534059286117553710937500000000000000000000000000000000000000000000000000/442086265651602340251340099022757672575640973266150231397072130594871994292767555336502001672470329376504209295450151089233392727996603750698578765715656554506780882337957163783394304285550736651688568120715296805114356152489045384036125028515306739*x^5 - 1515087071979942966172496948724146552834569303742909059502094046543454815537932979756711133180279765058932662438580742842647626199010927371014523904269667466877268745731809255958040500439262046656054500182248351902466453880885702577133186587502410350240020306398870531151236113709539429309061810280407204143036295758108219769998961924464288267913888086041747488898376811699022404002192205790552791513856760450155220420944551795727761600574012845754623413085937500000000000000000000000000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^4  - 131739242785426868971894990132700036390589404218667591917547590829787663685882901537719967981822963475649373579192801255833489274274412286272325315207763663979822952883395709235581424796106563251036477934016914422973626016966938004464397399039949446113811192279834819086895744331930467465391322277733088377634457626721092645812340309365225389081603429288194035353666381679951963650838454327208023457692598098539294966882740034463949996279552578926086425781250000000000000000000000000000000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^3 - 4315080283042246572051526601259208854618023374766748481604766445060675047229732514598348670337944054357589229948781758861505555832354615231362094023727132239208149197431418598694874625815852173067243237280993882060640604588480441901650068322577664134439984919813396505192275472976046365775803514049502482941053813720354187133250117776770033245688196117396825149132063866203784723757983257965875462710328777061050055819518833644110600289423018693923950195312500000000000000000000000000000000000000000000000000000000/8399639047380444464775461881432395778937178492056854396544370481302567891562583551393538031776936258153579976613552870695434461831935471263272996548597474535628836764421186111884491781425463996382082794293590639297172766897291862296686375541790828041*x^2 + 585471081065154473595667860490572727658971213787082015806756414629538000907726434936278402405184015945153137857079957423678448690923394268223823788273486217848173759450013473610861382528755709763023454674435992389790435264698474028254954123621125832073726822191793511080557674384646450799180748887540532300770539125792624455733727712366079214209008304132639178117840632632892738690796158005661108415852733090345427768852459848858416080474853515625000000000000000000000000000000000000000000000000000000000000/194687826729020852791470848415602845793990393552089828293124910779949655077443390317900593542398636657375562920897019845532084225108004149700720581007684787040465975772265024627202376828535397109472704400200959831305315984789032241867705177901*x - 4220050909199658778715970944091720300620218407470169770853004340450096535130314768960949893458923088317348718898656563834026331346042606092056901581849036400198644644962536236864346289263962455973279956371496860698623282737656993366757410791561891721378756236263510599749516177126382223424538454544109061882147802718138385622111868573477801652879768721606198389465757792455048648489423189500424626885433099232614040374755859375000000000000000000000000000000000000000000000000000000000000/985803832575830156553082015657218574575926196854972375616606207232872375283771259243259820712247045674268762931029301957194543739479709816339174115205477628956165481313684557321440675504238030398854414298032003569601302001,848966626402075752138384832371442766690437277230277034503475767061224105292468472511066587283308262367939176514323080271635737912339355927502119823510522260725025223244226147597824385284733318576665799189490918912461755023909155924332016751089956249108275622035937493813347588685177185246416616110344434484512474319215647377687500/1346898630845488046028941771246271273641779202108568132019877930939647740984079884940373044779740652484804250611494414910048640505750567066901716060431454246787367708678222843492146407656589807591065225695930256881203603324159809241382472963352517345852271704742974469587757849222865481*x^39 - 173588122984220493288697352617888669607424664848983490215989567783341747637874285266448627269003916749207897944790389063496339386971082682272122859223591092563558381837706295328159765698969579158858376728867451165118552080718418432552051478396705871501529017073644792616643641907678522913289867678989367321858948583599012606279193703730882148166589793827826300837377105331123022428794863040553777684769176354603360365632812500/243690870176188714148955563829511593956151885523728238107591374682220883300796774713585885028092333885148898347946906895957974675574308614780755754636659331198048266182525355448115368752606186565783624057381195932661655101056684783935915209590805095118533789203267166269082136131937493601847162287590163678080367762583706376610618555264360299278288097239691179*x^38 + 4100071886012807948934889455827544560604589211929500135120270222319657063560518275572609805716473877955858215050292253075067212509020687936596889431279405071384821809561419885722618007803263354297546761452482796197108686821399572579304715862360055283272203986046026651845554361999748941102629275844653419638452945371148640754060026384813780772402203484960345035080680414839075594023739909513908221165230903082423993924709496809462324918182742512695312500/1896818200189730562324130110283756168691884794136072084718748920046691761813097095184506328344393695710218044247648768595139728474826175499328311436266784434428868497678673882132766435136827547455449022971865801406203053871725215077849002658968288365884240825631215105991281555011679145132968931428736772565941355274718173851783558176596449713995584100947404301147625161*x^37 - 573326667964038908371093563028345686232301930574789399587500291576469949181759515141957546512263794373769026186570173577218784357116379137009068530598853826668554758042093764993816482264612359854725103524112964478109448148559756770187021745019975609191092296567822143834753511165189471263672604337026394774199042351968679967744723410090813102448115480176974673173927469248785376038577583158417295936102054533037762313984158871555629684311981014288992935780816706175291870117187500/24818748084370507710569248466424024813100265102294394575611782482343438245899251623187971683534522368026426540742044917853684959162715022230270460179784039243882829424125885397294094997274433867358718833325121390207298982379032696159431966773000315562338678262666442559610671874723142885226316080171161531433149638915090153850099964545064937150772795646221013734131740962431699645219*x^36 + 12336967324361931578646701067328593836284664252124669729046362357624965684090514816750869960937517197365968592776110192959462067372224325956807733697850374181451117078048179965282387687742231366355360566814211974210397378556264169819600829923730062396446518025362192677514852587706970887210752420499252172918108006494621637136202120844335499508017807447097010788292530228560694751711089973240413256012748983410210884044078034058888231696416566249828848256509548350965516389135676303405761718750000/396578775640156342707186021244989492488529136069562130923700672285365799731224141686920599531198132918694269694517135742384031962461023340217491683212769163078003731368107522763362343961448178766524968237702114694122430439434563451931563397065772042370609739959147085660018925886201100163031304645054990110770298080224225568370747333465592630732198501630965578457691088838696128630954401*x^35 - 162720733323201896385065889027322025261630299858655145686898372294292888254491828177101255199961828592445515172324568829440599395396152289033126905706590603717065670297777770131747199312276830405590661117503803454848719772899810914371741544192156679921895359589191768115361884092139614957841449144340387481988680102320870624116039874789110439956443912629761275146178653280196240793083616116499752887102701398521701704164965903508423464901525859725920096926222813796220016885735314738833122776076766967773437500000/6336932255954058200118125433473687100474207065255533290029813042447860113905230560015304259909014965907815735448689312027554446728164691953335299606056838456823421623530990106235766894159980448510302467470242090697382315991724889398414451521713971465039973034807211281761442416735607379505077216923333686979998593023902900356996171641446704646469799857561198978175445908553525439394020373579*x^34 - 29955411358883631218387233064205223791357266687363483413785981773274324601429154225961862809603517855049218096032997933377429295333531705682256734285238623370037027328600709084558291740847291526887708376092198180846520995433375674528243258725448897828745648998635486323342226353089845264457244927312257034535279243163003798999407652522939728134213866485406922326110137917611102735648174589902144693855744107519245564780492674148434555965806928462383627092538648010296129877208948898965637680187016871877677252054214477539062500/101257840517889895979687526301476046178477354695718166441386382605274356760091679118484546769086150140240987636734606516888292504269343612722344752405182221701581454122401690907541319201782327586746123127706998367253472027231772007697264520865467550039873729123184429071266088377018270317111628849217948984253397517928944444804441826658676893545940931923970398472265450172776782996077051549418841*x^33 - 1380564284825282217206604769541114216427893131342089546940323784977004331426654887029248398063009999731246513096380007153107573646091944939908647140148263063010851828670386439191772174188771497790864527870290794944597088101610647163284631228948246949682179704082458268117956160086618627244375571150767303938496584675821871506369314749942736581360053220317422974584609673913950446390578791639778517817099091133984188896113878416501564765958441080912852252412076146813689785823550191312731348528990770599522849555275539517372846603393554687500/1923898969839908023614062999728044877391069739218645162386341269500212778441741903251206388612636852664578765097957523820877557581117528641724550295698462212330047628325632127243285064833864224148176339426432968977815968517403668146248025896443883450757600853340504152354055679163347136025120948135141030700814552840649944451284394706514860977372877706555437570973043553282758876925463979438957979*x^32 + 4995514710372063330555133507095911049567474929233230847309815849243714876634489131705736246378662876352838508072465951976731118246181533477931911862563083726262307693675344765239651608500376361166167973569974974153989142689890387718027451783317193430834078550361674224039623729569719299110189893389783648587877671464364031577433671286424831971489590118982020798836954866971889997177363841884701947605327099098503085259804601379442909753210342527711559043058744184332690567835169113084387764929935099021724837388948226080374257594347000122070312500000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^31 - 252980860750656358641666191538939723702348734586802822065167613841788871700636251850715016865215155453220469831398630605293656812292743442169045108040364686014311422229860442163124595763467550556191031630019234839691650352034673489433524766594497925032000998488136409068033115915387220468860921197986633521793162329362333704064033058406683711959847010256243512908831976214574838139545529798748006518747502096324755857826169437366794632006942347592343375931845825488611113291217724891748981535806075275596720671111016974448742814294835552573204040527343750000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^30 + 1608728916509805800018179610697655221296365060120166888764464815714608280320021914154477475273542082094829650352761604945987868634546279204573556557834354494290870098215868115528571678522048806501825021967189545698552855969975302930590142632695277257374984285665274288674455242273229163815958931968553175607934570556886767650285464000232041373222314818357362663753962536784106189712340164337959421090071380354752349510112664660663666527251816158825070899443192796997759971295526648810279108537004526638918263314385689707725711532312197634892072528600692749023437500/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^29 - 2898769406749668317308538210943525753901585703572153007662530108497163971184195303676584749565453441778848279638942729619279463581798347634523153790776478031050525004215528272881950860701489508571238697807183318552653965352424677167448097616423974737551031077241261258058247457344722414910480111903638757110214393893412495620556898644949317624961452507325141980429936898120191337614144369671923015127510117571083572512649812657242080159250268526065324673704369607694044355414996152999643860170612339856590713942185042139090485747075544193896297656465321779251098632812500/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^28 + 61139223181993597841107964544874572710202481431972657134947019779241113561913879321939889170204511068118377696620675485226581532159646199027931303463330326606303736459484283252545800512429879501134242566636360270216318375696172337389075539896442768244517659844563768243083730080703149947622663133550095585430919766997307478936116449546979292888773357526687257696254418228801255390282066660229696529543459351139283508929869674941309916120371501151105430175599134577732904343165784359193599909761703213955565097932100840130235745761373331154529650120821315795183181762695312500/891562937242884206065053585239825674888544513296445319154645954158635190009587711262754180088782931722609671630760803721870087659542269370555279405323677610591973291175292937015180883703498055093057328026883570989719595166601699872651524195913019160107180883255355582798220924490331599621397512550431209349157963511520705965229353644482496550489870156696422288987507988106644357599605258764395161*x^27 - 1168666610566332575551680395376934888053788296577495645828516808509393115383065562077236759890407503684709342868970240256851269601078292514159369047819448453119685508354820819631169964573428047540891939232750636861473552647203439721661684312027214986537918937209182924084938588586113985352889600604980117160884319145415751363306949956390423554814184804572307619277532546606345761206674445808664954476290011860451451403599657848055782232924525807765621488378869989932036701119466267370932348505065124372434851321847679736741841694718160282044424954840110331133473664522171020507812500/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^26 + 7311525705476127192672355322722039131291408942364738786994438287604647785344851471391547324617522934798994312537695663218644724817797686940766416540268411904553462521313198249499595931515873533246612425786726372976282609033827114015530118936889192214891837429538618837344028911975123565352540707910529658046740720925680393609417448146346988341946059239688393631681825216724603285378399153565778711486159969274331381118184012577402685923666492839680298333145477752491366830183355845986350293500913148221451527538788016911767010388082031777267987832070303966247593052685260772705078125000/891562937242884206065053585239825674888544513296445319154645954158635190009587711262754180088782931722609671630760803721870087659542269370555279405323677610591973291175292937015180883703498055093057328026883570989719595166601699872651524195913019160107180883255355582798220924490331599621397512550431209349157963511520705965229353644482496550489870156696422288987507988106644357599605258764395161*x^25 - 9155416603826574899522917205460920615263838045837599174256504209855479320187852113936313850514595790951617682407243448174064170060419836478540979853295055719466710487435883129031177038693916814068815986335591228320175755286003267871629311008827853219869092667949190964873386967875316827172899259923536483780887880558374639084309283778567533254731181085982552473889228546240998083978249786100934917288594872775811393329468727522861630275758174532403069105757874955319079911845817886385245799267127148469295942685920758763353514727961253313944513582167004372536212031263858079910278320312500000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^24 - 1351240357914894760842496066187908544496324201144173607902663073747152408871942189063870365871135428898414868747428189997873351245963092954090458392037416788400488432675415962333515596713427457907556271572266225370182503954574629913379978811613556002265659517453364283091527468218769579128646863862764968762454083130371059803536591677892182283243869679427714272694703126307486732601229131398625502652368590899408948021689819918427152603059553613268236663879997899606794648068467311579263703816491435920718077356444288216107100101121020307537598785089197815110217959500005235895514488220214843750000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^23 + 32801411730124820400994055129579892327325262898232248427385884024376476259595766659204370513060863869008201598174000543228346271375488230861580648581150668353587887516439791726003514758404597937139254908178590245590799372676152319418929515695734466124374045198137021905013707678328398527349659441420258746586692894996653745874689537821358504780785201771046994833031541804344776708604859060701861405458839429784963654555973853808865633099368495988844177802693232345928270273303964815080281341310479841586011234033453005972695135278184039527769957855740796871061526474022684851661324501037597656250000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^22 + 7201809254003472051485433506483710452002317918540303319152414483864715331899442311111243595426428159834588351893762938555394884692694159689674207417359912593946227080282778863460745617654462528957650774575161883034480178140689068851397701836307896995284764881936702062049648110420984368125918133515646934100439253675715582047145877418503837383784408690365786132935924122005960342131397527585029065762189100276430221292348006935991707212488957012260750877590608970431532077194524628580481451857207364504106082807073723955580895089891736808338064280388091824369507287784131221997085958719253540039062500000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^21 + 305704331152292061787307331808285592054587848534209356851106356477134878143419907956300222667830958109257817672385663037600193812451592380267984527237267838113693296819062104798986421921393469443903600541682365750771958455018600878570309658207035581789918404828122782106382996697129695123287732344176268820096310027791117882414494200122253174040729697888307753699242531861555639508058710006767784183204415182925292663633056091644750737078185511881998097671093637612878362140948862688619353183560730171158993534376939672180267246262708868182282857484499667719395258336234633134154137223958969116210937500000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^20 + 6902220433160487844350511488201071194409621763923529259980467672481860833671392542022180243540249080059674329815177199073689337354855827124346396608646757530407231309266221724059000192764233653479507978073314298865750413251996126415997445795258579084506823069635604436141995722593580591671065653118377014702205617401703090214944819656740484950460679194385258214808891762455303385275027527313084487126549663328840982436432151880932336061407676609311827739064854804130265103385996750014823507408236886719397340815894449041704334868934278529212075636296343776671256528998377177686052164062857627868652343750000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^19 + 90592649135009950052550480377670344673070432598227602372476957373353053284861299269207564658611233414174302308048274015854934636377100859261362512140014992020624724328740224778507386913253272379364686218779792338039316009632804522042283806446791425290793836391275993738239316603287944935143050367029464743447303930128115678381428959441547400739672577988994280914394434492026040068433968317522393351776416743525554361793843298310238823656999923236681476423118606633410296122040350813263741016300133414400919897500026894971988129308470300103826367640415156888962651931751501876988186268135905265808105468750000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^18 + 2233329965216711955840704038230733220491835688258025606292557885214912031011162263850766097291661656919142681216253536125660721431099122253530428870670561826560831389880283276207142392470769134221874236922056280331947878037936983592956518890953729034404917175129110639230272024447707355366680787447098496104734188971419406110144876670158920282617001865613487585975508291192208941401510487622879262321433059283667483402665256143503746215218093480857766446829706231745364486053943320744777574838861866043775803888684084160244154890015621628948823729431813609813241327806121461208022083155810832977294921875000000000000000000/101257840517889895979687526301476046178477354695718166441386382605274356760091679118484546769086150140240987636734606516888292504269343612722344752405182221701581454122401690907541319201782327586746123127706998367253472027231772007697264520865467550039873729123184429071266088377018270317111628849217948984253397517928944444804441826658676893545940931923970398472265450172776782996077051549418841*x^17  + 48218425070449193601566370[198/1823]5965040604617532562184594422901082190474086929842342988733244037274244766066964281559160674984447458307006563199349778269763855030602548378952652140076021617668256629698171028907336613511744526478131751354759701672769084816403899217408367413327441426441034598882729717754979032279830748314491830705493134274663858465575113210806640780888330230806657662737972805167247940626656299099188236014532765622375614682633155565063261628627149850274258999229220792275882690755485637007721793134772481593630413463463760643287300885771213380607547183132055579335428774356842041015625000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^16 + 21530710186430591519588280482793155451186801599962104420618277052895480109991736718206084039751324591346177776882105513701024397739700606492535267379501796301998844585673050763845761248574666513600327373739031656522657575155120813178733258865829464880182139920578938462893391830429763284503086871761718709787801380373520425246445710327491822084268825890479074931867495892148022709229940983890444126008312141940143934817236921821884251434832496041862413802228658547502266914255093646972038617791091315929075511975127871577463367507545421892259325889351349412151974909688245674033169052563607692718505859375000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^15 + 77780418878077924269809130393784258513196047309048370728032013316001986076177672790390777536202770693891490897733666071680439913433224327571478420497893929630685535544304285364167317210433857830082091369207018054492785552063378898668083706902805715591266274057814579852061232165296508146444969608123221261299301303538646388235770765412797494280605468134145714303015553963231525810871394204019759037156189925303539712321285880871262593475825311387434811462436974552466457098585685552629406849154975069562327627203338158501187098556337685116198537270788203229787317711241279027944983681663870811462402343750000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^14 + 218832200489741438130914598355251501989852532348693296755342218830882892356178575507402815680760345502570094424763629299250242212320663719947369129157294622831684678923764832429629217966026464092793277595508985899609383235996951118551480277895082882381297462040759492552476746226450206744833554555679830293885420596531660284446776603161456657357727400524877393244846791109428429930392437213009429187256650076492468604991983472259139501599366789888206348107634130628064634385407095615424420746094804951803615922680701777746266175348352347026423624532083526669490737009292694037476678659004392102360725402832031250000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^13 + 448734234569236485842148007805888127309273234230177511193829197580046561411107500956230121270351251044732657095538491067615922869845661590652858451348782386798703102391246498665725591997680073106516156761668971177632222894627309036016576499761592547656012440736220407367118013926547223556878027963052315348158892879420064242612843663745198649523469534103791766267569630110018807182242815987347085541346749309777969676723047604943131018680107816952235409102416816403012741057589953534451227513874822114915381676252564324903858498124212671876773528485124560194453362436629514919950167950446484610438346862792968750000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^12 + 22609562338045187666880287968668208937651231146582187618977677118086530174597874980220369622710896882943107801409525439251252985652878909578534368464610520798891656937193799151184525966318248197178447453446890189603944738863071780040917327312116346919539794188730357184615389052802808353202767936323750491386328172621718024441136922456685707370954766682892649320435075267462569970667819116875393868382984163114327388031020879658367619758926595034496533099080754616545723296678994295099738090906310653613987472389090348782733910593979979000858957433475805355617115929196987711424782219182816334068775177001953125000000000000000000000000000000000/1260485531964077670643696448097684574842425001557043382253120142086346303117003315923204185642762075883689535753834239744712882553145967041129877779940371794285203618558172773021462628684255870993632774106973324502707013856229989475128016966635647778082566076326537203266450272555296399464734414295437227010878500136977549812910465497371805467933954359467355649947856121116290298675303986528972469*x^11 + 687488834470387177262527724700338205452624152178022406521795912400459722377574273389083646919582945042523161754640073193751660035414453025124981131639602438448639913498925058874034549064208046947375077407504407427138194356078684455055643561154276619380207872851907125676523784402349385157293949009719213457225727397363782251228715065914675495095240440189848396626210802490791965513480226146649381310409145498893064465782271396021828867170541521254019253554713456173307220338871609105835285831935036559436390385849341963828335410090736725315112654454515504168844958041676047877377442318902467377483844757080078125000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^10 + 523545227330445535136693939859294193040525481005355952350130163319449095824649364485735993674330801424267198933535551784059547095289479237720086787951480405181358049391460397257838532571592711702304188246112319776374372536713639618347004899141227956727035333357771901090837059436310451263561661341017230276899963935622399793591839974799156156494461277357238355999172871325810984436941328445155326618876977493221031211452132588337822435305623261359075323618835276235741202344478155990633398423256920251619333133355632779353604898223329436589803305902401344869311365383542870161059923361790424678474664688110351562500000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^9 + 4821947930494827179083872771911668529643927506879931019944285174956926498206237019723293833740320106517590688431137338264711668695894518380287171517873877447694665476929905832451540066772920011706090767500645687995573070380721153287714288805702319452644031435195116677639464946777155948556856344510948262741434722103037222516301988252250557341844943498273165207543785757225232722874298482070428618192854975434139257091543237968135475810427852971057402383174324669448554907682849655002891197529410487258454902492065308467699129081728307868945606887831256344115718020409185745611679863031895365566015243530273437500000000000000000000000000000000000000000/599247220114069712273232737620210699515251230248430460415417772467279390006444199373326580059673773780770435030511359878633993344938246626110925501938865279250342703904705088813482233308908528833038531952495514927516449210338847455388729377580881730563842888745402932700443572198419599745529475648650484972384860720858179419252516383996432107706306170894316620467013565776597027239078944415413141*x^8 + 129764785028207085938862602636074360824602216074031759855837120526719016604827583407051036603210566628310284748341284300784188461897663700311495710887764793503874073200831209000061944982317768752175995878478786687302409248105722388081694945544993981451559196490198556265272803310190056594679452903328145161779971089488536597836489583130674999633498301525418911695507158971590262839258804928880770019842675217995690263394208626743893374393261152030305850451932731910992803317318418892682977432207828285090875276445291336704938452630507703669237694044611687240391376769077687314268843010722775943577289581298828125000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^7 + 44098555775746748611563450597974765814244835311557438074999033775298258352494151366010834428073776765817250133435246287204777061448126164690025593307724983983669344452642986979063706225944761348417477369922244695764355326389318034761942245747751509224131306927384049241652023420886274001793836613918270804516373126191837361174741333317885120735299763600694409562518865261524080789564944678809355001905768770904913910374790061698117453943459679228435223993435100587384383626324670224667816770285953733008643092025786443160107629579563042862434025409236145353790385388657695198144637060977402143180370330810546875000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^6 + 11242486153630578399786319953862315319864789818674844973839340065397231176345682310753171575276653400391300949728051111704586481394757407029060187084848687562137185383327215026546062556910448875756920184465254714574321989298957744409779510532258956763445331236642986290786867703727451107662098558181752849230255494483423302955315615153992210773216703814930564615519092658982589813105888021976009331770503437098267063227126387988503073424829850213761174477685615673674431420498460811526075605585450717472428186948950045088864327197621038565555186323169864479830904007879601412545067518067298806272447109222412109375000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^5  + 1839364275375693677143175902307179179141733976662580816905924939238092025339721672282892041129813201381433849188227982538536733454323685081252880036406029487110558358259732353897014927133552436423406412482301618519697850703304268061981037494471128244873054877181694083045887723224035821983869178502046096285848776234260735377568350492004410112303816668566930434115434866828645907656006698829891338501580100163342086742857558600257429906821446001497091942004766109898792767107025575583413032509397872218008341044657489799775667827147712214845167533981374084551680748558289725524961255587186315096914768218994140625000000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^4 + 159764040313941491459752821234881752340341556059454233079832055816948064516943116170663030558301781913537818400997332508077775033445853748254463992248526524043946082597434360175256689411016422511389665752596972871021517589663832918741139834582777144069810004744078974006996101940000408418705514128442743646911190564414970882554048637858206947264929239061230619563858131172610651534806147387590905274632548531278034043691716116583696561991382337513145708076614641461195865011643118527761941921617044432956957796646261043531631172362540586612621544350762428208820791130588111900179271174238238018006086349487304687500000000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^3 + 5228064897981599811672279325987321483450047091269763221364721470701510960989090500501459189445353348818938023952627489888982115483999051899180127569715543187725946879429604281979985156826491765642287459447923566125335440709105487541742200961901089217859824928185149453511577773171011139128925986302541051249175072241118699747762410654278488828341824238301665101205867601279023728531118227125505821427786449435018543939426828235533560739434670339289114950355798899298724616443524659402825299899139359482501906731668090340471447300094437786132468256226130048379786601148774133340779712852963712066411972045898437500000000000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^2 - 709421534124466338283755673388671582176612595455099414400254762054390355077597836276552441409911916771254474058444144504388030018369076654379084041513114091876049811892031106696617458945078185624773910012580708800037293129678644742512197439497616352226167406968479287148111060795092824002583364486204187562465628940617484927522002449034076618603537118431132907107752039242853933977821848306170878515056538070850553072226112130974104099337045428760405078993476116358940958628906184397297382006887230433615111029413022843071417533308327734880514310392969094327042176018061070408293744549155235290527343750000000000000000000000000000000000000000000000000000000000/847254797052472372753167040568332387714714844946252564985370414965592727652014120799691466418119211149133703620642092575134908678358738077384979240130676886909647938944641647115477770940981772213644268618124217853323430447500848256052020876541122595635741506905180448365562728531403501218793486108987071577470426493654119676977773167943762249666407228377853527052209186697503576710075549061*x + 5113657012113170208773821983594359926220359907945062434610129802119001532554764616889227565059214228473869231921007917991587886899837889581311144170316326157055960030648059831276228914491637000332812312547537933000568200000718543302893008440727003524433653488254645051897691632026687991642401284136481109485584351436839052033886503792358215951859926238427524270184183203367409669854817110347386136966171919135491635864854220509167699901167193102258461070651457670879166931771413669360088882482406046521373414321661056952224722510450281636948388630514727992704138159751892089843750000000000000000000000000000000000000000000000000000000000000/4290083464052981551351790088153798785944824670478534987454934423606774385506067290419074457495866916440260434783526639902025888736967716809651044634558145992976344307076665435295659247586557718353971507284772511901338674556669757550391489593594989357898045691999979145025362838177534357073712730402080599595407557475919866928881884286795312250429615359104254422280229161,1153168208948086786549319679606799934528954982878766038553489797582444331883764093298247728615237792351994570540151874373510084903361244332544888462949113124141043574877819161438488231680544920825962675115899716021936303726667391860533878436901798804884009225726688501826951655991178312407347194720476863049344041805668180650627026176344100898097136088875034624181640625000/46444780373982346414791095560216250815233765589950625242064756239298197964968271894495622233784160430510491400396359134829263465715536795410404002083843249889219576161318029085936083022641027847967766403307939892455296666350338249702843895288017839512147300163550843778888201697340189*x^39 - 3381194821051109144811914005799232046533936975646107111375570084832966198933965319699782612179266641184117535803368682914325986766107937556881927537151235909833093349043910488195720500960742426578957844406627934120155455190834878864665210462989445119289800807221212460707981367508496177648513525691810483505545503954851543592700509885724784444560956891664623621085593114834720733034095257918917013211084471095520724497427068216359154646419030138498915618919091796875000/243690870176188714148955563829511593956151885523728238107591374682220883300796774713585885028092333885148898347946906895957974675574308614780755754636659331198048266182525355448115368752606186565783624057381195932661655101056684783935915209590805095118533789203267166269082136131937493601847162287590163678080367762583706376610618555264360299278288097239691179*x^38 + 2159980910866968922522915999114708359006166819790636537444674651387725860542781132134944534046653132681840669209235638788646824406546735451225632826218884311607481568229113360045459625242732092410881808960767587051157096439168839317225107660069044839421726627776790418792353380175930556829769755343911562507249515981188833921807592136005874393872365997073097884185307124983845502884550090936945429320261663275780797431491516543875830355084275556006698088178871608643300974728259894367987060546875000/77769546207778953055289334521634002916367276559578955473468705721914362234336980902564759462120141524118939814153599512400728867467873195472460768886938161811583608404825629167443423840609929445673409941846497857654325208740733818191809109017699823001253873850879819345642543755478844950451726188578207675203595566263445127923125885240454438273818948138843576347052631601*x^37 - 1098802115433697024451825605037333216918647664670495981008173397057588006330502260287862540066964594988301792956255057647041107600063606334901097792708279306382806385938842963028949780582629593305590173632079415962512495543294956230134406383397754284002809505124945316516954030809243027959374736112164925715425412396840700941051539848921184844940343245391579609518398533344564393433471879708651131996209078751603058245738296810324414776553021393115072868243107632045672646646672104338842084917904721047761853790283203125000/24818748084370507710569248466424024813100265102294394575611782482343438245899251623187971683534522368026426540742044917853684959162715022230270460179784039243882829424125885397294094997274433867358718833325121390207298982379032696159431966773000315562338678262666442559610671874723142885226316080171161531433149638915090153850099964545064937150772795646221013734131740962431699645219*x^36 + 15548279948570431970686255713130296024071698058332287762289387826612056086806997498716957999433253935499600875517621668913379574840023232708497042146658977464862127593929186011782555178574058860072817398600047546523025291594653744960532434054401133646284254496996607120961147997796081473978904499783371071921220718598483082034587155656370750810214826642570232403093285202137381485790557428329617970863024175287114692202499039926124445533661315510576029029629037628426604250140167295827684517936605528867201943629661059999465942382812500000/396578775640156342707186021244989492488529136069562130923700672285365799731224141686920599531198132918694269694517135742384031962461023340217491683212769163078003731368107522763362343961448178766524968237702114694122430439434563451931563397065772042370609739959147085660018925886201100163031304645054990110770298080224225568370747333465592630732198501630965578457691088838696128630954401*x^35 - 494608890161581007494756743260615201088886256745026554583920349320206191240455346360952583487823348040652582732751267756621440134802075646272609045156518700068628909333472251490667768302857470136160841048559404216425089318327958007821174502320034064986549475638789491504953670772045119696969735261468660522446997687007369850695662546119943623304609908035321630681225590446843146314975710838409712449850393700399008985592812604040147777375501225869904985025533769914597965974947438538085523977835507899259046126466129794688661876129055023193359375000000/333522750313371484216743443867036163182853003434501752106832265391992637573959503158700224205737629784621880813088911159344970880429720629122910505581938866148601138080578426643987731271577918342647498287907478457756963999564467863074444816932314287633682791305642699040075916670295125237109327206491246683157820685468573702999798507444563402445778939871642051482918205713343444178632651241*x^34 + 100860241536790823234614833829395090765395591877985544074385827760757599936756843598444241671493056051582931190837593684418101769522224717551269239656377034782527476234179923380503673445477306798894047529292128059772185923565838023223618346594370480265848698899308034710627206486513711306876642974383668393845989365596797173262060876502177400804228806753594119691811002193119623126098178075939013811397048497174443190270551545270398169366083354730887169137146086640942497446104535391204128365907444057273574087197957411801640318602191513197845256806910037994384765625000/101257840517889895979687526301476046178477354695718166441386382605274356760091679118484546769086150140240987636734606516888292504269343612722344752405182221701581454122401690907541319201782327586746123127706998367253472027231772007697264520865467550039873729123184429071266088377018270317111628849217948984253397517928944444804441826658676893545940931923970398472265450172776782996077051549418841*x^33 - 110101942349014405321625737249410881863745813410029773728142744410522528932389171317760848201436445949903227094421612145658654405775546698698756688062921419790397826917948553346791768668957481670959524328166616735683375045529832840684406424522070867236613531296975808212861992267108633396570998097858150613004791284522967537529030208804697314092762485435179099567029601399612536620514568018239914965290363485508717286483843477044140864473427441780392653031543868808092055752330801156669575986399411426693854963697854098585898634345374392477277466579466146244294941425323486328125000/1923898969839908023614062999728044877391069739218645162386341269500212778441741903251206388612636852664578765097957523820877557581117528641724550295698462212330047628325632127243285064833864224148176339426432968977815968517403668146248025896443883450757600853340504152354055679163347136025120948135141030700814552840649944451284394706514860977372877706555437570973043553282758876925463979438957979*x^32 + 386319549678808289960373360250254014049459515185898764671039274880543473149444814534981137374264311337730916505452664932121723541134950903600780019025146412940654987157638402728796749798502816836043396694936751754364999221830422868640125986305593957014250507603310076953373799318811331151163871021953228051861939891668378379245501351710669128958082815458090338651121313275586445471537159116487767122317367619269772351111006444913092600405826633390337486182467726879302197844953542928111248929900218871601253387644889212519988973734376691711869032248085961736575399897992610931396484375000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^31 - 18164698717523099419852023291005105260412215540056054418730843419412746378390878102201827700951972960593842067098412457771001126520083677712501217891668510173952356046659732220216160977230998941641163075156219225477989340618639602004933451106608751885749896762267056355447152207961131638832327190563730567921585991117953762265394543402222633655835122763648327058291856269535468010230583012070740288815896775290651985485802385892876962405965852791462086877013818368454502637572194931594761046080834212916775944338953719362632796146054890631372750497689469588637161256840510759502649307250976562500000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^30 + 41069156558825271147181237683043244241009993130553040056698159689063632411460857524154937167386503638390856593442453257633479389853299992007026874468269020419084523660936191271330384335683287671994134476799878346834402558734488491042323025547996729818960505901874448258144713190855979979818264858701171695270090509843223037151907083522013521336195885836648301863086015966798529905005263579163123875979022103039083029414322732553195224879300474359071142209770201878547744243669537570034885268811557712665797629401447312234893760260847372392262731163910843439324813067868658810402848757803440093994140625000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^29 - 40107745502873025387894186416667171559213269965077276994035538576333557855167519861048358136293360830502182017471325623987930558336382547305217986760020158974047463256619608876552176974357947042695734383210899867418604152624426673659858756328249045823177797304015811496135792594566293607007820028717760597782622337430036662403347984539796233360629526183948771485930919268660963475715516300301798917282190970568557222248370455523723154408441154729729782324088188016150391945791113301465142881544783535858836622278484041623019659838434052009557004039971726690356248079197969550900552349048666656017303466796875000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^28 + 505737253431517955036773187029533022244562240590668207344052536784292756604240090520262950996015158915417027359015620195221114778335653683844148727306301645568674302085429920139230851451882462428262069605649436341446771896951299516538116461926964525041843522302507174957091150302427956547864890652456723980757658143995652018562608576186131065314081719660081906569774230250738744218830004889639138273822194844789222273726913236734695558897755306674988110291557890412368942864760084103377010383057239789050167307761205266287651134005871487195671381547009240962021643282284783910118238736686180345714092254638671875000/891562937242884206065053585239825674888544513296445319154645954158635190009587711262754180088782931722609671630760803721870087659542269370555279405323677610591973291175292937015180883703498055093057328026883570989719595166601699872651524195913019160107180883255355582798220924490331599621397512550431209349157963511520705965229353644482496550489870156696422288987507988106644357599605258764395161*x^27 - 6136682852441421062195341679803460279751100941839116086947139877706411417846192844613785985840194287074612329734317470995206157726725996045678007542659934726405087723453771433511958778307149080524071813950383455359794058465390413618260944654316187277782697790947596905631336126355214303767819524987712120221822963748045639512497013109887973349440204555809022060678870574933541800529748532640827277847584356958189014603254650466111270445298133621294375294771823821999899548918380614046020141807450513622362099446843417169475166484644092032391524849767705001029837325984609339535348055533603428557398729026317596435546875000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^26 + 11973278305215937760708575039468886972415511851432557603806169239742193535751366150805545840682084032961206312331062427034956082390688983909444778903151538210536565958894944094819225282992133275619115821343090140304262004487657370821977582425946636606741661388770005456425632212612508625939353456612782985826582221683656842596700893702521589593413090503083964484861370309486076693824071264870794938096027053589446371511465311730398097175999341425353405960543342731386327284472860775262611768704320660718409911489498129788122422074022253710775207606699826462106967201617665421680427553016379249584133503958582878112792968750000/891562937242884206065053585239825674888544513296445319154645954158635190009587711262754180088782931722609671630760803721870087659542269370555279405323677610591973291175292937015180883703498055093057328026883570989719595166601699872651524195913019160107180883255355582798220924490331599621397512550431209349157963511520705965229353644482496550489870156696422288987507988106644357599605258764395161*x^25 + 11433627627520716847404327366600953688094861037800002350348688609525706058948830544564932794702553263618118799816558412496658107341604950832742103352587839810044393301766828671913732989012303046849526264789393777239967443027249991873643420864512050320269148122487484967308459695890939570481357025857327860058530129737407176712438351600077740848508112085881922732255928274482391294543653171832727360637458071147650604034902599097658882612396976441558121834209592857575289574693668530072472961738139730612237579505281690114889147028924245623834917145148862406939795287185070194376815914486768921420889455475844442844390869140625000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^24 - 2081671724249123390686552410875627497709645605239641986541022460077736916355385978538575250251071812711292915213411014686600836134667109219664723972289523989852713964757001058802379101486917342094338362086078650097470897221436202085744993113313705439719504668226552571776450842002754826354339222269364276883579220039447769639106857329676269399241225430776594546386469787519768349500002103561408277033866603235285177911443123731307348634763475149759213048843218891017395975035512710580840943723553346879992669686676395773248156215500293012069224050976605039689373696974994943384226780185140969475776628883068042341619729995727539062500000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^23 - 80533638707216474361097839797046580393256472923014301972247996380191556378864633035159146531162122364862295407030916135487848594048415799031435160953321019753317808702102065328765214178208061302390499708737277337307557658106661174344071218987705996857342257280828533677830547709792553230510055996454709813038497390657633703366951464528847501029558185111860450565545185255198866849836641673178429705996303553383200188322725658418278247154492943280222586383519373393094243196806891617271787722016545324555058946994667507922925884225458317930510562390839314102544302341054931506740940715685679340257729919017037900630384683609008789062500000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^22 + 3167190965245691618315104822537716615951999528070147711030950035495608395921686528158772606270083148617259344215877598656118678621967850905639831742168963592070692998404155958050643963470612389173341488786647886613128761235478699001672646714711193961286986744078015736288468846185356676074838230776623353037087653205335811687583879439976458043747100512432579591097689153207528383297541406271752922075848724945926242243010067444943156821566425438434060105480656210291781072342526883746569399412613040956678914935250760593464334765738060966730444449143836158349838145904884332705480470067459369555439019361386954187764786183834075927734375000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^21 + 233473493573083193430458374177358716869908259082044338619645953585604626766393215248109644840577195624850753531270993885110075568238229872842501875934321125161802261677650085306992429206016160935132390959426231986770179728340882114977680926737180256179665919908246909818375062830433056127051846620844919185401970783135533212628432859596531985605407160108605295191991813794216206982294580468959536339924223542926914351969498999313371298460432037273380491927899638043415782422931029781176094437671742632521678545442800011604325169502824267361242923629511407214794760680165423929802558605974735444239666348753559077522368170320987701416015625000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^20 + 6332062646105548144707536456856747180633623755471907413250514823865158790133976887151655840112741470783969255836547738130762595270179993370870619857487328946[39/1823]235281113365956461509809373195759885972690126555295682732022579206794110113700098431687890501391095841393330722731387482719167474654103032241115894312385232723842149129106918278577910941963306870684534475766666611989201265223302400393905836093681391805816393956830948089709801230358487016259546965876746922903698067405407240252118200303903789694754342094159289274527045180150716044422808508261458123307239304054362848843491140044981755480302254568414355162531137466430664062500000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^19 + 89330593663584832862781428665574140901248155602960762290794880026135712685392701701247375986636031014213804255278163089110896324756349820217321611342316459993787042420960110377185709111206504106159912531147743120449848747114115436231124539544666695587876107928209574174660089032829682055900896180430169787714227702563778788837129122837075050381830272768390976259159360738183359060906334309630980401016895057681729145611472831371214745248393237482385594968025317301376627834666081994701734046399930014886514965842503065778352462493574214387381427369342061343598916832808404585837649109290884338018457306446196142246662930119782686233520507812500000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^18 + 43853111917243946916592672740241150439767130816142808520204569162297788985780914626771643023595526403216240923007636514640805520611657609794037675402034060050959975251026021471084362575147156510463677573958711614612274612709167038545536366000353356744227560875802113821709223035415327594014850888870935782880009125540406214135718131721191406824887311107511460741578217147341665256867162852052157278677499112806481357452631664737952893641641711515490477161525877076908836386185771996678228761960181632176501572945173451201707250334721686316070245155517219496358035810336310433213154717847524796586444159260387287702087633078917860984802246093750000000000000000000/1923898969839908023614062999728044877391069739218645162386341269500212778441741903251206388612636852664578765097957523820877557581117528641724550295698462212330047628325632127243285064833864224148176339426432968977815968517403668146248025896443883450757600853340504152354055679163347136025120948135141030700814552840649944451284394706514860977372877706555437570973043553282758876925463979438957979*x^17 + 5101750334182969237271158233873569137884737653638715775682300835518863673489325291518140431887736927312271884399541252863233620480662725459205210297597590508500264078889887618223388580140780978362711325625844079524936536923826952028151234139021380737733967227371603925394861881470733559305587978615526800759554868529518968700227512160780727618686482615349019942136160394927402449416334930752162092679458949173795599757383844966631306656366965634272248491667546490537890341916177750375232901497405171891669755010036727364063704810702562273962622289819362902576323512189646369023816875150454162215663496451542591181294028501724824309349060058593750000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^16 + 23078207015868895950684498180042370204710959633203177579331933039728027062959475212250585013304188091193619545575618334956772176255013315618786130345630053332635559893464741225656552504214659229301901214910965323639817371490902564895921601779028277095929399684840104482331960353402611805818893730822169814462216530043272500385908936419980421698721921167147812532264477404998838356502205329919844938407127875876793550763946554707975830750193015929292159637960131853507477104246040444447117366295180380436386045498557409591965005506432856645433910256445005881635015971712155419049861636859424376111240819767211895907621510559692978858947753906250000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^15 + 84378049497575463567411686909764373402976936596641214401039868218102659192205381724487736643401612601216945793720361342870755447506443674760378312453434018046271526687162851080755872926255928069571478059049046564694313598363829228952193648678747883186816596789042656739448397717938327569128349014853058107101656385030876974551352319095150975542142980279172201529599334815324296382784919353522942102580915782391621221234621681877948702778581828563753299518718780850461721386272635379414968448610196306507163880654825359816914391296281800923544793033239055456386117993073487141039381215715551779092654108987980876577239541802555322647094726562500000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^14 + 240101713798542664225259413009962707785515490295479580008763521122810661301772382042113455107756029444653005666625315170172634880129189861265098661409774243760192604773468181555003148948143801328046505945552115704178556451213886474740197271038944346523746151116767888407300860369636270949232703211671777219724979394886285516127687827711766372203996187884264420165656189341357327116881808841021909295778562879506662282306946538513081128588907760739426517000736787584331447330067317814817232017467530856572187647379750442019719283976742510934760944168682356743320504505155093984206872097028024928801769882758237323328032175595581065863370895385742187500000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^13 + 496644656215055537974575018266770839159470329167868098603680932386511335643653295290747117828001496766761351830636647994396603036141354921607868014334032438805851712419964624479391068686827383475460902683941825561313053204299656478371163492732530842384985202268040734544449655846350803489609355420446364184686773714594157628123308761251213753331227203029989281878477559462979351008184690155181154964339182296013763886302079409557360382388620144680691988281018969806682500004335344954447868519748194105863570092524925296842795510510096006309433224712175325524894344726139248358290768397877563523175197673757436805930254308805160690099000930786132812500000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^12 + 25175406492172962865529164076512663434092278861838780798628063796272326478792183225084991296814418675553721567439292348807269162773344415600853755311793545197392805877150503862738036016420867477100660468602936945190662268750225053679040850909238971010565539007629581469033853600371558758622421645112979083643219292987749634069975597076406438990457684205958903157959564063776706252500845065112027146224713745159663469351141696092511697010027597407482482107060593821303087046337120646467220153615115291926796331208095236305906559252366961155048774284801402777584678642982340084308475041761694961838820163243677849318480355123028857633471488952636718750000000000000000000000000000000000/1260485531964077670643696448097684574842425001557043382253120142086346303117003315923204185642762075883689535753834239744712882553145967041129877779940371794285203618558172773021462628684255870993632774106973324502707013856229989475128016966635647778082566076326537203266450272555296399464734414295437227010878500136977549812910465497371805467933954359467355649947856121116290298675303986528972469*x^11 + 768732048633944674586240767114823351218245631698583745173590786215376921117261152693351733515993370881726887369790641278217733969888059196295521044631605929958550727004512287366844985277021262858724427324310223085798552294834454083983979691759301409134676212112031722888572402378904506454169960915192886036109352774816790385642330770872907699085019563905205514138529268608129628432538056531375851648620999539136437362788722031391015458702919103539403282125864462719674766471093011461808190006076454758207285863731076772186271042212209045738667930530200268654781037578586584340078508190414723124641599627412903369960694988094473956152796745300292968750000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^10 + 587134834386728188772153677212973207247593694479464324172361914009959694395141199019974875694804577961502067669914724797117015788149609179998490934176506485826174512313870806858777560759145371968113380854464573599323697924657365691956280440187270042101735108758921736417445040025369646449954002017818751917790448136235906489197364753882356314388456713253710278975510017754436122600808600176168007749809897272497883513221054385641699954344710994512700694713464538014116971806215489170583115887991046084896848174695118778083228982382034026375976453331046773639604370089241859434564748012313466395395462269681126875331411696379291242919862270355224609375000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^9 + 5417335684465422715471930444667473165779850910000153828647349987762643800397009617837385691042633787052349636504284134806680276064298845971965857425021243159225330541703551322508916126116214053145574472064985769439412044326928891298116235502867751537762902247510799539854801177285743766095594693910644954707702823691227369744932926798733447193511834332229425911327515348755298541274662809559331685697822288039943321423658247419547064539911320451942903408544991254769154533194476100224050552474744847541684574853589134558372777712284583539974538582246900855859309520369468110459693418639732059393717987627451561361002774219741695560514926910400390625000000000000000000000000000000000000000000/599247220114069712273232737620210699515251230248430460415417772467279390006444199373326580059673773780770435030511359878633993344938246626110925501938865279250342703904705088813482233308908528833038531952495514927516449210338847455388729377580881730563842888745402932700443572198419599745529475648650484972384860720858179419252516383996432107706306170894316620467013565776597027239078944415413141*x^8 + 146007709016663828683351837749912621412242323047653153958941769044827682450554144800738343310621931067815330229106161766367849994897644195056476812631236715563591781836453353063985117033547666401961528914579594973383329876893281189964275623782838206387763604887431238619907758002363822539082813211268644288111639371374007366956033819098368239081486801687766119717687909637715433409337453253112801974615177461311833988033188209998747067866311618363217128417209119272813688051136596954679626245630057934140983349164408406071766789005375180979078757030356757946821214944765308511997580510229079527294999007205845639734143048826808808371424674987792968750000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^7 + 49682510748529634118411173038140836853406971957002336273508266272023193674933111327504465593569478538882681369323427360365445942337526982159539796805676509208971680738349451620597959384573411282540150324960764408114652805792760287041641349934849357257398821194566572064270224491303551635488630417082646376649512196879014312694551614295251531482519213286895454552129384073359439218135371203027302538594503116988625177433744330856243564275745878670031889754886659000066760598788935468640290288295633305835469150213117963478892751096605634701500424222107108777521857305605457130052128904362910678711515438389341794978015798278647707775235176086425781250000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^6 + 12683883007942522445663558897778315886516896670816699233932880983934618575460322975066235581977752962859816031351487754467914856041222117748094720890751949782352551758741138035709141633286790539850396625951091705192984656771814366523109267401436969325051028940915940664635519437866186279376168366676729712763304091478913282435751899658145353368316052440581413252741043559522043846222358334844598442800782507641883341693244812200760336704493097016841365169061698549432990961948607441878051077666451670598173879957493591896278654337961552987608622120031177393146090679603368200891271004974531355309122589709831330564981932695900468388572335243225097656250000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^5 + 2077881139588225451818617583436581495950882297723797994007347824300861824868170139690951421887327071709631038386018414829682509039228118789671483779202345656107428974504007156460380513649558871186074898173214437402793806994357344320591864186424138393265116202683499969523029093420005818294304730096610935847738230419573661782674317014891168332028583135511104726709702340033346716296210744771299559007766921941195987090842235597562769441572315281051751240630480138316025002452065428320567452383543699587908515693078999097733889946752684603896524958467307553229873648889883836398269018290771750151401209838339856003641692439032340189442038536071777343750000000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^4 + 180675086594030746923189847947401105283666009942150754868574696355431283702885503519126272178591789007221990371939795763177076467603255167864286760865376079025552269076833522688237596503003365835317685768155912523541301977972962132010535057142411098056956695764138353763766742876329175991800431932931453899155390012411877423174265700043211327331873198939742704051419728961495642898290235714785707314350140569089951773193177854929774042124530502823291692423181246604658614219076496435101041264135366972075475445210428655923438640197854056891591675171046103470885177698587103741990689489203461510877659077360418878044345802891257335431873798370361328125000000000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^3 + 5917959503294608308377657723368659470529258646686411604732075882663776154989028617901958811735052704863563336445576131573477929238406015084223398299233768296341671803689919287323923012808182941201626182683141252586984594892734026460166697918464302672732895658584610759299120019694671688434587132911691353870605542443084676323567625157560249934438651095941423869280292865516553409926986261267262805558807549646417105348553112365923211981124532224984753909771512559539118179662300242044460227134251602841103974066645458521016645303705783936280660692574630981921299787211370437625732447481812730734730568652791383998934549026671447791159152984619140625000000000000000000000000000000000000000000000000000000000/36554080426958252448667196994832852670430325045154258085340484120504042790393096161772921383640100200626996536861192952596673594041233044192766455618270782034270904938187010417622416231843420258815350449102226410578503401830669694778712492032433785564394416213469578894727057904103595584477298014567679583315476503972348944574403499423782358570084676424553313848487827512372418661583815609340201601*x^2 - 802950100768676019251988608007647571876971984723609834699535932658691339616469258749618736359048682804623899130117456044500431781410486346633933851459266150168294493617952387265104578052401822420542489008659089314829737195184455356125273233728149522380069343815476063322860252791601343148028808085211893464483535946114346533114771624805815345833464573698989434486977886305428395287744147096157404762284164052327541837675529642667742105517074369882916977863483206454547449225888532705747289994834047816325106312171752325744790753514026273526311229354881677852362518680291519020246393043521495367731508757680458643335441593080759048461914062500000000000000000000000000000000000000000000000000000000000/847254797052472372753167040568332387714714844946252564985370414965592727652014120799691466418119211149133703620642092575134908678358738077384979240130676886909647938944641647115477770940981772213644268618124217853323430447500848256052020876541122595635741506905180448365562728531403501218793486108987071577470426493654119676977773167943762249666407228377853527052209186697503576710075549061*x + 5787630529292904306161451455647149060081589550345208935202949651195712379734250476936962678219322067001170437541557605273088049652253955607290324398593301490224727927664829094708671701340854797001781689276646667737039982114451579837080658080530514464068449604868094544872124182667843108676443152566009359656532142421153679468315656331684354103865603568653423564489191099405675276187990085730465568048015453453942297299894832704229531245808655515176545154175636942742385790284221336324011418336387059805599050760429380636483995214108135522360507973861199182520772752929661775309760907148870501259807497262954711914062500000000000000000000000000000000000000000000000000000000000000/4290083464052981551351790088153798785944824670478534987454934423606774385506067290419074457495866916440260434783526639902025888736967716809651044634558145992976344307076665435295659247586557718353971507284772511901338674556669757550391489593594989357898045691999979145025362838177534357073712730402080599595407557475919866928881884286795312250429615359104254422280229161]]
["4.0.3042000.1", x^4 + 195*x^2 + 7605, 3042000, 1, [2, 2, 10]]
 [x^40 - 43202807796128784343607374976932669580741468504900693016866870909443111327106007027340419631331053543179749624794082010865986004340277630000/136065761408110684161241264652312540760988049695291211549148660545814760278144127054401070234573*x^39 + 107120982583166761779232735477143904228646349824193385004495017074436033482242339736530398851790471200991366683766301754166909165816846964448986594561100054366186282526723832286214913299669106067488809243728750000/302947329063917902115189639560415627330444108751633783411856664019886814145756476742562746820725407149650181347459936757335062767720356679146829933*x^38 - 4289595764357824774713427566636136927303612093761934349111201265357323825460204983577427071134711804262895890693689803391717092799397725060898518379574686668766211491781276912542302429455985791049537589880002308353053743458500874342700625000000/3250226182798171662369907280038745542319238071760522266740244680293443741186624468294717805735922412356309753632123061896632204425224195969167093879326675308037*x^37 + 2776848231387131877666960259390613603350400534471048040775659846452602519626606942065935212420357919789725797543837526501644024788821521878161413704518040213089339508972885850585699127253666788852338195777902418076693895255101836881407786561008032227712617187500000/120821480200380683142707142907422137847255243608786049633668600782452298432396911575910023556226295022891428618134579507018168783046578618483428580050961970874512334361*x^36 + 330265556418297359859971132988489734404476329889398923629521018147969306687832769734439278658207926502533972675282203867710344639541268274457582614440692154596130185773029883590787974893674809851397012409372160124727265802523758060768486678438682600368808034188679687500000000/567015206580386545988724621664532092917168858256032930930806743472048636543238706025745740549370002542429474504905581626436266098837593456542730326179164529314086385156173*x^35 - 42350879799319469367626387061754540736359712538491810051544252496608279506795988470347840505478263252925810891323377770530881436620072550858377827473100808067664669745980659544534604529785532173076110154475794347897487547854157731311004099776454068147606806953296663461489257812500000000/204692489575519543101929588420896085543097957830427888066021234393409557792109172875294212338322570917817040296270914967143492061680371237811925647750678395082385185041378453*x^34 - 163471536789132755187706170519229695545310966998041009806654279247027556959097009506712385872755671684854562409294615736567161269731821530618793101495097638875277564703338911291958256471207521274483989681116790248207324213685692036274632466745433433739784294190116746790621119496345214843750000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^33 - 4127150752883894596829526494510431863358715153973531524841690458662178494484212408264761962918541509769575826139353333553959123604683639343884447365269731052898544533911813981175067069488648142880270643526462609802063259683520345109751703070115794279550572675932124885984109797828481013717651367187500000000/162345093254667333466373089379615840677685223020595475299258563358397808247404250863334719807133382478626297548657499265995944993483750995019681033967074796672556090804462954508001*x^32 + 210822636819613613350292990995024183503528513520124708246014444359429370630733947320244990893101557595788275316265626227634977248794470173760421298047345827025064950098880652532265932471712259632238551571614075825460909861127339048816895821012094954830941743897330738455244458837940370872192382812500000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^31 + 10878748020619637931572421321557480977366638298697621283313687099232014514462445385178388918839254912181557089647698401578342163144269701945721435813396952540810690314187997758918714365611081525297848670847550778775347708728311849340009174475211986272850331641944861997863018760687737098770124679565429687500000000000000/162345093254667333466373089379615840677685223020595475299258563358397808247404250863334719807133382478626297548657499265995944993483750995019681033967074796672556090804462954508001*x^30 - 977025175247239338098138509952672733638009030378484500159524290152178235832572574975796698818125184087335570834199227973620580976827099153814495906581748811546004755991308856018521482622348880324655741508836556215324587311255802424151616237605288940442921912542219555439140854948044931884373156166076660156250000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^29 + 4997231812347255362290331580935856273645744789180784358616711607012889887143263504686625104598859039700089958038993998239362870777954844994859579975189333586510824621087861210047993409523612757671847346486279511135128205130069229120165164170510012452060926307367590186161934041771784907798107394381449222564697265625000000000000000/162345093254667333466373089379615840677685223020595475299258563358397808247404250863334719807133382478626297548657499265995944993483750995019681033967074796672556090804462954508001*x^28 - 8509927844468566261186566178581523919698852950609942553804748722518795320865397071187915796845506383062490095286799852914521618182799722661538219286993437867339273339551519616760580453156654906225642011336221251681586216629976478323321532051571020147591338157953367740415974524828805835649731049831216335296630859375000000000000000000/175888508401589743733882003661555623702800891679951760887604077311373573399137866590828515500686221536973236780777355651133201509733208011938982702022832932472975179636471239987*x^27 + 1214707853552258855441821411105247862120688396878597408685992015567703965410668413168628026570237336585517246181529823182096906971657481527658472653192042066381752249899158270335577857577798269817789197785748638898722733735214298987369661524559049341358965702185758347781581413894504324574547520539438521934449672698974609375000000000000000000/162345093254667333466373089379615840677685223020595475299258563358397808247404250863334719807133382478626297548657499265995944993483750995019681033967074796672556090804462954508001*x^26 + 804711304063232061149185925167243205178741965856886478572096408161631944302753766980599670973862336986658357973500215956679943995732322569787513154227892117195056197302344546112963318027775246701826607092703081965309421859675642908806818406195605518662141516688173453355825917356556008661580942414282483996063470840454101562500000000000000000000/960621853577913215777355558459265329453758716098198078693837653008271054718368348303755738503747825317315370110399403940804408245465982219051367064893933708121633673399189079929*x^25 - 1121126748122833955005598092797100190144333160381400246198892228511634601876807836328927714672142964668640850813194269153605327436737101707002288226678602845638029454048108231878856819294948918925443782911372757910364961579413626489840164070533359123235958882764874249546042842983401350564677559938663967567293324973434209823608398437500000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^24 - 1587365359203456374975055324657650407739264510883520545626148525368476439209781097500926918989978845398117277130229859616320691074238985909699526083964396373234337547131050092690656995421883691235240017588543627115186640561063100676709652398177375468018698359809082109312701207113279925922588189879860100302635324187576770782470703125000000000000000000000/960621853577913215777355558459265329453758716098198078693837653008271054718368348303755738503747825317315370110399403940804408245465982219051367064893933708121633673399189079929*x^23 + 4524717103040261674000028334727330470266359403308831676127840428000927525803920513851457236041701964313334836314275580797609653579302537585145600794534366748037894754759992245396595724089726630156909424183602413701951813952390772079819779764397980538241164524806596132887470984032628045898699838246695514194980866858386434614658355712890625000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^22 - 6812453426458558492019775356208643591745785472045488986945512691357973207982295462527713796210709453492626255023136305382811830606855605141110409144625949901791101628710638333946075436183138696815366128220146978227692555519716811342486011844108794950957810253395595892268196779259564098692154948884318388995204452000034507364034652709960937500000000000000000000000/960621853577913215777355558459265329453758716098198078693837653008271054718368348303755738503747825317315370110399403940804408245465982219051367064893933708121633673399189079929*x^21 - 1118909122336050557800452358222291677550887769538348488254530277044393172104343491173203287430158447489871747477241964589413893141440866866736384498374745610921369009823363840531153460087981431597821912435760242910567320607070279952160901909031156074419079438192188106148202736959148522894278566615938240819189835447185349039500579237937927246093750000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^20 - 947758865446313218269393023643951250239363795289815268151551860040512388020891223402526024420333827655456867329873866125629051757314210715450570293585168246132745800948244878306655481392375234753893096654473395842455043819632087506392052535212325106971372938619938074700998669814880614104835044542340330828942749225226416456280276179313659667968750000000000000000000000000/960621853577913215777355558459265329453758716098198078693837653008271054718368348303755738503747825317315370110399403940804408245465982219051367064893933708121633673399189079929*x^19 - 77531889160851567398595893195538489136115382081868849429861403069655326754189450057553935246452372356476957085415087518656900769817400186821250604843393860899499402822678795744266373225034747670791537368059049138618456455109002449769724135277641327104333345870585488036258678850496831496133355119865618175565806817352934592690871795639395713806152343750000000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^18 - 2519775744548483022548100015056171568858110138692684578045863629825603007063073781586081232723237350643982197187044556849729182519435122338603714015394354661279867150869308913979943416241601582996894579534657076875682094526812151568173507650257981578189836506010542743510920650310713258228999637545353748790096251608264566357320290990173816680908203125000000000000000000000000000/73893988736762555059796581419943486881058362776784467591833665616020850362951411407981210654134448101331951546953800303138800634266614016850105158837994900624741051799937621533*x^17 - 1670554974002605516611982769658047404254241078549567468628917131609476244385471778790764753488255675694868201569837282342704083593808326369062873186154974975899824097767013537459866318590330936893469609362942826585222773445909098547112630467553236306106956512218175043489296342472383379086283306482158185747283959583172220418667563990311464294791221618652343750000000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^16 - 436789676157605848095330311905434333390337352460674251956913346117100814850702369494702396528268686890629037244270783376528120905355476409093286100189546506964951976537693462892262267573209690178062859175248568062829792923074550283938134411479098389062678371279800552974505861171173357753098676545067145328633110117514500938540322749759070575237274169921875000000000000000000000000000000/960621853577913215777355558459265329453758716098198078693837653008271054718368348303755738503747825317315370110399403940804408245465982219051367064893933708121633673399189079929*x^15  - 152301972517659743193922822324142594613158470645329078026155189987681617560042058657906669114722544061067530513970066189319262477147449175568494158007823908573003995910889000437739515188435702361353456312683616342702637539495161982467229206501764720399223850180110586519986910727335614740947444652300912056321138573602838317544438950790208764374256134033203125000000000000000000000000000000/140315551646212042753995755730005048122459138306478371045167297630421614734143691325267692140996873360956177656575193834050082103270312009524356987006979080961586941058308517293*x^14 - 2000361949354201415551305613255286760634193055020508621527604553272383628905853831470538062472639826617055304359835399472176330887297938694010696589161017729296737224402281980767227491039644490890795316606994325178417337801184656430605100075670418053230975949878210214694553110117552999201646362785072780131618828599085198854945488733392267022281885147094726562500000000000000000000000000000000/960621853577913215777355558459265329453758716098198078693837653008271054718368348303755738503747825317315370110399403940804408245465982219051367064893933708121633673399189079929*x^13 - 29607650196130540189571446894204386533977180178413893982460219739684237739214450525970042921866226866128260232509406746940981083180815352714625766575017932651401695512367239193044988555708709592872580223647970114121392812421119355076900478787198925290995314824086538707524665705447107964308852188323623074345244308707782929011506634076056343474192544817924499511718750000000000000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^12 - 1914498768579040707067380988185300682295852134388938816874710301109858439587847734922020474787331427507661357594631259435494022719842746544757738877731101485675347186912552872636914177719506434152935497475781473660810479430307290088977644919898783448928637426109008807772713776439198071116946446765748538683893910766297865597498906176099353615427389740943908691406250000000000000000000000000000000000/960621853577913215777355558459265329453758716098198078693837653008271054718368348303755738503747825317315370110399403940804408245465982219051367064893933708121633673399189079929*x^11 - 15644106554382654022128829782015015751777714189161639404214629946859246232803825305826006817030482053949942669297918274000377089481114639865850213262243169623498759509192202420638717890204480986760374998071552406723223300598893522683941948125580920699436663756596283167547674149609869184355260291152433891406624142213159047934281989378213495456293458119034767150878906250000000000000000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^10 - 535853001838664545800916160897337241434343078472520176500272286267116929017100790581738822564786748889896734904210812534774762555654098977226237827599053491945341851766245183574620723580072370886862418395203863250559026516820830110863195970939018113039201977471589557436290344811182164518514031066257828727860706413497973740300665823621528716103057377040386199951171875000000000000000000000000000000000000/960621853577913215777355558459265329453758716098198078693837653008271054718368348303755738503747825317315370110399403940804408245465982219051367064893933708121633673399189079929*x^9 - 1807345323856122547123096700128359496617586846685598083756731426204548265357539462941539921549233095532677155458183714561762720689471276941195159187916690470782316962965465966644361225631235470304101958383266508700339373405734938725544120894488446431453965450973365685825616322586195692820764891671194978473127187735782466647963970197889732594020983924565371125936508178710937500000000000000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^8 - 241366589211788583813667717963603999542854461986896944276945495719067206090312631866165401257673342014824846332121789943612049194138666762882705093656469051082930484714582253465960952807857762654174492868483088858824097999004402629565759648203782204498723376856586407100745678298044872367433083142044260216715667648465235242532186152146500557336139536346308887004852294921875000000000000000000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^7 - 178945572724239045713055172871856418654491956511979063484945863925325807978038764484536311842067748544772900085704140549368075398226149589251050830223170717819893854153548381300837522380505546596457758671412070943862523252106981160008483478340494215850312939855149042307840934408519492182808831312829810632314544653982885126263506180553132518529224626036011613905429840087890625000000000000000000000000000000000000/162345093254667333466373089379615840677685223020595475299258563358397808247404250863334719807133382478626297548657499265995944993483750995019681033967074796672556090804462954508001*x^6 - 231699246204264777952143462777313909422748580758959133126265798759058409108242050053891046872874474864562333299275565295225432688325645660975638793656641279853598160454005935218933634729894134077585666220897341351509438037767690571069309630306970678661464476992802362659636419592164793952837359047459764228268932280605295136680003115995513107705505717603955417871475219726562500000000000000000000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^5 + 12832280924487946680490777363974726011835875414906460654124490464755599668176306951013765871721885779711465439083551631362591786301655491387150323029623812686700843954517298180689862452592801803479748976174420168788622895094569358680593584173544275299185849679762863602328347349123797225120637869858860529122526252040027715630823872448125141931818404827936319634318351745605468750000000000000000000000000000000000000/162345093254667333466373089379615840677685223020595475299258563358397808247404250863334719807133382478626297548657499265995944993483750995019681033967074796672556090804462954508001*x^4 - 303822929749952004895825379926863771191196875523927176159153716405213578233169861243597177476754299366959767381918314988701633447512801390196905175408197944072422557502818957512798846626584432752458340462274833460523581468001643573711577732434733165399282953683013310484612121018354065925379602125557288322428368656870903887842907633480907247935931536630960181355476379394531250000000000000000000000000000000000000000/12488084096512871805105622259970449282898863309276575023019889489107523711338788527948824600548721729125099811435192251230457307191057768847667771843621138205581237754189458039077*x^3 + 29438353072777143764004332982799629216780249486287931171643728731592925573265027209080206623406793261112521281577775768863795256395732157048677112376409567097410253350368985025372420244244803971420309640094909919534559896082096212740875812928790793118622080262067207560397135824072314278215840962789664092670019670398752481366037150525968510428320712435379391536116600036621093750000000000000000000000000000000000000000/162345093254667333466373089379615840677685223020595475299258563358397808247404250863334719807133382478626297548657499265995944993483750995019681033967074796672556090804462954508001*x^2 - 32379436892895194936089340560275359657071546831760444790914966008421698076205027965437221712048802501071255193310052362458718412660496499025588037671368824681845410011525730646916494404101330902632734442817352518574401092321996068392275027844134438329401546244309033732708281093722239974169009819272659472585155604942060212679349161246644683842532685957849025726318359375000000000000000000000000000000000000000000/95825569912085326272094461061305923703001537045269565327306339646776219575807341318351030152843530429670581191329043294867728970703553294155721425124278805454080599091393237*x - 42254783487008140450360999314625042154719378730201395327039736125215292163911101001695379114955718699370616502598726659700516275712472068554069223624590097574485560833507703954434302542892733959166510173706798273311456592095734688458937404587452765808302591377537670745649319305904890447229005551402901859427883175741224224480170265638712123745790449902415275573730468750000000000000000000000000000000000000000/34166161346565076150879789193850333455994623888223152114724840662847723718095922688312536463261180318304971215470710151484613055570231009133714887869658661882643037442421,688551917410254665886131892920392461417132891788428764708176439030788151240297374337632027912883905217785604852934603787781566761243509417813858475732257445870878584320189362203505150852120714182008959003194145362960334233726870350588875000/271061884391036305774951838150396895363993996732243079275208127548457237681032917658551434367891330286913257731480116307809964830821942733249502684835360544994633594597431206827155564260612188889*x^39 - 43940162370545405316684911158806144989108090625454124606515025234059601975029303956132885809092923699707578083633803091460583256343994168034040378703757910084083208168157789822212207745577583804449131909821764782861943078075147087290293307549639599436573577014785065242169272294164427211635137132864437507281250000/7845670721916281861589772867490946991653773856678901154822015338832372782794375624026419317758436061524825738349670349842351063699233726771858640100483535545964354830600403147989005911067519757476456078932415335849790830753835714142478732727621797*x^38 + 206459124857063419987346097953063438509342271976096294494753268672414741922316924138686935158732258081233601262132527688604253796286496215734588457097095743072977513543942984276505303336008441743863970045176433575000575443148765787307366543995934819350450640124458243923171249112136134527078878338290943228864586486032003046092571650054687500000/6474901729053502794806625107759252916061158986960232929594629195704742997119917188859115567389285674242966653460319568162979909992983944068825897267453772759787883848504016285240779218261457355415222113658412265655038853225522541549761941569411289555091425841*x^37 - 185702999286356430875408518254634601579750067432980276294059312358301152078060458503919185682866158251706107983524363077846895614127374100835354399118505984326633728412719089991624254126643114373146487205829926602118261431062141573655350084500903736541894187582389272317870949718052154890217671761807472180880956352372368484621930592581619091997944282361328125000000/240693160124243309927553761206886971739729226495496439630752338533118924731916953000508684342800465857909382879643784768173197428086420377808314492075067760604103232635053468887375651797575374421560971682218914729497970015782215494232312743730942927687671010918230773*x^36 - 113171047875282606678355997098712935204774618109692472192072150064931049179100691462719593360361117194052563884820418668328617836439577518151719951568459370822787415712380761543565194211405146197802176496510569181573064237947768624594739875373426822742872548671070626115505332650191023024234965372215186187247565828641134387339711705059285176400509423393271177661621093750000000/1129573000463073853490009801343920558374549259943364791187120724735927113766886260431387255620762586271168733854168281917036815530009570833054419911308293000515056470756305929488453933886021232160385640104653366825533973284065937314432243706329315159638240054239257017689*x^35 - 239441928833966959028218851738285447011500683308165226577765670109758522454417387889319571802569553067001930355689658618625385462540972839941498608602135528980044924272030322308607991339016299238764056327232176092224720141272296319456570550009519224412608552071267832114558500829800265446973781397223249530236998377577980247841405458130703859869089837369283870607959113957397460937500000000/5301086091173205594428615997707019180451759676914210965041157561185705944907997220204500390628238817370594867977611747036653775282334915919524392643769819051417160017259343727089314311727097642528689809011138250512230936622121443816630519713803476044182260574544833184014477*x^34  + 176582361533465332739848516234582749293968414293479348783831348377880714357685226576333860005303162563832688040676064399017901159869340797536576058746444314275275514964362668010372297055628325763276896082672840540233792460409440041293107499192676475237579293229701101143467033607401006044481967001902869323863870420455165513070072684460696002054211856381071094496542590663254852458404541015625000000000/24877997025875853854653494877239041013860108163758392058938152434644517999453230954419720333218324769920201715418931928843016167399997760410327974677211760808300731960998100111230152064935269236387141273689271809653899785567615935831447029016879713075347348876338902132579940561*x^33 + 1878140253245124713423259716043370634478722812043423954207086375204148572418165404953666008210554528179819847430324830209421047311213436737852622997238039322774368935572890466743111829089051879800598211599160244676619363852782464735019826555563347997657246390508105247517913567805005339879064536869717835823340098446762385927475581370339561388756694338377995256509478036980102750984829254737854003906250000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^32 - 94749875837971985934664221081483387597375804996596945275758042309820153262952122188307639613540762261459121105045004252914639235827066003885091056570791071370543702857614798039371189126414529230072769233495188815522424085390395587973085618030117587543238973416493967468566169683235880858817867588704346832033292994145584488753341442004896161629249672751844906375965782634282015443660828849250793457031250000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^31 - 4790199553405067743451160203462507130295762117079968485000723318340979807932890082757656342905363094568158187598602520339639922407350730500599429721168546969567461522038930659159348008151613872138252671366997658283303155537876221123989149687944707077627379383294410187910636147582593190312611194693526398327605275172667661883353052405970620814957732961374974802399154828193366723796880354698407899856567382812500000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^30 + 432271229054520122451088486804914325937947498141169765698214294300617986028686212703240981486116624523296877387393809483479550761576639282047022891661779307681380983591065448195463382344459639543003962079541089857524855060943042786277118996711003582906076891616768119493827214745672202286395937762324204451049864005387299180864323333677257687829277271549989340019863729854652330612891159144875655375957489013671875000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^29 - 2249218018896204511135392323164858879721749670164697337184548581001787710066583377494788288275715547822276794622380027284432322724831032056438058744120490578438945962464693759211848979364052384181728223850869266789737403032484462682481276233019684803511256764990342658136824013730074689378281849585843877461286676800762210224593437165190256557991447904896277759500714208607076594270457384270060213438459515571594238281250000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^28 + 3874561509776410812374922619179967672823503497023026998391906717550053046559737683934301633903135648240164165270637086075653044114268951692251493235970418477414806069006713952230260997417782147736026109832920363757470461238216195915473574761040858129185734177707835141625961703797418383905264939161756770524654141656393146116216642744971694599934130878124846426012164139503005393851010145655611070033293932676315307617187500000000000000000/126492351075227932979294530291313997267654916156574359623615113083192549264825582740077732961856552703397081961496259525525758259597171711382090124767231628898543158280567804790902604161149749215996591546504607370212082008308582434297920809508360231270428069638849910843117725951*x^27 - 578736179892755646880421749914461049150916983798441563620319209708196314944153494407390746980916075358132717408864894047937290694740941888074400063957027187555427262013337570847247049907996691619136623091688382434390753297576771712069475502996299312553323143347837419401213260131244949145974091446833877418526411080563481313131156388903478708335473816021435033667554691205560213401202326756486361820396026787631213665008544921875000000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^26 - 30368112782052501542804340670266197779171812244291689574013839637971469808796772321286907097886183439613423971030141022778712421299229553609459124749892835081829430393879618625819269163078716015035803718850066746805322704406997255494929333076830535948094276907152997907286200425919796400238250971146632405236393131412736486802518142388073232921682488072526372719876911432945222726193899272517573807354275758417323231697082519531250000000000000000000/62803894589798484206502878676106949692332161168648807925011699502843853131486827794024608673369337356232117617246394589596705149869924416140758033975338780781794155509932266714364230038053371988361944054558231631364040717411953516329736905420234800141261489121387018670359150647*x^25 + 525225098087775510410295208976341894656556825354237186833871773667144810866357355943562041001221017947480180438745597896890609985836834953846329987610429248726896147756024026033526707236442847092739390604632937365815139022838782065797337170136887526060924980339774346769772530582773874414638010928465359658447709406541761156080278575444057795395554083329626258003545223441819042827312033006554095781846298499637110624462366104125976562500000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^24 + 507450744564437074719486018144824024413545952280812068191503523687326103043384366883105808122260662022084637609525212234200131713471508830297048575695369147516049234853937073350365137268847686869563042138582059620283851957803713663067465741942754196913880044255204845299574828909012995226428851148122869384272301576224560258473334552212832925601020140072449824352074504191047136194560186328328005638874422569808849890250712633132934570312500000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^23 - 2013852480599309736094413036314697146205041170723667705898243841980186947287251770888118970530665862562835621917252890910157841448736673027823595516541208803704683250633793369088214226846536448289846829854523609590674395123559839713789091154874320896036961377393922909956182536574746190315048097372693758084602339376576076699796813973429781779650505080344931256522096684206829294773827480930232981098806594603994206963849137537181377410888671875000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^22 + 3296741497630670787608263695558376467932458415272320467618466625243433999087162284058600008866864042282221518039328984800096153932728944834309712177295149528106877143687372871305506234033261060059688070697244675559944394110624688673712603508964833838669186526618361934717856574480141699734534687925887866047031929768103306216412038567596782063438495251581028401018456682768110859583878731926666043297016212108766573170334595488384366035461425781250000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^21 + 534562434808566166959521249643164258093632657667267146030279954880339831372308108860637592328264207456185516831718893736802192655091333602049440405970749962550613301903052578105570127139222497281191705832466848478222711294057888958613417051717820855332137723707473367147146970556452849610740712981066359192240615305957797573469563470608149511021078585816398940027649534082889820575598544211886898298677572542072179094479576633602846413850784301757812500000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^20 + 23388716580685581861625310108615622615315058716669883243582156571319905804876727171940807486310896211153191536482786598937832810295500426417987210421169916697677586766161806115597651588823518134019117566077285505075626128959444534461604855497309611998748297940735750288360794633476276310876708813098510045233257275108509283039299361876374955541218145080094553745264117644266276731010191707932074402845657484574104285688409845533897168934345245361328125000000000000000000000000/36360149499357017172185877128272444558718619623954573009217299712172757076123952933382668179319090048344910199458438972924408244661535188292017809143617188873670300558381838624105606864136162730104283400007397260263391994291130983138268734716978042187046125280803010809155297743*x^19 + 36233359495122206116140211214019220248747511656178976995534413149112478717323623608683278475156013823275156478371876959181485436470303856608821758246653749939831646972853902646776155569785431899835506365687148147183096877483570837871935499583567251452417730602872568394827374982277896457299669005037006462206560560961321289716706640373323546139814320902273147697724307395770509057611267092168754319329116538120886918168679081588834378635510802268981933593750000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^18 + 15125205724349355897352785507622297293867649489624941361313614074933575012991398778837061681108700957078529810588789158584705563253144372215927993326841959045770148703526317217358077617092688780939116778014371394860346929700545695499589975066207491380732721997838861749581573134540985392616549158993619739615078276995469693387541991728963292267416884501875926972231661072149341506351189363505143736657285263377646376838196382763612746202852576971054077148437500000000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^17  + 768712278080046995592619643435144689860714793637701789428223133777892452899866145397631015833893429425935376965639289599227831317580469740982664670640934713918577384056228809069778398257300261703547839730392811896406621961621022528898862398955435678673637993070301923615980611495745500861151927467183748415937779648938902676310484378321413249345290941121330248372090281443740313930409560608062775288060341816946761652264108101828554708845331333577632904052734375000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^16 + 198049053749422738991303847409932474386514477467812560827293692200839843596023091354700091064626761277868396128093593798329203915058070105478485975343403842786596562243037304928296110184853052002263594209319699485924499037222583504402179996089862219688113655739693953536347220041756306273576588341367088386367244208413672954120278565204563375990072676564898247209424656650851435808580619983755504750873250443377252422772710928056127954732801299542188644409179687500000000000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^15 + 68369664032762899851524882088038175460255789511381832223748945549436305693502222655725353105751160871504235092896246378301924872770678458246965029221640915173556487333271088230760202809776810019312932311204908689044085072718632842749725702652933523061579897212396596141265363918924918295993083009081862255369118438705798472702408589407303278697925780587003966503682361504456049982227770530587252107694781377333470539128837108744374262414567056111991405487060546875000000000000000000000000000000/100909628385855991477864175850374087707904483675469432958164865493333381997782206455567629666200171257766211452429600295644144229566283050653128077061499389346028811662026001574764998825186878588042224716874462059382672163931565762192723342416781757530341493756835322133273691489*x^14 + 46451692158702147451362914439933596150671980417472686190173712588337666669603242242350140752464790589525626114526953330470219361856689181837453769714704770172896902419122743749817467776068645025691986337227384780695780857661016194257745986282043076439306109856551154343012565131163925887134717561815324306957314767438517677876768183976845995482278464474081862050188156422301083533659808810451582415214804509916985888143795011342995771030928153777495026588439941406250000000000000000000000000000000/36360149499357017172185877128272444558718619623954573009217299712172757076123952933382668179319090048344910199458438972924408244661535188292017809143617188873670300558381838624105606864136162730104283400007397260263391994291130983138268734716978042187046125280803010809155297743*x^13 + 12915787358164649632324092146903577987841129216760441321924767728796788106024115347579499005833285242291724514606471229999847143535664898607278200153709272339794247741109715323941327409326429693130706899765775030915125247132137693546435913786019980734089843360716422610314261242533080904529761842573414178761300703588207411826116998995277993301260321234506191600705665931475759715290140285027039584440158850336579784036720356426002770389160900776914786547422409057617187500000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^12 + 831615470135993212536829923162721378476431962635216674202602854438580370800907374915071208425120392377921147007897366460323935453765188642081431423687801833791055427396898239507413470323461824941341769792841135467616611567727167689259011010073693996019846339233073228622385011842438617336926803713623812267170727377715700700709354301363853047707411020941280391765121445750223031651912848996412332178167391518297948369219671899935271419668225689747487194836139678955078125000000000000000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^11 + 6732908030868304737335068139811211995684657124103265976714614161057558412048861535758974188884343606149295352269291248691056134961531840075082393462684485998401652551096416806929055074015639952335271068431435685551923168705071919732263578241162887795978954742113167422944616292410837543136222234476926944262983954707192840257054065405768836038794524574108539870059756782020889501639914132742952074200328986020501082159488031037556559146861623332824819954112172126770019531250000000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^10 + 228433685839281691466825930309062171747994129635062703102781824556366499922904364262274271556842395955733402928089740648583059643570470388363637702449216502410456743132814166210240687816713674646614679094260960738363795129714415209835206454975036345715025355981461709443341337315887964421507741695687956846275775146801854797406833323737733356149425512425195837702815079703281657970629954106861530596585713720098618056512867649235018225467586105992268130648881196975708007812500000000000000000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^9 + 766477720081409348230875032489816063823651099114238280394184831490278486794966409493641637792643288019844527424018325832208692456504396673336440533960598430933488662269871636691804917375350916623619372685482278748032101087136878922630201439469454366895733087114724365179886952242982028188318682060991713391245454758368370837202255395238091005927657990273929688900158309086680190755505502542832737488590638266254797138045672421045940753310532489450679349829442799091339111328125000000000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^8 + 101769554334833438983453107193435373187706850662745014586977318448730293345898475201787781819673274467900328925961696512888787489605133617410580434805764793650895879603415686541547844503236536739205546837578406557990772320245366584874462963343691083118764873538899562500958760031031490941076376172812587446836825378414743740551687205722368344751380882162664733039062880144221838596751056582826946004530492728206765198748666611650073945429233884807374010961211752146482467651367187500000000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^7 + 74833135228007148659071530389656201914367791067655439885897351187723438749071641140200387282003964239748236354952569740285298599522552539771628414395407347435406482033922505163713478481776837662792535451610735784250393334245852244362060004899237149885707774085825875728063125933543432237024394746314956664516266906959649382284117868492238569676520546585442902423181795522486531669233900234781936089643021768384495990330761117184810879852312030802163889120492967776954174041748046875000000000000000000000000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^6 + 94963433485416988985874835028241759869897964276300262412532446279140422519608007403386423596745891969643547695966632609744640053113332596611159229671304819053519368981421964180315857522388733001768644357762464653750042871483891635057895331937347892787148051505819699333374191971909263561713967661721786199176862761899384809238839344887368357169291238410111762760125343475122969765739554271296448543756362622095528747267716648007710761894518622372451943647320149466395378112792968750000000000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^5 - 4460008627781950246359988955022041204772784354830247186213795734880069824297102568537767857146270296219439653413297743112167219604417375740254862123508260893579254054153296736013317085408297932833971777063170582045423474811936328766413942739218639057852159603902116608834222934108417579680343000519141766439109750064974380622676399595534213348590991363315404277978503172016986841739343186183416098301693882695365678036053717225198751842902156888870379702893842477351427078247070312500000000000000000000000000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^4 + 11394639330589324530366258688345396697114149475783447700283859526666477224114345758342898992980266726779577039091274607937015531717476959124957964701363817571162754320945337351665776893707391871838134594906943897595896385244010671290373479361158992420486534232846296891962522849089866661307082942367104618706172084128009505546350901336305212611408571725997637721065963895907781049790108701593743506870902499732065324007699691986075620764025211062442366483082878403365612030029296875000000000000000000000000000000000000000/816450629667380294684537422789390346000318095192434503025152093536970090709328761322319912753801385631017529024203129664757166948309017409829854441679404150163324021629119467286734990494693835848705272709257011207732529326355395712286579770463052401836399358578031242714668958411*x^3 - 12179525225611709556419169374719652886194927937484923890975005638996698454917756413105606537708429927300264034498072247187930745328564154097871452913307591516528986402671198131619956518434322492845559229846416130714213226356394685761564411920925689941622278264318845061481063913283249348042168775374044780422428592424694142322373405518731493596075683354262009983781736168328627183340143707242217067960534224139904921093481105492509159313787572495590971755063947057351469993591308593750000000000000000000000000000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^2 + 13435451013606608235797608630415985086434134623862673640791728634324119868585880952927770337121327184302807575063538852945569415666451391015032779335724925525519662770496501531531182823816130321909332891647676413535969617114940749279568153258885832981939418351298949313385966881195595543502658163991834997458183914222715693868528463464972482778975135390410134661929884259587441740620367458561926734669724753249334573916590433439491281911865039333520144282374531030654907226562500000000000000000000000000000000000000000/68914119185251672727572007970191249345872875799884742545535048295414177283803963862658505078167104625817733283708952711476499078670353906953817104369007647668423080224371468452161086052452269352872967517144797256659002176087578769616196756279445188574369387469082831392188201*x + 17494825472812346430272358816831917093676530194580783233716779310586059636884262756767739302484260341851013034805344205162884125154044804318334457254657795808037529489747761405329239665602880582310327845526371568494998381721036388506688856597257973127551328857787266045108733984072941825878005329714223617950758418515163797098778259076068574531786739462959978416186402561961724970382458134638844475406651922799974041102990422326510407124988688565281336195766925811767578125000000000000000000000000000000000000000000/24571008732845279763540114193590034324246383406886855903347566655889424445008407070967899015829855465720373349283244706650790927915158684358619411338062571506253258081699050763229042502451372743132349022870529177383149894109830339404036033889163419858665479199640075919433,109308687072444926733105784356786712321414674474177913181850488459611787172724850146928917801821942705751863777092299430473262336085673769445351348090775015657789827823675976216185848588833797690822160181705277538602417176054453048073730267600419078684029483910968085180981750781250000/271061884391036305774951838150396895363993996732243079275208127548457237681032917658551434367891330286913257731480116307809964830821942733249502684835360544994633594597431206827155564260612188889*x^39 - 3523389087378491704627482702189147013016519244218874547471061470534767646509212731273486913165455410136631085619903296795710020314710098802981336334507106750802783626207315870858131071131846776522763645786826677634657504340566491993243775236066584805315877368322666440847873416511795855942077521127600138029585889438527669160363780203119873224066992187500000/7845670721916281861589772867490946991653773856678901154822015338832372782794375624026419317758436061524825738349670349842351063699233726771858640100483535545964354830600403147989005911067519757476456078932415335849790830753835714142478732727621797*x^38 + 10853231653047556678972983100926861137098894561849664724676311184976573980911621325079895117951388948370493830545107913394320703578740870949235440659973597161640628808646440458780163563007245467364061732178493036301562269634712385883516170643852772920957316641971984757469574481607877341834565383290141263105036393305737890392570009958337592865514246020861865426277837666235205078125000000/6474901729053502794806625107759252916061158986960232929594629195704742997119917188859115567389285674242966653460319568162979909992983944068825897267453772759787883848504016285240779218261457355415222113658412265655038853225522541549761941569411289555091425841*x^37 - 7025784893535703700112739748783951405336530792923120273212438202959501558476065205053828080819865413267569408972763528727191053798172760681044963509742656008539471841161956090770782615710968746553452615223868842934817132790675388577089993250758591292163206718344052692873228415956635148638541904971637309883276115750286876438085052802925739684065090975670326524667542376450446956748217073464343261718750000000/240693160124243309927553761206886971739729226495496439630752338533118924731916953000508684342800465857909382879643784768173197428086420377808314492075067760604103232635053468887375651797575374421560971682218914729497970015782215494232312743730942927687671010918230773*x^36 - 835614539862601599437654866653604817581599070319949069347440837090480239855445038203993593375508541040813443339598882703124041169515295719551498360893768517795552179267327064191004542916381102619493737929915431989042312001500503767118848582356836412205614201872648503718435011039489095286668864884348056625080981176088637511561313663546653217224978210638440399314396807238715380150769525700574654316104125976562500000000/1129573000463073853490009801343920558374549259943364791187120724735927113766886260431387255620762586271168733854168281917036815530009570833054419911308293000515056470756305929488453933886021232160385640104653366825533973284065937314432243706329315159638240054239257017689*x^35 + 1392991588832279665240696786553144795753627454793068356446338836050514639192649250760797951357001326412559504590356602683988355345026063228518508657003840178877661682994563511328132249813260413362443491085440095929271704463296862389620424542042370403138825106580187591929929589461133940109446023360500519399354156524629090472159541692876497843093705374402339897117205430894010898520644803782030954274351678822853851318359375000000000/5301086091173205594428615997707019180451759676914210965041157561185705944907997220204500390628238817370594867977611747036653775282334915919524392643769819051417160017259343727089314311727097642528689809011138250512230936622121443816630519713803476044182260574544833184014477*x^34 + 413604114446842308413405428875051158908395706102815328278249980501734386748669521305188063961934509255498802211417436058250622995446278093732191928345644017084395235303967532306918499746612552706814395567190895007376787687503255197532988007093132184166326170375622988195965331870258847110752892020905833775020484433055847366235143355136869126042989587699505958448529679965536931627158868344678771445182577852988750172154808044433593750000000000/24877997025875853854653494877239041013860108163758392058938152434644517999453230954419720333218324769920201715418931928843016167399997760410327974677211760808300731960998100111230152064935269236387141273689271809653899785567615935831447029016879713075347348876338902132579940561*x^33 + 3769643145692620801024638867995848848560229103242331627610350708613890453762416290479718513118341988354091738361625947867277600203450361847749285819109579200441545541018310035341259482112122073753847525510314060686064606235792607093559600065871604126484630335575402654073695336730089634484588276819411797401958493554141870750548095888992129143814265478513144681050920373297506227210832750219771227649477539210449746960747377475118637084960937500000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^32 - 192560474629761728561778557879533690081861289230484465432961096028678742094894020392764748382182725585694729474397110404240465548241418114289610233531165121294061738418162400404878564202849979603806953314654370520912728563481428413742657920450204898355305244060280356736690908589747465218122693910813231721307619658401122462173016638956937144899417897422763665864302300907295480794523730015183621993484731600658251119032620420129728317260742187500000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^31 - 9936394468021423649481898459051615101487995200223322268160202850070981870508900944494411255964004823232397677588315966888339027224608061335647553897167798950869079031280913812516450200657555186531234204741070706698068178888000281801388391880209450636973969000783015830353987809166121239217546073436921433925522954267074077214697416789005394132965986736721279522121263982912062811277373233209374280475797665481215310683304883908568764102458953857421875000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^30 + 892391985552338495304200940986319822405672038373716671368237703584776658401620765229595580912264494386988117810702274556498123968496112243424208836963511236617523569561016129888024191479482593108333534137773836305644730273168511464914811713219330954215343634680781906486867014662310720901414079678483669986515108814182232286819547928063708067601254860489883086936283586000224892571112450285187104543000500568016336051485943780470141035655140876770019531250000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^29 - 4564354872593114240305421316730626725272373050992504552952686527553163196019559828925693205615382335294997613964147043012830985492360602669487882944059109990912681243678642462251119969818635895065473709620766328917375594554118759775807728206150865977432506512724951218418233879707784621614826775396545052409164393872247916624916978953856399289407581140008198952335706120228562836789685120938448562403780755256015653918435131466538941932311176508665084838867187500000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^28 + 7772769421331135597162107123715709465151433143666683899817069170222782020200004320070862427267490992371268430709016752391859545337527691648604738860074407279961689090160410408526994593514302129819744794511229337285308235431178664792557160646339401912184285548379403753838554135086554752904892582897034373762551561565100240913688332757009411075744988634182264089203873052381552649469035676537940223774919878369843737411607221991198270502857440896332263946533203125000000000000000000/126492351075227932979294530291313997267654916156574359623615113083192549264825582740077732961856552703397081961496259525525758259597171711382090124767231628898543158280567804790902604161149749215996591546504607370212082008308582434297920809508360231270428069638849910843117725951*x^27 - 1109485795003399943835508435708959932388509692820121640986585827151893171533138700182543294242492371894290474227683705127682798281356151909405242705748839612467146291204218456445259478223692945348629643129626386787449118914430680382318234967120720601951428240884057923154261429286471600705711999589706480724159271059007055423388442638634475751787561953139642265537133267343695511136900271044828900463771303026739752599265549849243940553596369364684121683239936828613281250000000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^26 - 66818592584807451099399631810986720546665935996200275483545912798270291182405881756836582832785989911961451853073062211586616843318997514233517826407889913501602365634683672017224432213745088403980498837679146867343139053668888492452370821962260917017817647318573698517837595776315067365299516438914274071966834361988957254234181869012713624305881545649962034844679634540692075228232162405117738487082493121805904390372899100526463361189031240098073612898588180541992187500000000000000000000/62803894589798484206502878676106949692332161168648807925011699502843853131486827794024608673369337356232117617246394589596705149869924416140758033975338780781794155509932266714364230038053371988361944054558231631364040717411953516329736905420234800141261489121387018670359150647*x^25 + 1024010998037994749394432264777264973660339106684035554314684323924758547559731819389103229728636999378796856421505873165172293231369552250700120866451640047034796074249687902817290091507262024734925742275520964913477962508917301500651537679228094655454426641660024235247463655551288831072139767554578572668698394104524612133353702105621243544556400717075891607201524706054909053315945716522509790403380059846476967565107390471901001350405436523924930076464079320430755615234375000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^24 + 14498624606455104007140953045534196809671067225523280145314521809502305990229016313655043402207738789503092758499282[31/442]963227236135181462686467328409771784150900091231774691046236999061798955013910926309493335987754153075577641122350270777861757248443873077960897691201897348464736078936510452880846118534086121204677188156440873838018630866679749937483989013498595551122254257228392706725684682950665421680757071890893848491647807774602589021779560061986558139324188232421875000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^23 - 4132770968386705621803058885151105236233586921684069741396804946087061717676153551673303253625668066945419100888115658553798702002012724314788478774651786250841554127552454618035802432463889665447986118029503851656964995814481589256044679424303450516134813718381545492007403976046159321470893104160168522537967084623655754139583939759219303591378181971439394297483252125628453306624336229897279558107146926671768072589150730548379272284415659960665628697561351145850494503974914550781250000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^22 + 6222335916965270208413447441466107576232796298172722201654381677516313456445190496101130939523590749736352576496911592160150665799259612237456617349524709651972895521145239971403625337179411439603581282450666382584940230860901512121069286101075758442096639650984326964708447756532124482966187828001789935253571752889635229727855057299225676999448365511726505485500966515765522275316872865938135014146615684830804043168334024886931218947145162433301666731855289071972947567701339721679687500000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^21 + 1021985470416785897146795946712267207045671254523425693826772880329659109830899140509704455801652447909702025878829745505035466514979532932920761698841313115628690069263178038094176712727202735468127944610175544252665450722392208808497854606690945886652174105034725804134911475971775217546890061216962624409613524775890555862031021957035003911377240198659885180324367291144616024780391655150872835559202855482629447276160729200553867827631042224220931949803741571258797193877398967742919921875000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^20 + 45561095864637300452021763827841268601346074069639742941707513455186984746690447070659375018802676779340987864740669592370653808013569573114884438928516690551345778309427864962041099143970656416126162889246584118670929405373287003115413323226641226851201018835669597663198543987564587389897628413501686758739034230812997378208392723707183489871865025376122841154095331149308268851266848841987336696737203910789407327365833900722631751443887395853437068074981816323543171165511012077331542968750000000000000000000000000/36360149499357017172185877128272444558718619623954573009217299712172757076123952933382668179319090048344910199458438972924408244661535188292017809143617188873670300558381838624105606864136162730104283400007397260263391994291130983138268734716978042187046125280803010809155297743*x^19 + 70815817508865834158900316828027912934863007977466858477165847442143234448695543831271007296319565207844339558140978210528221596840344920146981805394186471745157167721490564967115688716308992502280964720291439897459555046543703120751413613705064313555933051683412995034859608134876430791526109737840522906979141181787349645243250351770991612023831855806911967177182369620357854526775924099838830259449719998432891586249028772330704826645896350200070380335062268182255706960859242826700210571289062500000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^18 + 29919556402748645195364693391993224411039072707015342605608782695202605692350582555881449839741746315250712848367109312251193451194612579247301616959089194461164466999169326916164211373773606756839662422955581336478323332175503221644264654368173234643193968346921823288252724394400719541141473825601995448611134020806044685445277169982322173686638571157239246413492175035580784705075052380234419659022585129289892209109057758515270022952753196629825711452988109118056314628120162524282932281494140625000000000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^17 + 1525845912667778718513710521536625150310371575775655654762251223176074316425361995773403624931461318030844556005141285175835643858411367313520634871575306400687678294056043634182886784816750997412558106193202121679806445652918585421330948122051619117939262141176182859664566531870165941252276988945043288935396635782906814455105821521912613941298427060873800835078118804364675043981192581791083458237499489842438409094001174685496527223109134400257380111786744154836470421798821917036548256874084472656250000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^16 + 398953492960313750964762172389286363860387426189379928700641267881423276587202805319705299962155389863122316273192432496209915404467106312983039193591377532827032884991965393977906789705916369912609152531441279709561764164292741664608363435624856274192838572824833832247609615736550214926570448021761408605875372159270256020199922343342568951102949399522628588522352482396905673910211955398841216777896994948224522140337254838889056545324918663360723108969644363171191958628014617715962231159210205078125000000000000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^15 + 139109066073122255725203817412909799476260467881104519050007582994922895571023780554263901958724140441326341290599945780151279946833303378501131613377356693111024125709291988702313255049387943816695819053828504011356580002513559503184623741017480708725596692973934712040126593042069871677096688010472487832579214081279637753455308320870875375933218903715605722560072555930725419531986353175654785998173054030598326971462097052008471308990884170203534511279644660152257640284290118870558217167854309082031250000000000000000000000000000000/100909628385855991477864175850374087707904483675469432958164865493333381997782206455567629666200171257766211452429600295644144229566283050653128077061499389346028811662026001574764998825186878588042224716874462059382672163931565762192723342416781757530341493756835322133273691489*x^14 + 96162310753570218275912111776472815721203159208293637821366332199172098547463859421883331064711932017891586235327742343496565474873206349891376622814850862111182356434185740069753680967162083384730052189334303779187496006782837049705896233139797315243012419101997657273084341280434190966534845215252607616732455217914940963309428395023573182477321210397410488632183691080059544251281765177779799541568742622299237279617627477398395984356171358107194153049438691026936515404699434839130844920873641967773437500000000000000000000000000000000/36360149499357017172185877128272444558718619623954573009217299712172757076123952933382668179319090048344910199458438972924408244661535188292017809143617188873670300558381838624105606864136162730104283400007397260263391994291130983138268734716978042187046125280803010809155297743*x^13 + 27042936472315505405551620367817969789804310381029480909331906957854292469786456142785884028589052438059230191791834485042047312587058385620335303878045176195421896798546788486628433886726923701802158505322516372813900185632791698448829772781755197750639788684289696925931576009074850428721217481165527200115864979482239552998301962892655135267806492383260338777562000050377269557336245037048400498679716613246369978224441625949997306415321360945313444484638682295955564201250798106457295943982899188995361328125000000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^12 + 1748658479549843707999393131741775913036289081880268229909520648521167434965327977491367124877098704466551609611460825644018988873556304755527092273651863148639858640210278424291687825040777530157032980209167518728133809017972501879320853314328044289834791997534816641259981255902130733307812062096955865756076033521008585780983786705166134802878318415871711789044496127871467605071317849904381168590452656771172522835238588346616165653894975147505995553088117373606553235296234838358486740617081522941589355468750000000000000000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^11 + 14288961701242852738034256842979947076316491785682429629412583787757150472399348467212726758152911363723979040863238655144691605956750199151894635999608492904158857052749005314103682597357978149387635263348768088326014018061882832416751752247785579458185298645935803783565692493494585613021116923524282842471545185819301726422406239085716390873179555825895950846478558656069003025484027519652955577104468007504846098905108732002000877116154022624346359346393139873743990161513578440732885610486846417188644409179687500000000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^10 + 489435621916271507857492455489067486205437578203485888446191816406922824874393808217492691176672876595839150190211424502580742576740883584804953965081343722205098656985095111226139300469601912333498849873813910833356657935271154796876839734688781839810696990538784908408398417030455261423131653048581069674417965236230731206631086691021427644051195723343752998247125792807581316698649764101986114450951807889233219855946003832343092985480788712822838287434722193297487568132246582575106685908394865691661834716796875000000000000000000000000000000000000/690842840487783326271531665437176446615653772855136887175128694531282384446355105734270695407062710918553293789710340485563756648569168577548338373728726588599735710609254933858006530418587091871981384600140547945004447891531488679627105959622582801553876380335257205373950657117*x^9  + 1650787024732049467986803368999752759737121223526161407198560037726581543142777532971461438024791897685989930341359877365242608672969160217618296682639714624575448541139142528050380143562959351974182797177870742794111220388462755294923994204375537324154308512616865219641127789453100741539405070714548441148868200547548992909836391510632301343997484555166875854416857519593543123473047742239916080557804325999235924230552338067450372301702767579712384179795190353856808523571762445381061468197003705427050590515136718750000000000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^8 + 220458607669139762108595588737589093244655253765753162967312041447923608089110095750230467927949696487430677072007941317765522930441968937244048987441839571693747206099636674002529152747198613354661453788902322069436069381466290240010807448091404290519516368908143755740402098719766244571889543604894470602289106815419870817536169003246291248918041200698169930173703662102678275079021020863055139664049093598033715273941698643290635400273332681569932570211722473174545797746469032347971239715889169019646942615509033203125000000000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^7 + 163444708483355207768485347916782611868569102022988442842214377687803623922972434968989815136226976720186792811740513074149843565316088615609110111454348433277172838987114236287268778497127530022951849501892749883516559960494945777614163437521734536769344259645911172998571171908968306385652596937033330467558231591023642434637035848590808175477541681084792866400051792997613053208919026975210550930580857885553201771859082847496144542181258765548079394917438479638360237782994849363785161422413239051820710301399230957031250000000000000000000000000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^6 + 211628682258756575386752439175874303246485915575671454727962704777506565351321964257252820541727185509046806810867675809430310227280030016157908500063491345378061194259954735349109114323015456674516261263958693426389311283180054477774290024354333997646894093981498229867794281099980454581008871594823619797172573624239003262372323431932488160056353598237365732672307531517528294022395295905253069522417327542796109744461084041676410830803353413345829694285995253373500485606733244065696952773691918991971760988235473632812500000000000000000000000000000000000000/8980956926341183241529911650683293806003499047116779533276673028906670997802616374545519040291815241941192819266234426312328836431399191508128398858473445651796564237920314140154084895441632194335757999801827123285057822589909352835152377475093576420200392944358343669861358542521*x^5 - 11720705815458007042728410965497225446740140359222712471242734119176009474034624170880889294974585040414949695558162850581315348616808420015535879155981825045149002513679848486707392587771966974349118370477604710747888011487605592278525875314147190794417957519244139291666221111326611142543218612329507402179412159235000174793601434865451080644993856093449303091052080226213500712678868962241631218835101629594762722930864375203543204341405219902392670962021135089062580075801005686890465806726524533587507903575897216796875000000000000000000000000000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^4 + 25227706456189433981215780744588384518631623035547737489863848713277789652785447636380605786670784907940375492080429173458676893116372407086471471421452814426481905529871264343973727782406731813266554668554391501548771507881186633282027585533885385762295978582669482911414381324224501393737416462729164318149462803859501130808898310412324827635293059442013545627768646911033520885168918583455036167905098281475157640290738358746289603564054409182666313230261200502001785867651589530605282796216215501772239804267883300781250000000000000000000000000000000000000000/816450629667380294684537422789390346000318095192434503025152093536970090709328761322319912753801385631017529024203129664757166948309017409829854441679404150163324021629119467286734990494693835848705272709257011207732529326355395712286579770463052401836399358578031242714668958411*x^3 - 26888304432235877480060310300401371733858253715245562002508175332986822278271561973388940354487909770448882148620880202650909020628134546238334493114745656674352650658731400939092396509226409835391900651032599159624472432820156241736633685693096447566375904144329594432852143492193049637782440411919776692649641028425438227519001985960036197998754477960361913313541006540189460715365907757997179164645559898769044222165123892134535927690274234978677479697753168248424928908352661961842638982389530610817018896341323852539062500000000000000000000000000000000000000000/116752440042435382139888851458882819478045487612518133932596749375786722971434012869091747523793598145235506650461047542060274873608189489605669185160154793473355335092964083822003103640741218526364853997423752602705751693668821586856980907176216493462605108276658467708197661052773*x^2 + 29574621731323734781800760389634981374280872913635341025982705269919561697467065110855529099927554690678215789100692075064310432722281583497741204958258800853856694832350716870968613118604001758260020862285189545824556881470994269925638717720501147976249952542577518019415159094553453619506313315150298383813826669663659521626003677539782275762826307018486445395885912220709452957956666755996418252913910854844189995284188183924225775537830916908021200783592452424455696672624636922588337029083049856126308441162109375000000000000000000000000000000000000000000/68914119185251672727572007970191249345872875799884742545535048295414177283803963862658505078167104625817733283708952711476499078670353906953817104369007647668423080224371468452161086052452269352872967517144797256659002176087578769616196756279445188574369387469082831392188201*x + 38594532761669393999057656530954741051713850601617687776789966696026439553415933680089184368875073290936759988932304237293710408563467728306167154027778156698415082252405222902260415872268360497400363005005998611942731017222293008535937417564208673084889595084943642570976909766728922626308303174394676770062335885398966795276373084851445362343342911151623113323734816372587623197550045073109449847069179950955960279425886800239387136157060160029535680494690099364155712628396410757147805270506069064140319824218750000000000000000000000000000000000000000000/24571008732845279763540114193590034324246383406886855903347566655889424445008407070967899015829855465720373349283244706650790927915158684358619411338062571506253258081699050763229042502451372743132349022870529177383149894109830339404036033889163419858665479199640075919433]]
["4.0.3081125.1", x^4 - x^3 + 196*x^2 - 196*x + 7801, 3081125, 1, [34]]
 [x^34 - 1285515382098747471900112023827806927686051004938356482659735616556853088565987459073053048862641479395006524872091605985726592183963818205440292792204685635220357519952430149460623028218755142709858042821708321357043506018046276000/2865541613760366270019874031854688456690746550943126388185067412533578310753539596793835117729053256900556087454254879372311741268075596445104513812109506875047620663993485021300272473441*x^33 + 72818502945993434064795008868704953100111627949054697107976751068488633719674571000989470748840208384898184101444253971997508731752126388932736789970187888510007294248779630527247747122479481225564672153058990384368591409848929108447177471062070902162348756894154761595517856854375842435024000000/37629946150832329696718801708859519105222755276730508897371679202259828448989196236400946065209965159932714222291172476772186274019388631837847690077979533395889518381062107765975193383194210924652653406633241119466177621340769915001*x^32 + 224615541851682279378098871409272778860426678035000376786866902189806235253595837362000710079718702903383397859881529180223713154057084391767324915826883319976302064156061373467134604219152959937369979448496911852962180264257463335327547209486175214997934711122513639602380394107895398585416153319163820480000000000/22835394152117241785486534347806019433332482034886418749789927178778556555813052833293786511158080467618728231369397396976910290712199816733111330094611178025494991223882110538812152327850958151727140845934722674177974693912054155989121841*x^31 + 137773208737701710140256938038362461650507829033304304659512413227485347044158914107757942154453282679647053730704923758331954028953794486292519612341423221829691799002427987639503911234640994478231772315440099009908854149239987923155156832712771973315957740487687364984505784699445376902542329060090722778083787552000000000000000/8243577288914324284560638899557973015433026014593997168674163711539058916648512072819056930528067048810360891524352460308664614947104133840653190164154635267203691831821441904511186990354195892773497845382434885378248864502251550312072984601*x^30 + 20552305394269695985707377477744771361070581335463238596739744890124279664416262642346776456624849822454915429676353230926435804956826419697832196038147895042533589748163228255961174228353313714886593064883611565379370923584879605434547498706667847914676664164185146429870232064401018735086814505399213657977258841705365783960576000000000000000/2975931401298071066726390642740428258571322391268432977891373099865600268910112858287679551920632204620540281840291238171427925995904592316475801649259823331460532751287540527528538503517864717291232722183058993621547840085312809662658347440961*x^29 + 955146106797256069257851410125605162593809317323862251247089042877764467047761462436767842750973563771145266189124594763101336377261034161366923183768333589102671592397950685833898843907005615469180516224414202026307409153997798686243148290851984242377166571544443832993351703481353401330305401238122854552092672425218210516466282048487424000000000000000000/1074311235868603655088227022029294601344247383247904305018785689051481697076550741841852318243348225868015041744345136979885481284521557826247764395382796222657252323214802130437802399769949162942135012708084296697378770270797924288219663426186921*x^28 + 15057723931585678206801894154393440800095204814072538449577372469694227601948294567417842840977716003222036079770761447908543432997923551790462066872666451586785823614784850074672444076474108423364603608742878411651214096786490961469868245676799782135848718827098340160824463628137498098682974646088711414502181314671743337817248237779467439570944000000000000000000000/387826356148565919486849954952575351085273305352493454111781633747584892644634817804908686885848709538353430069708594449738658743712282375275442946733189436379268088680543569088046666316951647822110739587618431107753736067758050668047298496853478481*x^27 + 50755910325231204567735033847885830536432893502060196893942479573957163250945852746183061575071486324027633454521446116755256157076591172116961044467252906606502765180462419757597483350013385901942751322105948009189453445721991244738185845727487625368507625633549234552267366172477607096173354476284010051346317709936215768900827718860115556689025433600000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^26 - 179844621112887285743290914578906632068474091118386218379412223081152902394502148113132314953831906556535838266531820843353559905900214840954496867444608291720218360914364927741968050772660259113321605636431419286636212503971256283850795975533288746500900092980590698358019016087314916588678341691231534826945068601821712221731067513032716023908858236764160000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^25 + 414101188821402120078654557902658946350574138802914796421974015722702056371103449821353086014468180910082881780571337563330026704065605367187975599845263288079806731103997521694156422661184039328170426196484958236175535539658950876506383745211469124437218290542196642194235267376733077025977879659416326555096189146770179629326963250007297678564966952842821632000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^24 - 29636276738729447455230935068272232407007772746689338735225333200417928730939017085327355950229755090369652742108143923529503894421394480176174254290248915840587005662326088438984150837367583335585279984626858958034011928036102956646240351005875048754573599266355995340110861631368036418833263132598704730942446819508650767695226098651908730166987751581588389888000000000000000000000000000000000/7368700766822752470250149144098931670620192801697375628123851041204112960248061538293265050831125481228715171324463294545034516130533365130233415987930599291206093684930327812672886660022081308620104052164750191047320985287402962692898671440216091139*x^23 + 523977938132785587233619834813328810925114347390223085998422193981602516304151768270212734506039027707887448354904806221745673190453333226694172830136858470169987285892114239475759330794788312332706390325397602913496110466768769683845075525756756981591426002360084164820264181097818978609422630484330241597809584712592783062327090613441419297940365534126015646793728000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^22 - 305933480277330051845687815562202273739672053068596378043745924566932436326975045682206920428664023746021974891904772497474900763670657329895897284895438222007957008662238650753565209464547832988467906273094141517497501692322593814314314460508978829287596873842805079859914968135657300199437040648742580513205829355741378362082129869875183468033883669566537893213634560000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^21 + 83178788926408003714309716177540870291722330999111004338032600568981102110094548901377373700863796410764503618770940373081926155261740121718735849225121109237908401216493091308359647672600113740964077222423902338340126042505781076403386427803399630061102285910475168631642602988406358490869703476698195249648365052646431632117771687056783646624531014866301449985914306560000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^20 + 689695858051368567531429806123175145026276979244411691930943784583316003810165445360394550860799250725382656138634010106550285612176423062775260213399835576994796847749408229186529865932375531888919421261311069715923684964557982820284847392621392667446466678026040403482494216940941764055758410925984067584858649929605541784061273631253893983186625378748975201492997767168000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^19 - 17021480982991899044147774739345226467600396287613053951386249158950446371824131333675943138069851508063043746241513675050091585152837820197312880594707424568528738745689638787912779861054577510708048875232675825026497354161090625715456654770869676190185817622022571506463369926762743731988930774075833086733275406578518908667388378867880236528800604575989301701388290490368000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^18 - 316479628057539334160734756348532082527733980143027654870807083598307240248121909145600832256490270156977098252413683711749251028217721458716770127494398367040803078927370108134344215438018445430779946356147914783853334669727540462226604919357084646112926340917884478756869123155385896591591272017323641462220764055801560198037217385452648334422388077756785692391418896580608000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^17 + 1016239131996517357881420847392129060410858494752656487792793853118575766054425292904354006294477189437386119098740573358035628899958146987373742307579777815226969328756419078626695611725782550117519287670889266169991560215104012080773781739345020742130029365864532226678953782378772020436920406697372262394760570668405526580021635341822807853182681927025404537308648382136320000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^16 + 77371732814006527212167611921496352291147768397145075360921041067236871196064939983785251414797224033442757043408204258273266744159809918795969804813550862398201843090180558487426883686836118431781999354866315352221643628779889793170221369953379858636118868104133506949503842550535735359541676414031398940792599388092486038412410742183260738306847340355406140639363165071605760000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^15 + 1029389192294427055719793245028783386534223425976056790574624044109747206648831834768329067970326502320217359655814437184736108002705660776323070140326231525132587800460710908001809906610276716058343710613742259432239353289301828926925968496826749717610191368265467562927458482411959632196282181999332991688992172070273383094689336199151166188719585492863894769954757713015603200000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^14 + 7650562765984979190400649063630529369727121912741893145618192865029936268676276638656570669099454117232438994331644521112846451779640265251978803900813911710630404809540183721486263226513468029154067674096038205466341991305389167008352165412939802438915452519957827206175983928149323051954773794643182494213611102828603736760372220479071612220143511360779077509566594410558259200000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^13 + 37526593314785598959007655583120629088455093013472682183868350224010362915125888623199537637718084808586691011534430170664681868026370335460226195863551268982969996586503153323171274487216106728454386571936417449697904161957871425979619508466178914458506487511424740379053026263129327268915399424421552184538939138009054677829042398010124867945719006130181955378050353789403136000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^12 + 129880443607551085112589803997534341405296080812473118094131992918150190262966137455184297689354580870426492373041396860242560828190367185867924999056498805249220046614872840200960481751110136441454779332188093887088222721354696730932420059782452125544953094973189755496023815480295649366719470086867342518009713584709621988259310643548974493374148368627078070890848710113099776000000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^11 + 328384967760854138623698922183924237101320790980457396120483719668771295142716077520292316014896749977173637470139252196520317937066753510476836405777301336762827291579221801236602242251779039533574789558546786287896058279844974390642583892365970799299486754265904037893292804203407765775417472304496477589665136257760590048731326844997467278656720438757839526226425914557726720000000000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^10 + 615070921780086363156698693997534397325183469377683901190732305164209375209944957453412008852784808065912486061672633176655805754966098913205302128884240218132386171855543525800873729075353370820116096301309722283920209326024518553542475425495214421211510255145944500021727732145475840207277663106705174667126877460805778179240368831313804527312585418786454394991263746726297600000000000000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^9 + 859991465105465703568532077564824734360491798548553627399782824580988505581079597334697941504659096504354114835877978037030813117354720289895010906478184310215994915168578801881525153504261859443335136485413418237453830472153219062861116571283408018648975846840662429169052330973877783463558870714972758016879355743162584592707300307828676835976279690544857100751218990802534400000000000000000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^8 + 903951942703871395966617919432342619448144026596069492096048970770517733568313388061729531585520988478343510726149142734809080044898549857442901110135395682290738832754134453064129893591938494881932787657122118978456417704672806905132008074648837302925622667305616878716196127545681305309703330351985078185415242839305014701270318292969520405014528558051808645590062517872230400000000000000000000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^7 + 718117030375033204461447315103542430953172526357277403971383186134228491464648208867270184669390674166488605694586309350717898404271977481449685083329884067605406038716608437883404504009308710745644370527902078432568549041982917916583975474585302640646367580903705156398130253499627978947729676091536349780697087621647013367672819376563674024518192173000194262384198616612864000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^6 + 428855653344252802126378753688147193721669572796020342999633308232457922010244812608716033581098687173771809427155452118051554729245108684921629886153425393426442733287297484873925382709633482926082626249405741666453102878428199966930717395099513609639460758971575116611281260536901694071007294979668139450139493666909515641876873239947755304013604568656552076207351683612672000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^5 + 188670016516326952939412350116130780421364248218485041450148403009853225963988789995411327045996350819342153009664763709087803400313193395245299980272604225512450444708640144374277162591402753009680616119504762074972492130772225380368522492936577168387024831213392386302679332842337398340548468804179400916800754759629763652023437204896080925008034497539080515520730853539840000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^4 + 655610154211056826010889627245827288839865410537814820949893772787243172120886053613148001008609216291665915466085679964484435863779179741511315537727858847198855241649658121565680439509061586431551480622685280161272789055419972447338237607768498716984294202882996139640778090406137094257957946190331310527469056751341512083637337140549022448421382762975160546225616322560000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1573093422130699965559020603796401143166108575643259965554529997560428609491159204804180179390914428576916721968143849397254559623372291432297021390681813331830514382176137398211065691465388144536876145967755658762911221578209621249045783790607929569*x^3 + 12028873277272418260370575220599488185569379304113789495402360653153510535777319300877299536126893645708995083398757315187797992140836994218937471301004955909104569762233173451281410888095364265958592873813326619333625670893728683871603641121567808141392085844493054553760892260520068310924447009954133025732395441873557439172159797234798420843848162228040107611309421363200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/140005314569632296934752833737879701741783663232250136934353169782878146244713169227572035965791384143345588255164802596355655806480133937474434903770681386532915780013676228440784846540419544863781976991130253629899098720460656291165074757364105731641*x^2 + 11679406589451659151883107073403752247061058275986125855717639833680739459198423783529845410793085839284276193068380118519636124436458673658766566032350313008376802381981058493329048818413090741817715617025877694869419728571202590828930439159651086604347630465390441680648985306319895341986794689202356313677250107935754242882014668821782272577664325421903515956019200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1074311235868603655088227022029294601344247383247904305018785689051481697076550741841852318243348225868015041744345136979885481284521557826247764395382796222657252323214802130437802399769949162942135012708084296697378770270797924288219663426186921*x + 359076635883441902108584937293521429810710396858285393063112657945322226165993161702469535720150393860215453949942282274284047406231234322780228203526330205906033682845372918149695670991678318400121513511309371272066165676614966052984190378326292881796170850047544278388540826453738688656077941898665988951843583411276475593569649370125990081576357672779776000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/548154614348511892931735244564455380101551370651765146047407091520648419397699918638364257122975171232370654234719329189800686313483991953670252652285839626351175677157402933786800240102756440834634872385901453973392492187384934548288514909,1550978769407453033458897234447989432610488574061416144897411567774851497619999598395740302100620133298743068179786829796008731204338124938579775953133243004773914523255275588332687316164049400639067822171190936104417480545461573732617035690546631267178933070200317919078280926555180029475382470438575013575818173201898012201702932405658268965400427243640300726624271139435595343960526544277882227237909582648115200000/432175196852229691858170716588385824765209541701140331143952888748931582300252714779051819630043250195190980097151949085531833594039215537243872880146949880908463082901896701131918089093625109760657441121182987240904044915610991411919039298711076115933748135187845435068594222403272402271192560612269481516244358426628907257313593967940920833148603843193221727809265809499*x^33 - 3273302149485518306777172352926498745573166684738731215428223274382363884675269509333712598848032063906754964203736103254013243753745728370658975604176518167744704692843129036705797819774037306357055697352321578419099438260297298516033874348320012395796042267845262700579761713769936475082252919538129810710686867541608235582924576559989906699399838489273083859262145718008775421473708418016574241645236391652955148310677636216520290684719954654028609765514724794797152527104000000000/107830176618771757127440490531628622258625061938697842304337414801411772701252341468835711140903937297032419993556622985818145188960076004036917531877725239474212647563778721959925003346937289896684034808613847286575540080095741222891315932798420801590997046418782205398136424851162588020336987384500481222445127159253593019730418381614368646819808246317480620904763928744936116766162594357923040725771589133629599988441*x^32 - 12941958412176775222466563645533872879287756519367484196134658458036822459463593338677431011169789610038261801162239330169012186679040919326409049524296116615862008504930417662589301446299952333312608567222426902728691531104336852995389094155028548597819729639373593075636032013637541041882948738401615608850154867947198050314031796958240739699435474070574932690684771669097195902414580540720587746078079302028606539367467539609580651854620063887760158177514249626615211564779848703665213235200000000000/65435772209512071866973114714704044760046291211941337321806421135503521557800672149289731784457286213268450781309894649336869044613721482365767071962210662047770677260251043412882848956058771938193636367294035701232787317745379699440589051975326477658282238645820212306010506193104356076849317761397656525509823410448609641686226821117245084004779256003546257470467847283505778034494874922756375957067956921440920086585524881*x^31 - 5683900810334558360754814850479588623693977557752211941148013072849690915021663741178548775632335925099284485020300178862044406910199248533282254049274875165654007819158964537250128211013638078806070582439430454339778130882095607109123820225244492888928228072092086386932179003536098081138127010429864064250331636500025515151366884474878914006475888559575160227113744871682111799678530943534401386062286862127850588093646478835778547316806344426537146799032078032339246129329846540451135232817171173376000000000000000/23622313767633857943977294412008160158376711127510822773172118029916771282366042645893593174189080322989910732052871968410609725105553455134041912978358048999245214490950626672050708473137216669687902728593146888145036221706082071498052647763092858434639888151141096642469792735710672543742603711864554005709046251171948080648727882423325475325725311417280198946838892869345585870452649847115051720501532448640172151257374482041*x^30 - 1103483142725801041098085070380770136789252237561728269674869922198266034358276286547317127746659970493796346380672941844558525493323708892512972165133398333352397336082317620406476028909968960647394154009839972112802052416567055835251578730257033323700295842646814639773914136452882812733806709619852011395575005304681470937271263408876088121753610664518238634029266032918438313254386793852328081271154852694983685387411843456840304787100194920869348776674394654964800296881892262225211844444091195826341922373632000000000000000000/8527655270115822717775803282734945817173992717031407021115134608799954432934141395167587135882257996599357774271086780596230110763104797303389130585187255688727522431233176228610305758802535217757332885022126026620358076035895627810797005842476521894904999622561935887931595177591552788291079939983103996060965696673073257114190765554820496592586837421638151819808840325833756499233406594808533671101053213959102146603912188016801*x^29 - 68197417797840378301347352831570852585189639205203127386606679049709988978424119271284388599375070688629343188956626298951629638626953849284211087230814665045191687250816029780182104443328612918500779529018556100015461721769784063277381158120596094670289162931953018600827707312112500199202779765147475877543698235468986929608519618763507984801886680598001659791786066954397934107629362824357722568905569306085335824240736295945832519966493378820312966397315490258432431028532989611470927334204866424654517569579262760530739200000000000000000000/3078483552511812001117064985067315439999811370848337934622563593776783550289225043655498956053495136772368156511862327795239069985480831826523476141252599303630635597675176618528320378927715213610397171492987495609949265448958321639697719109134024404060704863744858855543305859110550556573079858333900542578008616498979445818222866365290199269923848309211372806950991357625986096223259780725880655267480210239235874924012299874065161*x^28 + 178622820054798780475312962848982226443059460578362609498424383245218113739412758268064596000758381846103447701659578375215231983215127868309184617010753162468493004532960369841578470348977675447042607604166310172814492665931288279946084498115822999992543745624093960915990428090863197788666348597079750414145433009829451205154945038938763468075326469528525031858204915005542533100693156756597767117509686789339696298564560739113858820056757441346331593219177398725957178936991308532718065033379508445398454569238291969055960596480000000000000000000000000/58491187497724428021224234716278993359996416046118420757828708281758887455495275829454480165016407598674994973725384228109542329724135804703946046683799386768982076355828355752038087199626589058597546258366762416589036043530208111154256663073546463677153392411152318255322811323100460574888517308344110308982163713480609470546234460940513786128553117875016083332068835794893735828241935833791732450082123994545481623556233697607238059*x^27 + 32065921941840349730594673949779119623974508880921215762258984999706072028517174389173733579516826201513963542969609176095820086407293664725234783723585579646595370408710756983976725998010680115778391457763431886404563210187007491502977937587180622964019348053037765963762468783728236750307802604403325678890678635529405952717919564880218972617102812601899665018492689333810813338372351816931569599624506887906173090992665390953853372370762226656261068698680278061953209460620425736070213954271908957230473195273324486074384426457868586188800000000000000000000000000/401191055046891851797577025918957615456215417660326247977947110104584209057242096914228279451847539719311790524782410420603350839577847484464365934204179993848448061724626692103229240102238774352920569786137623415384198222573697434407046452021455194361595118548093750913259162865146059083160340217932252609308660910763500358476622167590984059055745835504735315574660144717176134045911437883977492875113288478587458455972206931888045846681*x^26 - 38252782914024770757374694459150409950248660441958415076696157610598662926550457748867501435930625589601236828938617592139048525225969660354513538329005377542904599000830182987952113057454289971218787909063776485137976772983954376769086628548969000545643811710397090484908162144431977109659646607041880281908734957903820825265723629933392746204555581654737371184493758435148413754922678585830325460166656781732036512175975301088850441093774647147596076007273138580827619736259247313669815213204641934915106103068452845020048636858720475223687168000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^25 + 82915818091784090099806958746972657595742772901413506941652015321219324257909125802461819454081636419977989769622981038095673761751719899665276609432124806076514573752943805063419902455965048506841983497727238416615293091402573419016638196084078496201207299546056960648553501332240229695539757020429282422040518615234949685081615418435743230355456981166165607546203070573861426367431199219590557702253008175126442891102279917232541189787401804373287664282812120660195572705946577163615040462484565773417084309155335429200499565992002427412442775552000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^24 - 5700194896689775969822302459891449630863794999473832389916491427666201178498380981809449386622546979904953177510098591316114128567035772915871452963059177322627521814267459016011643639540039297843675777428241075561034681559946625043001558226220291196210114782351097228370841558046826025753854569869693919047382191630402491755438738404732075216931402500014272007161023772346500342132999030828704185720130620387136801654087295604658158250058714999930987409016769251142151425282499936860089022083213606174074219762528039896709695013832005261865894123929600000000000000000000000000000000000/7622630045890945184153963492460194693668092935546198711580995091987099972087599841370337309585103254666924019970865797991463665951979102204822952749879419883120513172767907149961355561942536712705490825936614844892299766228900251253733882588407648692870307252413781267351924094437775122580046464140712799576864557304506506811055821184228697122059170874589970995918542749626346546872317319795572364627152481093161710663471931705872871086939*x^23 + 98008310558400033351000567593123294397545753975466931711211793425462365253045782305497993545030776966358781591666768155538707743391299324312573090913418655922036505561287943308839652472034938539633095306542277455391592279038052961382399977197027707008025759205268783581957510475452586410295345149877436215883039325189737118490388401633967803173345019545357025927152197722933359905846328145215830597978601987804876975760205832389714190491687905011967381916883644216480606748884196565164514815164047635588560826826389815455518344267941381446345748914372608000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^22 - 55905414202012876496639777776252923589115117714673772678566016558598565862448452041699207259541881164329074068280539845185264287199964059461617891626566583545123673402924070909251327548357166170889012811158726558614023610803648518063260233013523986955267776394886923408244748479813699039922024893647402763050230884899912969686416844522074733614842731537356036009002044801665531670003291046648250308643792094463280556749966188879412226148235440728479227095317666866440152478746598620885136134342235170230385197319271178080974850496038020726745132479887599206400000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^21  + 15048303916372696688041992063232360557756056949148035862439419392402776389743249885250455851795593466880087630831575453947838702684353979500459112907856299914378139946605065007491054156741670845930250977838344504764840247862284158057393050955027574051255794091763771243684047045962992545192116927097205368941668920071878958900268429428230950595047868432236273285261714040114091740843167936793731183513562054831256723521160323194299826964368877692067742736896460093263308014119587006558209962898112935847535604326986801141879005555855576347516209047147894538240000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^20 - 36625329642286020960668873559845107405914658898558744093841553069621844711408052359964332663973055787680382172242643325746076258279366869950494560447411935991098573321632785347294239194823126363871145508573678920427103562363523445919750285901964752447445473628474201984386311432725193801447538145688572330843996246527039200832236743214520159144908657482288523236091893607474022930329194275568530127031651901651969861104768298216158299631662870143595881519930072871658916912100186756028434469579530631969136199682800886310371200773820662584924254939308326125568000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^19 - 7661247352069717925932666876554406313926027109787038329823838846525209174530711419097364454922112946260777007785930746861914155137485403032453212053366304560813481579756532620550323074232093328487256905964932398752393764306243464650260221047499753801833750235285734961193337745910020614513200825794074251299911208064496068283655882001774472469956482967931362061694681420406807629438010675588951323237241428514018406612942573048687216266977137448642873542370737427154461598237159161674441977937965101393359393111194359797304781617790193148566311569579491217480089600000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^18 - 135827200584721269898199137811850905509505806855759644232065324579860161925913491816219904404124295039479493881543310961617873563665191608374729738120504882656919961084449346919266869277379428848345984546743901556066184259904060148409787328312105792795170249288307670372397111597889101045246908619208002646908428339021110701934059129975127552743369991563147162079667287095215111453989714378330807582626192607064699720117604509993386280828914795477086625231523706179244597920566091125522058122048813346300956329605091997902702674708638943879589905114768441622921216000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^17 + 105041792298438237962548395717557958234492994509099369005254428602948730369359763203304753153977035069954806611634026485865710485801670997317041411514114637391223829893270524662319960372065254357289444123819995662609054563819875250045903234915331237010885184106195288396163915623986075368681691653349501489289244703248578632023473278234602225893402020373546593012484918157840624154999550776153932136734205008099784004194336962790573090334421152564495317111701182820433678914096682253822667547569719394461113406354459215282930372178880362643883369776132647123576422400000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^16 + 29694205680824888794693905479520931592945650441535781637122874542673802188549394106009225908027822159516540378435708162657943182351743725636096998576816413632551560575045904229944167255214745611191590178901201531471086379111753705603611589411404825500801667073389416046311204726438530147539781073592085422817430924948231955167494579923566172261731984546112147509765558109039586014772933260041406274180066810201021719317963506175204760103097167715469369700671186388300683047706885537915263804515790335339379378136391588886619354923399143005719143230729669282883436544000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^15 + 437953403169144470497148824886670505457391414862150103173742876285120425559679834552951236737697150536768235796149516751052133581582179254765962396285528712069851218643585509268413058644668422153769706587104320327137325961731553668794444604357237825309868157531673154932342068819838444352164664039530416565687975920772483287274969745384558544631762908072761971661984145885168732949848545408630895462055725311923220599404083510673157763237425146968198541417263497375709139411640772714969170250406856870673499371738124202482044480112100346043108109311550664570841333760000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^14 + 3430660703931207212146347704393111603410155531646338872456585999605319095593188837141425155028558708840047017603853205696891344951663723793716204505999450534925407637600073448027324330648145433618710330586782621296373353893737034478111323530797248665410459747764878027128983941948831536656597407452163742426586886258371492523165459782832990747930591313171289172520917070709052695361978761030032714817208954321819925214102837525578325507665421980747495917886925233831494470123626358576680391670648332313690226135430846664780777469807947272361263078960339202828528517120000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^13 + 17267066591238035078139403135476515007447691056972661913150878571199318901139118220811142464706997795982577699116497800661762445069783697403177628580034310100146142521712048776369572577650668724037661422800777284641073953514232332522661572991998820214040916712799351907765819795030002508445524461404415293619670617601181993015429937915451065977911603097416007878963373760481337238185905342405985967245934170183968538190078729216467673974478582815193726006230996230389594324592269393234500367907104981136759816398590966932977409459916169452824200331251736344451098869760000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^12 + 60059503763329432913626359183664516234469155120432728547256276418674057484224707458486936035342800820222597438572404196216870996753379602861756810050677504109418600388638781913034352796208472348373757226702485340885666452610743632932066379181053369376715519345627781863274470133944740200037159586831816963874521352596943899789221113048774779864602192335567757822873388436308846010775739449540022360159988908871834347509461626938493815957422999594979111880571714197928638029900983976340850229421238927751946782037058573250818610971628772756539386418974997318814033510400000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^11 + 150127317294549586128287610707839243814491165642548479946043440993694239462434994163879357804975364946946579915346622424012283514447523529621003103944311275656842276418419331977893484085562558915329672818212451943585077250166942580672537708402115782499863221397913595475275164620476827694810373265605396375518132648381091773966841310190495603745768769521448803243522129215155300695555702506025157569687091343774741071812659056569369893335805097683894665797628392075826489423816729265201435632465160672154812610132825494031525349557199509130782231715025228991508879769600000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^10  + 275503421404315957454919822483955746210698671554629315241833492468120440478164854868391703375650764414480359681105081744985262226057767829787476841169377387125520852152916027126897183159655171313175972359305092827602698080574695438538621522543848986233902266998302524255670363819747971559454660739010505388775237111531791406637255197121946904102177389944456895454836418431824145754404549843500357623447285222328326301242044069646605138914017911053199200814347147905439453742857221326087099064510472960819899599623556753002137283132246085419033779609921237970499665920000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^9 + 376259279748683463402075072394126840155501317965173904400646308295626792341334735705943915419489696563656353439737418515157699057774389600282269525406793700632426445343006331717206070212106228000178161969219255764597895028680071780126348373717146085969073764041621418739281269168738696373746052343831787795014546575966074965943094289387870329405667609435272133960520296167928492011553141528515383208943925269805072423525721270407276520235329455714025617235306562420112450196601172211792794875649276464957198338540364810141984400575717257012707601287167618163650068480000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^8 + 386349683643459157072009995762015751453224243369220579001033361048818906619473405071524072791554443334638033471253505758544480116491429308030914623754943756179248592853922501079826047390409886904058319332641196412298390252882850497161072208477772960379280231001335615702570245791081030157442121018324750880054544506407314288202147151749816216952963733611107389963040695169950333036366104053184426125355169429833939344852008249051640251096460122777095082542544384934549203032110174600921628160426218736447695653917784368821434694797292277494374280486792805215318835200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^7 + 300006151456211321686888639014930941955728397358355781245853988367407739340954645598220847152993294094693450049511316454190166286199338192888987656174096739964559343141818586537548716085847860927798363775772003552117157668791075384294197015670218836534199208152596099251133738933419815235042388075364808907373686455634553171981321092634812321147445241346843486008684999445406931049311786375828741678639865590758123297031310065846415065705824692569323414637764877791781840659788699193783067075813557440834705393171634701189848541282449323286276010877120151724469780480000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^6 + 175244098645713264470509672486957386047387601325720201821660225463055387592209842575303488773875874177861801452840766203043118784690599187167058170021488185636464886501736070946353568613172589023411344449149534497842762255069290570967434168233764918869706799285983464541915834948290752761871035224305837334584077293865795140893044750269160317350044308664072468678849236044177654238539769105668359136646795200341303390529620634162263789144751452128442562946030989884187639624177986540192217861928917536849268025157661754390434304449178003540149811544053875903089868800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^5 + 75447350251902426895697172670545905817473407123112009767878795612664021268614551176442629990215831756357844473775872389475038142819351264794194018952660022871896980111653224619338677457039712121677792459154460063844681323353452646776305399089701306015100679966182021790938786722588107830611492801276055988617405689603396082663918170793714397139416837051362460134499328281337740863817625241383641699424919723051782271453189921306203748468705483005711159956931199164270100774992483875135742907644478530986908907796989191754751768441064823307415233716588736843612160000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^4 + 256887676792857402827051140937875610300904600910658061894774529952193622640116762569968109395079347221493080270288011487986945791141420407411912213450551876517511364126867842767913550100123205311154473814231808765585620818597718685820824196398845297185912155802407394330856738724940322890210473514318847081689477912672845149687058815071264055718008681585226062380706888631941747158883398069004869109592905130760494476216163099298688830891642277337409282886509741087549599338459643403365515384504834205103550126595640923804884652815814705536795316494702242430976000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1627303043504808522459834902884760664940379390734581747416167491547807859209712325685802346990078222906421981791533147885818085989748347661703776429749539076171794946995395908418716355920316826307913771829164966887120174812911289593493750215502756462522874581975975776176253458363120531786751492344646552718656478525681164375393939353936463430551957827159656729465756317335961622366000326697931178965347158885056994411302996656309938771369*x^3 + 4629740354355224488144784030423974768888995834357989261234848186343963621479669577856809764559629533971333632676476686031367242870776979852272516815736874018415111731699966705549326854527710957915766698972638471987578690851170466869324727350459583796468910768257029478682379185494049083447885945862968156720967152774899371195260350919474276826716790477630602745831994609655719932515966075476123039191414205964952483023011629959902213257406538924192966844798170043886269686537828870096778535015249859322818414384377606328186566011880870041095829456862165715648512000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^2 + 4420460564186737156627137386846760897076890097401512538827607977862549285041829681394631282479163529752075038956817941341401402552607972802118674769004352613592514584705729721558424744411440798222476936644516157223637094296981505207171194647320359896727046480389864388003775940285037511200257920374243370969823949975501349775529084630375869676203908704275295916783279644821894939107508702339082940962094263817452548488074827385726637312405098348746513041654888437892753815654537479959580289489217535124647420051793829617759924689988576653805774134396846080000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1111332562456764132403260459609300873839931904876249994398745457353418861654410240759635123135311744374824904500782300334081304264758580289374974886992188348610659450760738759288723656792905192113353378908968485915191684827073954111930876598397382809865914455811894046851133415138908750922881828858538095870661110556131579940378454757869761936442509239625305583309307880102980980736596780842042916551560355896364150847568440254537523121*x + 133245490755496345960533107106669176585622699231380086015233711432395763746881813016006796318897002556945965926001186062893328740344625615520921991522519494611800314443307182193096626343233821290764976398769010404804045640562229036752907559710281279579549148533896207846358776794402827630162594894229182934516681594343929388423740214285019604508825762536119886716199221664103048567301187099241435654338078197204287604596737997233997569325867529282481672650736021428395619626316024727167736403278246132574921919311886458736016005499371403327548948480000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/567044308806743783591281080321848487750932284186468582542376790159658049417797945046140901833393836207840883498224779479690379441053754250602961160665426285435740577947168284864306571915217390607919906335050192597154036737697241046177513190114942789475171277167960739646952635680705573139266873887253737811384898968314504663514987357762055492710231775504028883210718614408912524631287489542435191613092689305440389560510646504709,6610199190449954848494952832330525042457504293292009496494825906350192168100054337233799806724913801096727936426880500486027604042973108815735535682735257997881158854274577960607761248330516414972239143136898890271127078833959944286475052655469614900735264296640175564354553428202018359799174269473424498080960527600244626939224413320157529479677709817330128332472679033904292762478588850368983216743112612202393536624341193436377221560961947552877500800000000000/8211328740192364145305243615179330670538981292321666291735104886229700063704801580801984572970821753708628621845887032625104838286745095207633584722792047737260798575136037321506443692778877085452491381302476757577176853396608836826461746675510446202741214568569063266303290225662175643152658651633120148808642810105949237888958285390877495829823473020671212828376050380481*x^33  - 374437222553910071337148659349131255981404115774113605817050177635243985493296891264286844208898506388214653041614179074592538839245682146345455498505948705385407390645917473313507441058616990530885309916029826309858773324374713566184121163044952629844042353808274991733978796612470429485599570146608476680798084000320509846775154698391994338440188918460837118803191674125317057311719267141678303205004248355946552422861349054696957186182611025211717224105035811838264249023314803477481049472853700326302472302474240000000000000/107830176618771757127440490531628622258625061938697842304337414801411772701252341468835711140903937297032419993556622985818145188960076004036917531877725239474212647563778721959925003346937289896684034808613847286575540080095741222891315932798420801590997046418782205398136424851162588020336987384500481222445127159253593019730418381614368646819808246317480620904763928744936116766162594357923040725771589133629599988441*x^32 - 1154986936435130198492890408496950922356665692126156909724833703975018476740117088041556870461264782134338678028806011649401920407040826163047531167884470656542430425801274954001602471878103161706274550502004058435238308625528007213558603609774002872776774324463176377785670983256703779110941601745290298904781719500677043338622448495351696007296568417513138145768502757155762012356713737615992601686719512636315260028487100326435284375849633604641175273281364669683874853895621217380660343202910786723564464565262850935923004999680000000000000000/65435772209512071866973114714704044760046291211941337321806421135503521557800672149289731784457286213268450781309894649336869044613721482365767071962210662047770677260251043412882848956058771938193636367294035701232787317745379699440589051975326477658282238645820212306010506193104356076849317761397656525509823410448609641686226821117245084004779256003546257470467847283505778034494874922756375957067956921440920086585524881*x^31 - 708438316293668431082068221372744506863856874512927769507137840990498678527545283030093461342029407064914552097777867641540737850128059500140732592583947480295729591428358903827746145386154283331228072008083411399285773646124015691469006152131370667752937139547509319002052558296744465720623570353333663040746627641730045230511964746809399886953171831570101312771733350970886353778870192705812223115978471360560331405839564891998329922692709415539063335255885805682847531838354299808392999917961798248980220565079906702100690291029077744435200000000000000000000/23622313767633857943977294412008160158376711127510822773172118029916771282366042645893593174189080322989910732052871968410609725105553455134041912978358048999245214490950626672050708473137216669687902728593146888145036221706082071498052647763092858434639888151141096642469792735710672543742603711864554005709046251171948080648727882423325475325725311417280198946838892869345585870452649847115051720501532448640172151257374482041*x^30 - 105681218887699028181435744058182123859623230885609514750869287873634858858646796288443528289067862523058296488133898433918179080201849217074186847793648338787135165904655443921571140865277314351196684308171071372947970827231096916799559391290733865042537563816614182792217194948619159360984526013712414586139075236277567986858887826090673831848473177873917017638584741381327481934815900305978011629187250565671030257263089038306013539129742219632882620803437505683313298284947215483584419515751502485201605606647352628214793162250168957792567432045363200000000000000000000000/8527655270115822717775803282734945817173992717031407021115134608799954432934141395167587135882257996599357774271086780596230110763104797303389130585187255688727522431233176228610305758802535217757332885022126026620358076035895627810797005842476521894904999622561935887931595177591552788291079939983103996060965696673073257114190765554820496592586837421638151819808840325833756499233406594808533671101053213959102146603912188016801*x^29 - 4911420049758422783036111624255000800101559075221653335504068249828273603073847296251335581882357170138189962381922806943230004823897107035138089778596489488880949719330266281548659618160441447989812952122663007840255910211645522044800031462892693836059811780952831075152371118010599792904362547034727765605900973278471892049317199538706461348748677746171474533140215197375477914278406168426942718449201362431461427798770079456963610334095010130441695152249579488599899438705192672862547542862884798979407143707608567290249930204467205814752038758874387702087680000000000000000000000000000/3078483552511812001117064985067315439999811370848337934622563593776783550289225043655498956053495136772368156511862327795239069985480831826523476141252599303630635597675176618528320378927715213610397171492987495609949265448958321639697719109134024404060704863744858855543305859110550556573079858333900542578008616498979445818222866365290199269923848309211372806950991357625986096223259780725880655267480210239235874924012299874065161*x^28 - 77427742933799268625844847259758233237522698561463776614196560630258123813563670007324829319158552073509723265009437833161266777839694869450169330702669390204254355055207423998785143804420235434032631073657941503114987830824982235560206764415479411914959049423592815495354245339366504275007853396724392683553115854284817924272988367945832348559708037635210837725668782278337609795995628509996155104390243165731462462955801155535243130636624344362972558047964457486059509997835344645740727545373820040120201047926045282568055976199749840141913012945959366792868616145469440000000000000000000000000000/1111332562456764132403260459609300873839931904876249994398745457353418861654410240759635123135311744374824904500782300334081304264758580289374974886992188348610659450760738759288723656792905192113353378908968485915191684827073954111930876598397382809865914455811894046851133415138908750922881828858538095870661110556131579940378454757869761936442509239625305583309307880102980980736596780842042916551560355896364150847568440254537523121*x^27 - 260990013822037416025938892792615428036590151194796039199343375889777534645194893600392548948408805456467047252575854209680121998980825109701342096980691946175413221881099029137061420552573330693324618659622893082065825954343173509617102805938964017061803988489586986468306981862175560189079510539853169242897035153048470181620710648361331044000560810823881058891041240448208701231782505833889323502987306234208490642437516027207661240627340413226020451733124429152958146357105227273876388681107093110908813315320030420102379817717862864583610694419298164055819980971946415226880000000000000000000000000000000/401191055046891851797577025918957615456215417660326247977947110104584209057242096914228279451847539719311790524782410420603350839577847484464365934204179993848448061724626692103229240102238774352920569786137623415384198222573697434407046452021455194361595118548093750913259162865146059083160340217932252609308660910763500358476622167590984059055745835504735315574660144717176134045911437883977492875113288478587458455972206931888045846681*x^26 + 333842730740119733993941278434255178455166000569407660369219224000688405319244296145365008314460481683040973608258654127393220662269589579939262467694052668890602816180588609147643119432761523346144428148390262797795388576890181574431073359358280228084960655055300439728091683393128341621890869323759091853772938208435258358286113264550017176918009502468333989515322454082664061118315062129665237441064460593620461668264249809924368476526454697165240359488711613825172233459361970591165036120030063911659662837228865760615294288872561550719788866182340649264294972761741969872597811200000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^25 - 768689498876319224495453163762545165054393103292484443158948166008133052591639633273260059920010571293969396018424245816920825436900242592099033946150760957174695888497069382908748608453505940603393712018089811647244610041324123903148981630201032025317907564663034317945882756343843594375393088234193595153335209804831502253063060552844651445121233331067230300190831010817810726244914248275390925795755433927010138231452667726798228063099818876264255839689975197346290730008271998926164208795208513873104720098750927181191076834652245273287132824958184147159538404193482349927564365004800000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^24 + 55013352605174778460837777740926824095159613534066347056062271886848568792757067273831674766746065049268993274386120203377160869750772772884408680280366225152059637893525740658361535706144388804466242297324593679128001917355931227079248348014581413044890432661399453518827247926114834755586000999920326119887069735757842082737435365341283251469808608262788885187052895620457756474388076093671659537187598663386377728137066474213136791527313608998046241705380993191469002094960040135760821382515185253952414094510105342559128514698515631788786524333002451763953710885494706498117121448345600000000000000000000000000000000000000000/7622630045890945184153963492460194693668092935546198711580995091987099972087599841370337309585103254666924019970865797991463665951979102204822952749879419883120513172767907149961355561942536712705490825936614844892299766228900251253733882588407648692870307252413781267351924094437775122580046464140712799576864557304506506811055821184228697122059170874589970995918542749626346546872317319795572364627152481093161710663471931705872871086939*x^23 - 972651973861518014676539992991730115641690697256529535487363081764003386804783601246241557418086910998397491813910774020642701673318243225520679782453361415524061303076342347504901466270077609940864276889863694966889708931799411971387065323164765802439053593922964110370639309361842038031004058008293480655439364731909529586098635304939558657597950760757997897004857976595900473816925877391112219650088328768901421018613720671861456966954606133636385881722960281682413632813494932887491088103529783109070800029824039556317982620754638257543162735279598007922453541302252818379141544673363886080000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^22 + 567899489284718700269334942528821027684110983943673446785954593980685944710267111937811889093718672476394745940788473116074944835455053172018685493032266665586160595334539532194976166181570262643394332750690647647551061916985991911477768245952475734446596554063726825396182681313046091738465010779767842729843794406540505464305638840350738368373202664527732523545634169112928817074203807990382968412829053471716002690543513389721238913473501791019788024770730973524273077034591996288584929180560642816254866867358175676210340825252155319916739630546581046037575451220551047314859706650438181847040000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^21 - 154403472636626097661822011129459534473886779037193195805497123806438375145618149261156080472581810323401782424491973383331659280462272170604196127400671158933518545601862420566803617953653672135282275672517807148424235958722589985256903235831670184711618778628301609165346963240223825499372008746804243604870557584239678742329879155533564133153726796672187712249441653487689968173841207284356816365650733610796711955530685227463458859287600887715586719384898818588748413419106137376768436003894343399859658410477685453525526263462639652672979494993893405738941436422409858981151374757286380358860800000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^20 - 1280271532210532443630508251875407852584570488372849403500607524474275603465035298541684077956523395299806801261829300707469223953306655680936819064141101269571478688231323751505281718039232385834157698010503521265022865037295365614336898861145417301868689346628728234067379011915723987852822340300154180980957458791364590643143107540708888029045654222667422594068228006162823330539099577419931134887599154396352644354581449418407160076541143656455712154039983003108110859803251946460657830325998148150963452991415711422987060582444524187959480114793968750804419597382158438898217546965050804980940800000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^19 + 31596706409340798116611182546335445145160334340966383252335659070459926368558748445036205181963343864850581256680318173136732350925974893345722737321027488559878545404049941560136839237882088577984979702327709840026070541794966543147808624869328521571903169451987673016362616199899100105940118327028169457563349331135254408058150308629522845821135560151361340219107755671896776760248718715350889894027017541538449592971193553478652495116888639967171175702842947412270024825541756698174881144700193654774050488970172627381985864904541065267686442047874523217290227979607620844428200791132064544142131200000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^18 + 587476136903909736599867979753553662596673828143868191543363311377911814322305049924171158202708363252281888363738340564577361458575009214890117389987212225053527104824318064623080646705558900666651519677141496666106852481970558862954362073856138525073136870482483449312225879227578197935690993694119435670724177244823225067176795301843310190503385142205720694527223496809199765368998562729940637321530922536774050470870770317568302858246732512598451092209012008215615859798603897651311089100537256396003169312030084560498567849199741972709815848987881817710052768215082057865208387463448803370996858880000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^17 - 1886428656088260379835597319001776200605111383375442395250935840731180656409265824993683039358975387158936217688567611777021569700335463700907007578858028233434550997302408308563164213577190633584608592939911071067755452889880940826624319685974590438431763488989402080292805254957985414141220656862422889668077045545409165569230872356265259691550668709156195041784873821145197392958511905484988594382407204508939400958342354036686257887601512998704977468856519349640345586613187324468576671417059899766632484208854803932484113086425821125601438883619355694349876676495559848452354575727720012459320279040000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^16 - 143623926058425469454276152150710587296214088004604401927595736035086862926475755479894036800018098990273484729726563937421458498948867488245096165057563046243740441624689875783608067459479496393295441044011452449060654548063201071073030785487590354215340222635252174546637433368286038483741106115151843465553296706179062114519011810620417939223046337834481055141438325432380250543810565747351074307956337512565459055843599716495054825939764840344027384877061844496753308765479674950797660146028224698674083353488786958708493535221045008236281325912893415600135187836624560275277764300882221583006957568000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^15 - 1910838905402838429740636237221069471639852340304636151345897000570610401901126339728694306067356508832983375535403896448004171743988125603519768042845488981389658557318506382444039234734621616943612980317029699120634667487173509452475093011492866788493718951172126037094003997740218607184837895683919376401266450384681157271986160362213914760464731096018062549343784266936092904117490961392532262833051330843326228383654871877388768186509930917802624487883263462415427549353137346782149682344402707317268542135468273021665136911708721479977281322323869132227389333771583740575905182188532156972989939712000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^14 - 14201618873504850964603726197830724492745096330651105491040252176594539418489949062193181880747378005888513440129664052045437607817302292222841552036240708969858235412703607597818643336775264024177502793473427725217588174818150378251131040923641787928691262257352804877585553752578284568467907647321948126391631103632637349299264668791780485047467221989745546335794277658647844691810353561242602671366322485421139286102285029830017617207028946111189733052615269889400813596414645548382726140052618522178369043119320148756485460247192159548723795751210831316370121616904363228788792688144396923939516841984000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^13 - 69660022691021796512850389667088240473380217512264160898966701126888993067462039635981137799329827903357218516735965262046162279585672035244502218024848034591626384143566380282323543358518015684715524545183678265589705055833448251782889231527170833425031380124981069133101836540431550523526997327743759155527130029624664177553051582217935433085966729745678352806598375331372795442903435049721329539684104917106989933684132170492798382865980513296995105186054262569678233655654947954875098352966546180667768160652102872843456882116728389716462947371967314185655869585968705196338771375961439322817288994816000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^12 - 241095016883860097100336825283614266318839655449915198546740575709151449663488695942358180316471720576220534763408622727562859441373131963807978992087487165459416159558668439849877089132449341996482269074627958885636200824915608568152736979242948693728175106202724093854663464376967779972584261448148433551300830244803640019967697745333729991493290445433179086381090954509393367846664719028056309838647089103309791588241852747141189405341638614413023865522565484662900139499504536466229842582553143542543219017439766191275685780788306327864784516187843426690685805133613609762155738240263076374445136281600000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^11 - 609575831030700477480167355029899679514947205804354704011934575637199493616142158432967932665613244621262043123495429540836283358565237181758211624355423205559109524326684193261560069000530374117824024050889763502261563533971689260565578897501677298505530281972007124313528602428342727014538606946104825044420326258711430450529938442600803839618136844750522801926971396283081205819346566750236555855849472902675257774322956565529863667724576431031042124079996157312502704231600998032872435821505388792262448044534514212736364335996462898434853391127608368034998100549868549611047952548864989967234640117760000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^10  - 1141746441207257243308602167946054811614740490546037417933126525851491020895733855907026834151865632104818050579844164000831883211221673171237073754397767538218012850438191197506619089099981261889807185335386639918045210587571144233039476603195173245643096254761141648969602056089978973126847542475461288639162798825076955936303773153101870862072640852634785673963545229500460564288986742045653904552650689717729531654295098304979986540977176161067982550908737628852460642687212883248893625656354139474091809242291055832929105691217364150063924344384715216015808280059121100227875295413150763958080110592000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^9 - 1596388578915535589614561875743701467613023919027500336019082457797725445097913036155663413873840179118981939640291864437944429801769256046043464936164547778131306144530706488683874808227937707091410852191827921776446696895611658018524138904312203056851621030479285326015939171171642467871187051650077423526264528535784062636815161796263066501221912363425231968716301091093880177618660921274522440895108066908307120968760646899694826028611629811679565334343446722847685704962476908622313333815499002383555324253146332598759872274568842533660552578479785010842818076762513818981863010674079483306096721920000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^8 - 1677991719422471629387135633582154146281710715762444523573732522263634590624407095269403506230058705220500628922371357897658707905338704576289744063334483493930444341815980233329676063720741619758794502428678835907727883582554828160524163994710507110311481092002248489390548036827354088338283529863427435754349371331158668935710871699245983211975808697708928952767345642649823858015930443001006718406613579179678535731062899692294201136002459766772302727370369288742837683731320560796433853178487225710417120602042480822773917956904757570955480619382364619760656726206186449864135289039971410156646825984000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^7 - 1333029305674393976909102963746813859617797844163773259299072341805836888623481401899593368004262417351798073958858012713814123248875288307397607678957976049985399675343662202443646038455047987882062672631536514153676903213207837757490477884596594083852610720026145382112891126997821255974044798922548093071574285987185254598497531186818440108606087746723348385971316023788830794599090834031355033574696253570858199423160431205917605487879785613521161887855651882772250477044884940681413607862412637121866805297925333515005199579261670352135989816248594645341371915317210897684281193707009528144548855808000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^6 - 796077978422921167727316595342619283379061337133506743423758123053386638319575703228948102131715667670401231747472045267756488046490974393377753392280069633789152691284415633656778986711089048406847934412540566380315763381718583032111450445066968272416066120166804929772883253261381799201371576870952342167244027248330564864204529490294069650315609946696125165283775951129716476517892886648057822443006826153553896401863906265275185926605468463718435796418011913629537662362771250911428115574124076249951047717302675821697718559640469685877180512838919170874411207836485549053595128363086646308818124800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^5 - 350225172889981028746178649538501594711529381512515682017983816171013145022981681177195060970992889386478412703213655342397063969371969126568190742712779711892924932181262620521577561902816405989788302381791814781580082003462458551873451571988974294852210785487163057673424493152734718963753940503428409814834828985923181657369064111472719410286534797209870102161392519845531387512869576619599588147637516938338659800716491263559061131664128431321841648148685844466184948170857366148597237955990477195018849061982957818214731860475690724617187061283727285757734766886356441137270770645590145460548403200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^4 - 1216998778325355258086780725600334321216539718725334499570179783863483306709015623108855650979955107702831066509562706700596935598661022958738679176225112349403086125076317357690274827292398569441768470624115888555356049592572463414919144580558738834118750669167784858166759933397597742878341852867041838063956051266351354529857098655267826312863636986944664427455110668008334519010835528916677017688940524285798433570877463589591629297343389957202457884103641530146735889839694856495487617747927612808538067853967300591427465218374548438818470489788956380510399070209967752223069529427384170918707200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1627303043504808522459834902884760664940379390734581747416167491547807859209712325685802346990078222906421981791533147885818085989748347661703776429749539076171794946995395908418716355920316826307913771829164966887120174812911289593493750215502756462522874581975975776176253458363120531786751492344646552718656478525681164375393939353936463430551957827159656729465756317335961622366000326697931178965347158885056994411302996656309938771369*x^3 - 22329007549749383387635461910390281761800159789738691452131673514655721891195567562403688643318112926813242115761269901791694663367753967136415956369308608722589237186868407252198797609724911761542119404954871411963641536378782828290079831182438017779358478548580648821819889436361226414744267847374106554924739272735714089083580915647371428197379080649020437824820279765176697715315639415429118862019014189088514824205870187944444106803894781412123525557399484387150822831207813993760100967839793907974391983355045745143661875983243177485051699260979675387567226053198624660324188737681998122005299200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/144829970871927958498925306356743699179693765775377775520038906747754899469664396986036408882116961838671556379446450161837809653087602941891636102247708977779289750282590235849265755676908197541404325692795682052953695558349104773820943769179745325164535837795861844079686557794317727329020882818673543191960426588785623629410060602500345245319124246617209448922452312242900584390574029076115874927915897140770072502605966702411584550651841*x^2 - 21680298054614935583729010406066651438978772545490728233357047769159318024921692034701398421330614139075139538262030644410444089430066174380316030180043282892753494088350693466300294078395069116675314651777888930955818812634649831756431161144089068752094216764325327164170788313757924229932131003892083131868931710907379054070056005018809435618874968184374940240754997958426726035169750098848229014440494876024398535703934764100784202636456222371768195077665895112973167547131045957910859326645252900884420518999066852438987355158531193433285557162826533082367764164205953315523978844920872960000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1111332562456764132403260459609300873839931904876249994398745457353418861654410240759635123135311744374824904500782300334081304264758580289374974886992188348610659450760738759288723656792905192113353378908968485915191684827073954111930876598397382809865914455811894046851133415138908750922881828858538095870661110556131579940378454757869761936442509239625305583309307880102980980736596780842042916551560355896364150847568440254537523121*x - 666548289998949055890872500886567170042508533737485945462743628994939488226360112192006299903987600188365184994422358130188075922846490005507560818212455337271953420745399380616295579212490618055691919321401975955361932613347203159774692948563561994192755019141851673941388158779675116903665806052488391663607170105826732538533398450945751318756939741526407849497092353280048568157920338097869389498533262496466573655001156794743491103166686207798194270788084588520442640520932621344501789248451200080561531673028098302011267198949507501767660175607433337056634076135208811521311244288000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/567044308806743783591281080321848487750932284186468582542376790159658049417797945046140901833393836207840883498224779479690379441053754250602961160665426285435740577947168284864306571915217390607919906335050192597154036737697241046177513190114942789475171277167960739646952635680705573139266873887253737811384898968314504663514987357762055492710231775504028883210718614408912524631287489542435191613092689305440389560510646504709]]
["4.0.3240125.1", x^4 - x^3 + 201*x^2 - 201*x + 8201, 3240125, 1, [2, 10]]
 [x^20 - 5704489221563633637263329570096965072115797809197330250348628337291655965451387948054986674927308235841221192474434684202503427025871705958286000337573743476952559662292428624279740000/3225703887975195945434238387116213652061160006455484138432259675304018126672100940316476246397048127188868157668837415190193265535337689561*x^19 + 58119688564350605629398908720963311092526658497065702883009256885024616470640634012424090653489083312353116009943046112160080488764426569311817532726864766189596158323383118397020656168788340047806597730781045980080000000/4123631642497004915934228369049301311627518002709653683583120524350573604235583484786323187907457716725284932482299909430606298749031128355986966090018995391*x^18 - 45756319181130972484792268189246107887026414475435537832001539170864204508058509233686465527529463128052404935709832874568829779258843312476889654862367645526992736981262220465134380856743703141764556930805115802330151441357336320000000000/62695425783390757757877164861103046991395556059206146756323252162896131067279658116865694939067652433834733020707146102377765223400387603355432016533617189952746604004961*x^17 + 1390503716748407151931573183943683615257682286825148700997901421649200652528182969889196609316015671002062154966259367661112710078595020508919568108509533838381144178253808422374342508682684144953760968164693950565161748486805897138262126080000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^16 - 14345641122131068476058550915155281227446804456857962020478282822435948242274524053610181980424306345458401490281110128387826736455280951724027524856213411093429893320707482822500025756033902583810249030773150114484536557138040075844942624768000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^15 - 121525898110929014314257997013386921239142348409586897243956748697852790217414796303484424391352370896364520709382114585682603803127508242022483160648549778154453645130659631748526778410569253360000692322996201228536787041144689937909647912960000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^14 - 526671681319960574807996400827986981187798698209906015916668070267318063420765965477407171287495780568704369652238151320518620791265751289241677841518862225430416763664150315929918592198847566570541648153298604478372582255079217071175083704320000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^13 - 3696604401235485139339074579497514909420111900244461803465364399098625915777960603914539596753474427496080297660155414356264209825129466720040924415658751517041400814823930113296699041162333690446848444205279231189410015124512221141261767147520000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^12 - 13098181588392239801463946343012375337887564256739019013073546931359873186334676765156650986002075848786050935905800252878415320976930580059634835073964350797487506431152168573061387217874028322227139314152680360490990040927460439635446924574720000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^11 - 21506054782437826806459495958349464412948912776912682571064934784808332461372623502650303036611550662739158902010071544166954724486861052566810708427607672698293580635796060629539524475923091956593838454605437832635192293177815548934890097475584000000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^10 - 167811163543042398017824662126067456851200233653381217269024125349312693274405981607222013040785493216519785626195574816732909489461392788839296946422838048047035030971534556684651168001683646949632539865885302238830250223776211899807553625784320000000000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^9 - 17233126305487769461598846204820664116159021294970979863782976970052068660848964034292061848369314975994475412813540293348704157165062533112490518349139521141804019420014080022932961124415745786941350724793853629447156098776675547051393548288000000000000000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^8 - 139915701157033892054028207734219101743039300066699669687207470700325263281081529791743860750339547509674772883364125513742921149825649671599055787494775818617485998824423684690177976321105560663588351919100780671517264786570103771847905509376000000000000000000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^7 - 234470448203114014353588925007522474667143707707025826592034220492781562900756492110419663204934212103739613528485306014500005928110766368543728983331893665207448396905999385275185109996546705632946534646150469086926394256318551321988506320896000000000000000000000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^6 + 1041200810911476624988170097286707106835429032902338334189401593636908851318221669513551821320977385836226290754515938710818120349146647690676856984650117119547462732556575302693294447795024372601913139474058062804409372299295759343277582581760000000000000000000000000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^5 + 671031630821754660510608852728790473199718772871886707921371376462999544959393177152150413498097208930804811900915989529352499644910823093413758121811457313981385827596539013209634057213713329881787094125183080087524213297898889273890622668800000000000000000000000000000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^4 - 788261467417958732691484731950592251609577294647016220766307801114248740508141278158351757050517912908664118180262207192952113415686501764195552669614480057679308319431495473265423447351025396685905717133891923846499110518598670497951514624000000000000000000000000000000000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^3 - 120777771979366437813354916716061844929525759966324696275559130786928598519579152330474600441073862941947245430359927962903167121865406834707048369115052868899124822058125527270089965122470604414067378567370305287963226166858338820031512576000000000000000000000000000000000000000000000000000000000000/31996816252245468526808814681841849311155900803635287252457079237924386952392205264500688848498271500575191408876932953494854383210085790044171338810377779690384464315539586627041*x^2 - 75102098003553572152597482941293600185246673570502330550140453967070125751570764357056015064744554371899293222984000503524140304411614811584304435517143964300996102345520537690689162666815241048800593982011097360817982968902451200000000000000000000000000000000000000000000000000000000000000000/6595594889660170460666594538551487702142557715471902665835120275726165362294080060983242580422599896193515627248808598666814152358473719334156156192065241649074850824979*x - 384077546078025436643121307213815881889376082508927331093024994137947170092361456328976106831439127307989169773072686623633608511069795797595363139729375438425020196018049675455562337377050797926234294594263061551382528000000000000000000000000000000000000000000000000000000000000000000000/1143397331168240459069737225841515275180696429207362132645898343328763975414074473609362041908294091707539904304595175674099636721686430776640212195415284785844241,55865203211554178466003921819740200704231139458861564146795777736907500714835196857646467509772451314600836664325333069918172075776481883642186572455858449829787385845514339774625861469743004730716085260210998088103421854797928861930834818256584143878184674332553063557260143938871392034744123273842368763720147539058558193344000000/3948857737669831033136696393393248937347453711075194913619053845373594641517902533744893863415921450553078689924885482160340745389450036582619669562426372398683988967697105574239735043914566228099108449869396935113278555938147985191893038966731393293948340713009673809472181891596541281*x^19 - 34647460194012012061412602892740591102737189411411034048160739847944871365157207688418656359584475218612386342446083285841052855883582989895957907221452656958584533943602575670979628304582702275073053159854166557643258321673761802315075309742164266604122445056054456201455184808147189186271898704137549562905638141402336059523546893280606932431940492088773135872000000000/156490705226781071928927174889378868160209200103058093622199467724713779255575107497476753459742493131302784395112373870579791423091585293214671505313396238680205223583500346136157072958254026996254121104374631310935151270421884290479778916586953821690362137998111913924559989429987318742998364101043640041*x^18 - 58378800889733846601338825708985704424136538683128164181663275321788541287983085281494442694644827271108373310601240664627981806577254467979325946809445576838763313075611813825794862000802868566812006464758557436688242314101907549523737789165126487907670300163000998092674778322421741757834418506401609547967213110236009839023707181511933561709098962880388839841052206594049024000000000000/76750788609010397931647608196775960038341660161140968001360580550960592029861786400787626895780783156077806567482433554175652353992702178885999909111018576220625273630420037929729720953892867279349831664188768017535743289556572952676612457099620893712053837160496250780601814780529493340435612471632827967562138864681*x^17 + 1229674924640392064319024506479609442448647911489735332173886510736780059691529405222007643977207203275285064303357775278725239960358261731505057790678440909252144824441774196277257486202197346837340098800008135783982399305031562221527235856374095110319506849460181154182735987409577851254354584565620003564740620421565828716598562560881876565532311848353122068932588854311396489778625081344000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^16 - 8529132868944027678417043177780010109225923440758974764321639506474698752089464353293270403412675488502103813684743733901690227944948419790874335671531173476742466806694189127792869496145196366623097913297020133939474710276460600349296477177299039441205997039118967210213390495710693558588849644089913155031434285948853727153186008452600874314197175580520859705505580452241282940853514518528000000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^15  - 33952222517123599688074344584231740918058937887051099338492794930484534[62/243]47340825665726891659751210031037460910964023105644509570041202000983838188476921782966494311452894518394550693945180894165052486151430839888004435642715367570812472080898734006611484451742118546975959779436686090625764456304427755798409358832900205194685229002198117157219235235859347832570819910513211729707008000000000000000000000/173467217194903195024784441135691464236038444846997676201903132456524757309773541807293933926347514279152736266134034871625585472063145602651412619427973404630069333761862440104720332356149130099132233462158466684859170828652404469563624840404880182260723899478352648628063909594531882450046844088344618371024410481427780631313*x^14 - 39305692951510383239542600427261685305458998617532987147501605118595773127032620180968392731823900235967377166495379657538559468482396243389287374973735779576747080986465907572701026154473529987486425530227081836461705143045680035907352476387657084784054686403097267162559298861592903648295669744087148017157099990330747424467123527822191382448712201831166411009843044869719375333471578750976000000000000000000000000/5377483733041999045768317675206435391317191790256927962258997106152267476602979796026111951716772942653734824250155081020393149633957513682193791202267175543532149346617735643246330303040623033073099237326912467230634295688224538556472370052551285650082440883828932107469981197430488355951452166738683169501756724924261199570703*x^13 - 2109298800398348312540810737070162510234122867868747524383591094714968990110512441505640490119464568462201763517073855555817863038439568130181357488647737583225867197174047811782272986487567709999954368585466408691001221523846828428122029181167265973929167264654920806574989222423565547423497445446645066195338403802495531129181913289003622841159515083836465688735066918139512250032237889716224000000000000000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^12 - 7009832536239310031722294603274985243661741867254162184420748913912044414775236383438171349659020156788758080617530755629305068483877197510323584695334570685232752582242546842788424578286831694868310197084339869333553839285352310669193338893541538404755278431994002506603465356621059527994491754039798876376422639722592365940563632832245878408330622244167303987565972904318810232823871644368896000000000000000000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^11 - 33737637280852909584286887114835132667438499017485386046650372334682076276337443556359644043392927908837466969262262937850622644523687059215833449309186256310475079412795410968411874155689607888529434703257113643961366485997209206757625291928461384886458357850265946054475713228419595147158467727968791949041540493220312991260732174636385292543129701628561315840128416302893860485442513666048000000000000000000000000000000000/311094100258628043970067964681364030902647458940483435833165121843519606084469905555229617041466203294017717105380872455725223532542996659300467259635291147146487978729951648782845554721358357285220617035441217112516033634855965040457079259238504128517166001543822518613965854396805111501323679067527125508366091524544036338801*x^10 - 8809323604731602460399778697476756309806873132839535310340475952116810107044345286559899209394716309959165310796994053327828305248575988685499500911104746549581037184878167146677888826207894406149909141696462354250431791497978449800744139541111228668849467743849936973002060401944873048875892339519760683442547466878407729533285586930767451396822582005535908291853204874648187407211623497072640000000000000000000000000000000000000/3422035102844908483670747611495004339929122048345317794164816340278715666929168961107525787456128236234194888159189597012977458857972963252305139855988202618611367766029468136611301101934941930137426787389853388237676369983415615445027871851623545413688826016982047704753624398364856226514560469742798380592027006769984399726811*x^9 + 88076336559161718115647265384703306816693471096223742855226286793618699011846761251137093786747250559443190379112175264761018306697163564989451277272358316143882572570731602525590146542958304117586393168148920206712615501747872624893428312531179492117037170478005463066932307264366534297643178959496195726714656317422798579629160157558127596924314099522540815040620425696086406822518061510164480000000000000000000000000000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^8 - 8183353189485322346287186979214004886911758459348568644983743282173525851229569490693095780696367201030992966361077987474240177103472363561382717990703810012590454572105154208311222823589203684569714855605796459623389089021604208092484734188022241378225152198149352356001281645061864107468481373300488908758349486760322552657607029730526022923851686427811568582386399381566706403319909816729600000000000000000000000000000000000000000000/5377483733041999045768317675206435391317191790256927962258997106152267476602979796026111951716772942653734824250155081020393149633957513682193791202267175543532149346617735643246330303040623033073099237326912467230634295688224538556472370052551285650082440883828932107469981197430488355951452166738683169501756724924261199570703*x^7 - 2305673484174673001464532669210000570064810721334948339162812014453633694281930627872612763398879586711280354411666655626854077968620146785535833403671768827517401326719590747670403518129440713003200654865900205452400451082838353785487495325331485245692656509665796734678245230754138459253677352478471761871839635707878510324523196376151738148753685111818588774175648063499320326573048987648000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^6 + 17304954523197574287077400515171247228685358677957942761867186399255109333986684132237225299189571053269334460263602027675037800855976002474697179817404941020311939995329192189073327430182097033132836442233364281118766738559790313107147983410221727245339802988217932800424175013962438554412536298651791775946428613176281781048188327789836054399132936918494897003568985998645789510442040688640000000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^5 - 3854314114026587109157290841197850815240179942217074050964792784154965925870334302152414057598003006812680129483666174496752054464499980938449820562520641886891857344390074840170839070058734549795803231631242890106328174489888062537643084861107937784198688854832641149108146584493830357174122404500636137610118555298583304769787427252036417452682675180949403825178663739306504298424340316160000000000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^4 - 17721876274278877746442279187542395550484265283263348720233499981264329717271377303766638781950387832588450930956655544858299382351217677319782467782946862589215506591168773834872431331685392089703575071264862576302536955040931634693648957918148118774367975153002891372021691087907005287968777442580864767687826656170379507223988941079209535964409830937012241624047107472384878265198916403200000000000000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^3 + 12450041763913318113553471351666282487439651503348092988235556360545880793027080098207222685227089870038483017015621334209993237165884302879249549359646404719866253086177167490212700146843583261591121925428110360214167696400050013938396132341792328280610918751862614415887950569057706402224349135072242516193574303425288603240490235105571003703691958931988246349588442167592959421848748032000000000000000000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^2 - 1279974736918824236161709232008151942280534039633572748951581051968323713827650798249000142480510238940541737211191656835394920616143674023401483749292839670178055559107777574059292826075849117348842411022175104118538119307842084072149976557131458882380790595330178943278263258967025840291494184429413847198630007226695279448440664756102130842902330156336022240096131120889856000000000000000000000000000000000000000000000000000000000000000000000/158353720254426238321851950880694117228222615949216160610145123645478989323119188431084631206196658781024441415046521446121337845700958018319680523511359884067766382993494492763129809593813369091090438104896308541460614346412012408179689291569507269310222170114077307917235984820476550538099937605335328185522259661851*x - 7013947021319027068933198027320409331304837616488005427146483404118722535972039906548645456933893359065025399056621696709451448236173136514988579460692339196816819506618079940819011913271619621929513262992998570697190508987788916745332493257161522102528832340652970801134673336524746173682510353110068664899198557090303208312335954463862834401176529325705149263380480000000000000000000000000000000000000000000000000000000000000000000000000/27451840834451560873412966513128487585285086944831185219060044640564249809717218605493919773545690557676972046421475528411049517328917684086346800312418339248200656539251828406211443654459457451182106935175185530291855419381291894395966952395362970219434852099696174622064726022932202140326480722939045895508329,49398755942015260829639068886852137569581558048076639771211911265992314611681332260649259017151493902237315532997880037649039598541567385044815463337073786972717330734820142652438681021167034920849904379510662511852858204808378206669383904241743521925425757389696137408416244988943591770949619365940189475087553596722829752189218093156693257539792180074468840603478400000000000/3948857737669831033136696393393248937347453711075194913619053845373594641517902533744893863415921450553078689924885482160340745389450036582619669562426372398683988967697105574239735043914566228099108449869396935113278555938147985191893038966731393293948340713009673809472181891596541281*x^19 - 15602141783153195913052343598248187915236279820765740734763598731591698568045198813813366043195940330859125717202542566414503291546640737026741839195924393174949830980067132302070446405053143276264791903905746790596750354785737213175654340675028283047316193908518483347483092917033152271075224399277273357545227734261417669995417645939080632051137193145392088325387779699795571436905363483963811585459200000000000000/156490705226781071928927174889378868160209200103058093622199467724713779255575107497476753459742493131302784395112373870579791423091585293214671505313396238680205223583500346136157072958254026996254121104374631310935151270421884290479778916586953821690362137998111913924559989429987318742998364101043640041*x^18  + 3962327136125392978683919156[8/243]7245916026400880740421275729266305755745471521918867830072912424414366646643386822642793227698526441712375126182234646838892010448549481213640593985311299801452664293071209318920924789186228324229538672664617242621093710547728220990021462203267206284069282453088354375900849277084514443251434314565488699658939062432857016639898931201543331355076002981712249338346058454445763481600000000000000000/76750788609010397931647608196775960038341660161140968001360580550960592029861786400787626895780783156077806567482433554175652353992702178885999909111018576220625273630420037929729720953892867279349831664188768017535743289556572952676612457099620893712053837160496250780601814780529493340435612471632827967562138864681*x^17 - 11571636684793527397013347530345489939955826665534889420855677058606614788389640092533512034369315407121964433047870551689168010583363416929693017739473753760928340200827020401132579745849482865392168996899945807934039632702664767502891452404111586337984832663787222098776303537010477874013509015305629077752854802418385834167488120756899949654383970787734163511741095021912174336328571089377706673971148555026010192179050660249600000000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^16 + 119383030103594014374439361528074018022184381684815009109837876174747408781511870142537945753661432363426624609919280129683162545832338113701383404665035682291942156448735149189962154429313529626814414026332246978876901139202685643915444039890988962328702190199079913753168126529685294338782297172789194673870659696448909246487991678185048766225954983894889700421101034030339203764506979112282282504463046846898472071298231202611200000000000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^15 + 4660491723416105270841732834656628117885865241095497599285169733925214274397139809826791201240667024251490548102709096638245791010668100810115775851254198611857603638078633716349508731993765711158180161708889057183655535110942833458039236261225590424961125581909778312243586058860080006665459390034669676211177952344190342889799208784550096426786677122207549191497560281991834298479628510638895825830424878360152000571932947251200000000000000000000000000/173467217194903195024784441135691464236038444846997676201903132456524757309773541807293933926347514279152736266134034871625585472063145602651412619427973404630069333761862440104720332356149130099132233462158466684859170828652404469563624840404880182260723899478352648628063909594531882450046844088344618371024410481427780631313*x^14 + 626130072248245836245911324076341231297523595408499241304556364656770326914346258860168731017148269037753586934055214013706770394286183214151533070426065847689148932575136055328304852628340180946337400089222383116541234827915118104749198258144614228943471605869187027939538769273697299158721665020638485561071297894599536678858499521053653050496385899937819283251752207850119563063268830715945582538986606875180269051780903298662400000000000000000000000000000/5377483733041999045768317675206435391317191790256927962258997106152267476602979796026111951716772942653734824250155081020393149633957513682193791202267175543532149346617735643246330303040623033073099237326912467230634295688224538556472370052551285650082440883828932107469981197430488355951452166738683169501756724924261199570703*x^13 + 30762782280462935028359920156551280679262787450288950531849953617315162713764471207021014068205474945299650091915851554851195721569618381656289465088145540996803219649590309788217182159483293355331457852228662685177473789117682877945559772240233122265833976720724024393949978549063342817403613401233827274308705438265760332564883066987655254684517802786862239208764090424902505533471754478822420031503069118323608259794060086188441600000000000000000000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^12 + 109001793196753366322664044835973746631362513992094889930986607857173299502294217346820413998923616902359065109209408995194699777972701868218868058498676098931136094626739018293595842642494696923362484298801333564375537903678100909010661079707601051507145790908678052514239548050932176428690090275959348508380498187813503096594730994398422396360214765817705634089145604716014034573848025535218058716411979790600298383864631836173926400000000000000000000000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^11 + 1479101620942327109001413762187934610162044380593322886739014764830361404024042117005890573126666902279737905032394930706777548079647279958468645785667531239087141102713295623529061688874830282191381726603845077613523237705266241355766730016846500892119210040391446731818990488744843293790021651750083747294476264917242008506349194086443026293101359859410876233340762575523124691190987704788070038138749179254181024692737869558579200000000000000000000000000000000000000/311094100258628043970067964681364030902647458940483435833165121843519606084469905555229617041466203294017717105380872455725223532542996659300467259635291147146487978729951648782845554721358357285220617035441217112516033634855965040457079259238504128517166001543822518613965854396805111501323679067527125508366091524544036338801*x^10 + 126955289183289086014732392735832399918865033765012072351907716094741684775530543510042757687086943252951964980046297778899489330839738483384094617393860644664277705699616340813809835517083511426413878734899223105932006540445014162622680926337979810822278486294121843292741536978040581039827504502580131601057820527078890753507356693532126386135068494692180711130150875856269652088965369280725456574760364939679454181419404142575616000000000000000000000000000000000000000000/3422035102844908483670747611495004339929122048345317794164816340278715666929168961107525787456128236234194888159189597012977458857972963252305139855988202618611367766029468136611301101934941930137426787389853388237676369983415615445027871851623545413688826016982047704753624398364856226514560469742798380592027006769984399726811*x^9 + 143412400951060640622779869493400539976759731076118702466075808337550011940442249754827037826853993635573285565491562316492216968794900621188156025743655669001248546802769248877055156272211259592304411330820756835956882449148715432180172218068617608911259448437158702637528395503667874386308028886652672372265630446469686290194835732807672930046575932472631777296046731300215707975113807461950931175104421190033324915908817820057600000000000000000000000000000000000000000000000/37642386131293993320378223726445047739220342531798495735812979743065872336220858572182783662017410598576143769751085567142752047437702595775356538415870228804725045426324149502724312121284361231511694661288387270614440069817571769895306590367858999550577086186802524752289868382013418491660165167170782186512297074469828396994921*x^8 + 166337836609248133396555625649374257049772004860640131554197093898631885447536197778413997953831290303038577760994041815540856931674725284783766339770254428637286542244084865322668415098597686567599654577927679310322177409990388943168440121838776598482181694273143995187208530175027888749015906707449125306435477302339895192128406234005058411950062023429649768541495387345006098249910224123270055297365604737895047632078443957452800000000000000000000000000000000000000000000000000/5377483733041999045768317675206435391317191790256927962258997106152267476602979796026111951716772942653734824250155081020393149633957513682193791202267175543532149346617735643246330303040623033073099237326912467230634295688224538556472370052551285650082440883828932107469981197430488355951452166738683169501756724924261199570703*x^7 + 39821229885857972545267171627893441087623760349658901876779333526210209939367706004841617183139302178895111893181398086749726705159156711202712669477448893229031635341582873670182357574263630031561487169452408720015868857740930395644927818022387373357330682645769298182634160871820162178413257657728502446169196524508306956404706893883569465352525086045595695139240978819331760460662339609015353218048643102005555995015562605363200000000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^6 - 176832079122954442946153616446125498336540952911368906311022306884258854866143053890580078077842485408193234119421707810928336922732188024187301114560539873954899193274844681793675233605254745689687324703580723633254230412043907217686555299138038172794259729028087217094028856797467310003247149836743940558070060792108020432481505665019591630150051753454964772794128153893765161830136531843019860055432559534462523708783273705472000000000000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^5 - 113964489070654591160322445875232436137022747224887385828051290148316082942560903271908569400271025148623347794897901008740308964429505293860800940366883671977763607200557778170349331672649755553786383421873750834734832443778314150770165374775837307765411467897712024836308055691890141304622188572590981940236347797826889220644788635530446302434039384637259808329632792456355441414082710878320631886652940398358501877155952066560000000000000000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^4 + 133874189027960379969450471778897703501707934501786105931152037766115157425115472115348950137080918689348842009766066725874512604769194572560206585256294968356985325409126055267044471775884177890816261571729963655272860466652000588692790629434638903839351066462126310862335222414934625423904254152327247513054111702416874396666266150787189603796551173301161389965610423044321043032104526888038858629578591451898842637853838540800000000000000000000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^3 + 20512262675105898180567097318992646823126653843157004670419877764761522983287291821132563753296529718896589352335034636664271129091949593060845999665509602596318630481453297427010176892788444814094169114763095873411075692265106591089052323999202566061324603824094401119001999559568617861819033373219824024509151848659325354655830032125026514350531891307375090015220940177069866504133732831002271018472749041250369355245630259200000000000000000000000000000000000000000000000000000000000000000000/768211961863142720824045382172347913045313112893846851751285300878895353800425685146587421673824706093390689178593583002913307090565359097456255886038167934790307049516819377606618614720089004724728462475273209604376327955460648365210338578935897950011777269118418872495711599632926907993064595248383309928822389274894457081529*x^2  + 12754946017414670497495346693510627705444232010841313343931332628076684175934112554590105119504130790194313979524201845600194516208773443999368516522773173113062527498355060823163390863270913895517298961814380902095290557400134769065386022307642992381071464868606690093527760522483700304641180914916609173942485449906648121546651880689550472169119118931556823970789834047967728518570083653311896557852813037708247040000000000000000000000000000000000000000000000000000000000000000000000000/158353720254426238321851950880694117228222615949216160610145123645478989323119188431084631206196658781024441415046521446121337845700958018319680523511359884067766382993494492763129809593813369091090438104896308541460614346412012408179689291569507269310222170114077307917235984820476550538099937605335328185522259661851*x + 65229713908851276652437034643690199949021155213321865937786669244730673524657427091091720614245048802062364204456106073600056178224212003207610160697388186064754501756754557564048176701199560459119347906502017762051972255573706243316825117887703149128836469701349348202186390025633203203150830521368746684185616934835936098600841211970480651681917114196885799948762615774140931934593978215093797459171737600000000000000000000000000000000000000000000000000000000000000000000000000000/27451840834451560873412966513128487585285086944831185219060044640564249809717218605493919773545690557676972046421475528411049517328917684086346800312418339248200656539251828406211443654459457451182106935175185530291855419381291894395966952395362970219434852099696174622064726022932202140326480722939045895508329]]
["4.0.3528000.1", x^4 + 210*x^2 + 8820, 3528000, 1, [2, 2, 10]]
 [x^40 - 412779671454852253224633001002453160496961901469230970263665337260428037079478891744235652013597991292364413187016809755632066900595477605603991333426632652500/22036798695259351945878146254812326385239510936484917263375811810359496345571982808849885087633696271239983289641*x^39 + 445126367162666731736991168077087953348776758164569427000907712685870582429500114999693786909277420577236673036971243961726611395271229937100793953168117808154466788498152075277255892754936702452095297929368118999236193295263338783063593750/2763208134150226505683335386833916579319230947889356321213727146263000913899296689591830679553689979521461231962661754479791489010483651639015453762252760720790663593910881*x^38 -12249474731438288892759230355254787757157344810748935243549284144323732942102176598939212447182003630381359377938723519546311318049574912228129389349776828678481056040310208376597351679346353488385765107319375157678563222515936805381884304921052757082256674265928671549721171875000/3291517381440203998919840632426501042640861417674614513840553137705940103247876052572750433774253311197811640632928720203428125016838603079047905298699786421715405858231208873790897714365011961*x^37 + 20454103840934195044334111952560356236859499287594500964146342233044626865365681977422734018324517712460537016437434534651911930580738473478761691724317839056054560279787254946679233368759934337584516181717489686790974227893481345251673243493342693304252947953397131951865194517594056317431118921421378173828125/107476118237343476540035932400222121871426525918003201986181006166501218984855893930841494015929079760998550419876008184916943690294504999323291278317540686858766015550408490653880780479974119230969534241614161*x^36 + 118382242659786879407382501170753087220542219052666768321266462872102054275781425505792036788526326058823620246575015301144709204069651597012029779468584248567999353620351755348953270279455656187318792145363237940579801378248254554182654198318811644926796479666282602183918956075345455190847132319287404442043782607235700195312500000/31357292551029663865011222597246882801817773072117654211284484606682855058205406117418809496165611247282682990689809698471959229485735033819868083728332806938238900464721905012339513339955098292308559884242057158904321*x^35 + 211472852271858872635482557168354622793752600564588102711408466289351393859952399258115545119034993216983534922710124217393329292594833880616954953379121376769397551010901288122220493518640901782605637919792867062303409174796402743966001999361965536077147030025335569188520557036289625838114105508070742098839342461737434193494923139558601379394531250/9520105375785156979081272191746750865514677722467991936200180811073521478526219502654467981845375740286269838656416914265785294031098642002745770088005568519256268419990035083651288589523707796643171089415772795500510759921*x^34 + 552585461948765850760271525606123486939864727017699561389307072965806508156071916448189306616845980920718665420764271717689070053790098038856317395250155511887082032988084246067288350039627065763798587765987124740828671329085137514461388130216022601578714317329123474139511061340512559275106884311349240177904260250424616915385974997121518084296709680557250976562500/19398077263045298281919820930781914829000816585362448455183295935723034861758649444465765998364012886756052411314945178442997859417017307454198782177775695355803505695150299606923589711865685978313177086696094204609064209548829*x^33 + 9790047969223705980656493163021527847706063476358418619719190427763482414289707709497819037390147657601682121234800805818845669082613753177889664597096728753094876650382198745634138063318407296777886006324876003403059230040265717832648241567563245092798058963633725165184114325320755896390957038859887278496303696365831538193885333392483152379469836761665587850796838402748107910156250/877502072615534524949681793606541698475922060503761082302873470577835916952653371768398402407527588788371615951016671996950416374413014862499928465725276953971877719750445590533279705256707985176576972628005113595413958959401870951121*x^32 - 2766231888189743556341835967840634806505001547778674136005255484706498722005228177753690085878696190278872211128372909932923779674712595925254542219025862766185889020811621868863947693159936192260977974051487888096452644818452478255889127775161954106268753068679966061014185423211652528695261052544580873816288759317383453638861100900315071475275569854613950801364076404262560456991195678710937500/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^31 + 6108893077656747004000798093270966736302127439564432754513316344916792903358915053075193960494300756909143343186298310677393837558934887959132631156655906240902849034295952307155176152895546515846825490256089925717137743657296616669814649809887628306317614239983027496053394089983605592772064325769481374105260877559755967454216023937560790356588391206242922401538169299928563815249130129814147949218750/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^30 - 13120823716756710313760869876372269024545264750118594382473154394479433569512084886863990247503343218740189510984593018415367909964603261005852779497640894898670666756345425814335558090099095051986717076360559178976870836761896789668094909944193655150247770641895910123724341820767561873319341409698145491735549738683956125817947442170761995431390255479848890503386630195631791565504306927323341369628906250000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^29 + 10964867524475038081722325261138670650891267551518382643681495814877886669249858380109923781112636266500481594837600374594744755745614640012192801738426924980447300867871115565750163229401652874004990848298138593786978017048414591630197244786968019479130468124424418061579396036035943862840317799577264914156852843280574339688647650629171134665402053393799574464531126792333033777025469075379078276455402374267578125/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^28 - 43368708147606974759361162689114126575610823063521323304391871546839453824844771162247343853903035642956414960473672850698120986948548167533320325867796131082463588564292088923212941989283586957910912183052995358039451758032301573905850183206722595763150942007891505611718903918378320325544219981512415751455191228525227471866442613374671417747926577269674325139755528933454713882676130799663951620459556579589843750000/8291901607524320623400925712619118746272476998692843485581085266920898945586308827609247824996974181696859876570842934263317979448105005610813930782864695711127518677641851029645935192369566466668553190788228095884754376234348016515649*x^27 + 846312797825049674752025431913182776644565927481152913816112597593939822980892111357707579710532326731213396816503345493173001589471485140355526392815520606312043836525954836444743575578907490243574695154902604860361977210704749045218206250491126621120447545082615718296419131718291169659525327011540768689043424365053172800479807069542449288792276741452993708664007265186447877156584791182017549999727634713053703308105468750/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^26 - 137426402172209000907516306432326907298081423983654219969950471234432326217424397682337824434125593607818449552583130988581031814961478990704533205002777255794402685549941683928104487946389839038507689839918571009284404263535852525687430764304524393445338875475078479044268131802230907869166722320610187027009702339677375524038353099526889420001127176435740713177980711417677603701485161338145619493957383383531123399734497070312500/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^25 + 17886501798068755351787985248887257544745528753018043840625070215223154291136002429964171814149163289241628297504071267688447493991238031947500636855658031487952403063668288177137797293706895356567682023203623822301783390318402342738665978944136304087019370158111289871472749907551576983955779446620058753823034583637322391803690037011097507887293781070442485673600470015591890082363916176027473767311484209585614735260605812072753906250/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^24 - 1890407658933331220702354682143846215984316427885149699403640093182420910575268441193943970365537121251921479923430602726535007095995949253125852034223982127498551657847393909027893638072918124832514090849526813945265858769917833117836923412306144444772198527129092711914520345753831429599383116117976313713388400585794219661758790919826607781740120433507598563737349452622877126564343026266403960390249432421683195570949465036392211914062500/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^23 + 160648478571995208967406516736044023252334692682146848842798223803561144395568678203387747521869815143571236039090242065102907563171292178024316759715545586441883874515032188295366969949949193480767450448100604297800252080963781018417502358020451422714116039006930958270149027251379411600714328227819544519597297913292202883906942760570652474615643389325715211593138308760789214946453644749405866211758397799624908941495959879830479621887207031250/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^22 - 10967780232011330245893579580874060444627097883949709210212658708250125465429277768620400585728087587950872164686161355649099467371573998866037549865609225114918206193768005912721467017035528086498787017052989676781289378419554103453562126277324513083393205939005251246761484499368158457775826870073313517433916675268312473604626047920114465691123329475859018053934260827015770478589081676260274344276395285414649194422054279129952192306518554687500000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^21 + 605611086213229598268089095705199975483465855957281170185193166377465170005086732939379471772528814507922839218877957082172228365452874384292039132369965512926986421333279800773984751219842751844965682504202679851437179258528062138830538516942542602727541896302393476774429521451673588522923603646720038126750367159099705155118398233579895828167473660914902663677874739486887683845493751715425075945187382698365903717363512015481319394893944263458251953125/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^20  - 26720077052816134140004183388157804675183341036434053149320243976533242124934263998549496847874187312671269666636274351109722667816[336/520]238602203670529546692799921976336617225214116269431779508554428504724916693181247446142525561511492251327720323118524445837192156033927340434262423100875834146779046218150233801970161337283573832984736936149901429206854463768714017425950423524957122295569786202080439222991945814877912113161073648370802402496337890625000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^19 + 889168712426500635004441299853168488968302867336528237105403085154236503868348422771715341905272417485061073946712847860362966738861218644079325531622233865144696994974888254760930639309194030363541234623480636035894626687108108052045894144152622076846993533159130416970095813807473022930230729091410753083846754310615525162858702490139230290936287696429049589977720788538138375561420294022463234359493814505246247640793530106484432451452448731288313865661621093750/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^18 - 20595156678689135031872945379177194125307589705174344346772983282218817540512356690625188124840525074904368292905137372842365818427389593280779400037089265795951500903463620440064964219142881201729707546813940410752571150357382256913717421326667435342705094927264575501237170078080081856283043460420098032289774304067140772582274040128604482730030183233867662872810620341413423068380956991463059723043170635750111706046388529347396234570055639778729528188705444335937500/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^17 + 306290801469608753523601581571067636445059123539247546269776567213174945848247105960761166580402105222693896921909985099198809430210313092469520755808858958658012848103909561011770039780821985051855919334061924873710639408942160493996172990154575371654105982079736521942897725779221053652116330509542988710927250297196095846339874568462904749826946735997689079814582953880246097352389919981584129232456135894252819211165770759181686301586555742915152222849428653717041015625/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^16 - 2682646895522449899805286692938793884424596234875499619873167894580270597118257988046278872617865355718073399670909592113108188495943671132793713696062666722568015784467114712830377996729149954063897581229917418353943892114491354562428149904704661907842290504610573476872962298786142735526949804421600538767358470102686501841899893075692827345030243680382562462405517180297256880675610481964701879669086464320206203384494798912327656603693526449205819517374038696289062500000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^15 + 10405311763338570244099269933943674547549004610155302373008628127427137752969256780240696329294316611912397253561917035599448875040362312249053242607288859631835725211970473415385350849665020105906102043248778174658919418146954223415294019195454805794283679181145661546142581837602227865974310970641303060112703540073318148101037880527947043983429358266061333186796579296170007060266415060035823823925076889867535500094039298851658452427226819736461038701236248016357421875000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^14 + 74433815180226611218763652008387847019236152171396993905357930817448436780664952310028498205045596208422580413036959050303791054489285778329184710709408449382093679743468336911756660688165186044783211041947143349660682368431372309191594035232300368772982925806957506926876398866842305491437772080726245593339476708574989492029187379619965881839695146008220691236643441980755081661399165417583124175372896749921375020736886330647370975388543712369937566109001636505126953125000000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^13 + 3066274289897831894897271194928619914718383407743653737468757712012699079194133478284071589869605292911584542766698291980303640083779800506566775891314342824050297612573313818826359110258084640662200830335453289300011000373597325184688789564406765184367968669102584111482799400112578867707759201528312073776693516037870764391583024996937420754417016119019036346692828759062235263836404844909927842538535876256799335228296532356019996241620201304911574879952240735292434692382812500000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^12 - 12328045171156273279774586634902778958511295707920612636883014350248413144599493191055380716663761114381397091262371249406120504297033605746658278341599807315023622974066494674346649730421505072693841981616039017217258112574857204529045930265517517663801576760213604040791491383214528676161321442759089977713749564305392974225410778582581762278194191384804013908384737879856750619656666836716152101836945752590708254982702886076340758648994810897647766978479921817779541015625000000000000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^11 + 54458372723802851681627018919342815276432473794579420747770104831589259559749217752611059491376628974223080578751201033308334109219892137446040399217204662906584510614303162463823571743078409651724936950691332960649212707094896011799756751016033267690186346267606787411580947573947952231895598428855610193439709662301320523556389241861514719205615553024906618974363769459417197307003478454745376098760367127723115243224067096678811120212104074367331918438139837235212326049804687500000000000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^10 - 987554483504991963758993009748957332524394515956753301656164659252612890062953851601150791693707881521564664901968769902940719875385733111808645526341215781783834166573057328637250593457978296280161835496338215043633532415217278231062667916674933822972209992198238355720789542237328695371795644430141271144640227189572106970085004321503735389051281073039969814556340212019146977475810529090786955459677315926267529549186275720210379620508933662392792030004784464836120605468750000000000000000000000/38841012793140238709614862548584293074644760678087530011406136250313684534588499245117002969722668535316869948147632692075542114256912921019075781035524100962649955911059196928341485901099548185973749156850121080723323130781945972099619*x^9 + 702925383856251948476654170093523939229110425274633928293868799480804653915126971110775827691184128808738254968607270511594412586979708273480724574369844859837189932944586201107632839645453783412558508322310267889510907759444617644692932653255027400923947658412364944193603282186614174048102426682299876361446393038030549453243434787049050275002555030584107842614427876697712580190161653801657235720135176704311946460519721225793711854355034444191696607617814152035862207412719726562500000000000000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^8 - 3271019642743408029766428518640563998389734164359118069934602741371847952023374062283619620557138410809043310193719081210394929268121738241089206107218253832722337178239336928164020912682414573729808329724223936065570182906236748723961974124012325754343052897518565328140176972065482589959048869049833767299504805688340076656334950607080257970885979542767300335262540248893938857383500216480061881697680517546724709404006972783951513603561619958348671843850752338767051696777343750000000000000000000000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^7 + 7269585899739727237875835502704228321862773136242562340281988041015172127239043311116350566717893564732954372901373974513930407957015656641377262662176251144965697765297987721205673468008111628264422233667995149955276632756984919766013103650103280136181572356239544247711272121330247184403530540941983828954452009947952243237276799401253570601107656022521646695014121520389431735815262414356163864943629420005474981461948392353833123542597416909261109907447462319396436214447021484375000000000000000000000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^6 + 13512091423227109711885827027453763325775601482645411513211368037801601112250150689692517993515232129098820599018088061237463375934929637695884252158782737352274888459708839832127682832534787506055205807652061487733334299678796678248025696664497366286395033165214852631345066920000647683367758513478467470526574958907535853433779026177433896312498639226794741507987030281421955285652462064531280896578115393365006893240774076832078758171422610406819941886169544886797666549682617187500000000000000000000000000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^5 + 8025129117123337064790309908323238185662001436460961884420457589720406630493779402586709543114833706404680057124820851931497804857008651549096640731840646808674480056672707268573582574260825304983288471913844419496906793865419742827416667361093369233413812274913651295384992584934622726677788214624911754733228252905891693869144830339925867618798332858229753768169682237174077120047204010681510123492312828605647113868241333482933437196866490685037698327164434886071830987930297851562500000000000000000000000000000000/737979243069664535482682388423101568418250452883663070216716588755960006157181485657223056424730702171020529014805021149435300170881345499362439839674957918290349162310124741638488232120891415533501233980152300533743139484856973469892761*x^4 + 349640044092650573049702361225078231805160716981664797729299515878241285161819771790648438496634530780351661968929987658565924987622754718485878839488535291017267300875688113727721346198767068282126804107398770865803452842999664226291165087842073030943018123322870465096097126705403037840377139516142383014331441625049985976741997770683189081744476180957974348355045671106645998611122816896766663259011011907393400198785083270732798111420785991398929581919219344854354858398437500000000000000000000000000000000000000/107592833221995121079265547225995271674916234565339418314144421746021286799414125332734080248539248020268337806503137651178787020102251858778603271566548756129224254601272013651915473410248055916824789908172080556020285680836415435179*x^3  + 8833777962085197387917710056634133373187697782386556798868638672237501326081534747715837146503890151633648063846234989421393076366963026182472501637614237159367075830368515817742389257601185221976290751060343664939772923277541344515819887109300367542364657890791595896043172908966261829996077761989708241616379139495141388459281064287341749228999379846179948699362235488521452549646576017003703080352944558018212532373874279930097298124680449404877435881644487380981445312500000000000000000000000000000000000000000/15686373118821274395577423418281859115748102429703953683356819032806719171805529280177005430607850710055159324464665060676306607392076375386879030699307297875670543023949848906825407990996946481531533737887750481997417361253304481*x^2 + 1340629989166593045068764073118520261544347922065587605505969338975838466064689775488282304233824252882661320296053928624197663480498864098306653271547972464534247903781975130236464482947972068691738177423915688926556737553015141137962320692685379374907237160197593749413091297516917398503951074882879398362340101849882180410353384132924666546139261072408654312872619089415757046245615509753623215200247817288508759897211475298206551087787374854087829589843750000000000000000000000000000000000000000000000/21556794501845451188248167941231972238927537277077080898432186823350680622279683699453507471577476813907694368865562309399513851111648542685690234656872467125421318254185427022431119797774451962235989384560864789958501*x + 15838387060329210779725025390168899729092270353936752396033601868280836869861997845964835744293591269392481739200541482320282347010280032327122394570816577973968265787965975706577200885575707579342756659209501665689168751848376502449340761313041524950894099864014346855120693256800364850437707113727657316412289882398792193062084024526940024594957737254359786084980161523966224854362590567398559183477307703812042571911433697096072137355804443359375000000000000000000000000000000000000000000000000/4035564294114536529650997681254334017393088985443737014353807904453436067460393308181501711860283382680901305942182759813653430011179301669566549617070762174964650007029884519205768375427564525440009254062611,509406152456115003498034245277087436758683403781992507489429662513891237325605547887626098300147726293188495632792416103623233664804202774643056798208905132098469931839460765087834160410754835821056533759140318724457362920443776633530228015507973387778783744176099978031250/3399343477147689933890096260261759228115160286471666754073315983531650329143908818622668553896754575405636689362363796993272313411886282684934080628409911887730674913055774986034825178789270780207434080610548657102412685362167*x^39 - 29952849439982436177132188153361894331415434747401388887287449141375725413715111033781337023594523484476442364343330783923170627453832134014615902999237372705088719893247619724237767500133479385763866325849885213004942197359062270066398250631795611082561810134951775333439769106145984308201844966904699616538299153588513668196580088583937533833117142128079584359375000/11527842338409398874669915371680793993702698348996912477692439705251164120475510272508011871557108297579502415978082502376180595328915353595940939070040337556106016675127333960866956474066077469914053334675681907408327368242218353561589060726473737313899631526714722890303876096989513397125109377529*x^38 + 1246372316115140953252821499391424125202522581965165767035198586686377791367707243892741264279321732702312187179122596746391820689018147335271986007872184447888696696436806169917122255421825116454467228530520506138812399259108039232474341672942597246717344763153075217023787580926028867130786089822900139382667746660937217066436502354006398804512943798942931112844413737281575384557753382338523177186035156250/13731898425757141126424876760016414994410399611110330660484673432981483680321506400216462662993013087799762456028708096596949514806438815198382684862604566641234578525448633245084814542949252692776710352760409664663254427624699860598204043948066122900352160545533899501530573788770488778790678809897306617038003754615249*x^37 - 108423233812934575369289372067273133060592812289572108095215639326365551033680582949912746297258202286317688075202332968737699623100083383563694026261815254384249297352759940427336245528617744935558339271988206420636343819559235501801630992098312965482296638960989476038821881832047912398364717722771926169503418741951058815156491022115943660378994544937463597600995036799823430661509546024711690942211529732202006667876357008658400085449218750/16357357156684490309340464880276823865742176816837595284707669857994296266530101390938988730931292153751794447767201844945815328303457502481883561841505622613255887917420607511220456602047880379565142581663363648600666279996265737067526783044030800466066806221413332931406594481099928803349724293384393947497806509022830920561143868109742569*x^36 - 24972423091749523561831373520570433066932618864915959855220263508785611849517073563598897141642586258816033434194488155177510739187900147851678454597974566705037937241688774917534972389003766946821242717739162539117812293972768118265024567636508888407251027588608028915008805807374761731734980848040260455839640257998886642628883744679849398307003085926299930396371890699807093591829969722769133585042898026780820360830016960473540918503513590147258308410644531250/164566610362470061815594399085184964357487109980749346419216016509351938397345789834732402376179029352880062166801517506262968785800549626337008287570892190975787030873784762773603248720332528565614446057623837629749560649154950667306900313912128070526162511953029111342998707755352383611219801345971012647136709425584576247967785164186500051621421*x^35 - 1036260858039642459141812412688726773290403072865128747633945715714112534760791209187079900184445762034769305272043181131451636618606471935674536274917614074666249012565840612013296276132890479133965686157906744054035910329480307988461387714430725697434128400933788707375854062329431975380007222486529080173857370761857390874748842314045510171801937135833476373096588143171904389415035470667007261147586415182652666034719444127156728394269993199466280907770126709607671133995056152343750/1392407350275457678849652512340992107701457868989311726837960378551659715504164408041919067062400072572520863201525703375079538807649058599564351478256652154378828084783533114822273595303935768584713686652820506621030621030528204896002782247984279126256261450272964396068178225512323203657804158915262674450334340185373767852576327173485380546940247766738249*x^34 - 3092709266326978740054198443003876553174431891848085959679649226141649915130495881549536329120023086105658466965788856273401903282792590673048769862451291713076301624067859462594942874377096397239055400665578555823577230699020183968145478168609315666565109090669429470605733007038876153729155472376499632528401352100249441136701733311728936325562537340074437493978856432894831983694187272213614480016523908384442268147057832185193612511732578654728262426094154499835807039606361404517173767089843750000/2837156133899189441318344646974748623424632956261906238790145026098405646219998781516340071672561908946912124757358423291124315849268871408633132034565086246453467015895070048276222052401813444819380268332100393494305487083821433118331145592417953872553874044055854118192583741233334476199416110408272907555677557145098397945033728229512315566655074914291940501*x^33 - 64002206631545985509612317329488272026854204597539378189419693703503835951606708638116876839496505615065178736726709224543124575959860638823260940717137527555743325257150327157707009340033205955967253700408935438842470105917355256865201777885647786584931081408232388782444698534855161857835437396062379420487888958841395940817759191245834122748803035230866577490025981872509483296962470403962828342100086145173444186942847325446056752276464688747294795300538001162025752802054647548966506075793220966950058937072753906250/128343152471781244222479922221760917866230956532956578404436096190206805837107639660004211952879358749610528730280357425771686379006927915651331700305073217676918336884421115097279684408355201585430691658038207723224431387436155366507609665817548798835523078333760803554470605846905055465984220649873247388014878041994543788462017553707017109234455062459038166778571049*x^32 + 8846108897012906980077329400152444786710630663652060226125683998590004876768732580317256479785706545635436343030129091802432845624424915794273814362723493513511428619204958632592566169801156672444824783468285705336653787685762807885797735055818916244809173848919527190224727866954711492886396023397453180396190806184213168458639169746085027948641580417357077271621971325976412634483872811789631049268424701420505986252939287774175904306944147572592286784480796104991322898720155294585910075003748549402474524740276858210563659667968750/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^31 - 134732494715365599957427242557400863618734926996371410970394851006685794755822939151242089681484059516135088776722421570465792605922720314046303296780950893332650310001365616855397751057731587979539185177699440048608838141327957708184106988792295949188427174158311031809850610443316510833097519764945383172607418190582695084955574259928039485200626145282387624932411891843525069368633893250941466936293794533604755624936015300472184241581575742363588936767542748266221494085546390577313112261983463766072258698111950974445790052413940429687500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^30 + 302138478050030703926258153812370625384516605478860345884412050895226745479624057023499655054271363200942209635318038073784907781751373468500647005681139304630144356310550958670620041336317036896671802971146602982502741313641249251655278177848387591123298945195599636127615274769789235058637228868114820341040691543086110938709718674061880164657730785576427635071634501369986290485927669043078180194007820198866837298743104950605648607432838819072331454077445381680710326433684859128057288549401706395184420849636606241071567637845873832702636718750/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^29 - 260152296368429502127267146645795107068750398467494654285715594181580999246213358552311213732386631751201669604616672705009828874814344878727725973496574752493795670482079806682609354503018338431058570442401232907855709212739870520684839541668510294937080455292406874659166049000368778656291948554407061253228805052972330097534872062497968782168046681572703669124011340148206996718407174981636781856799795543758392146395863787793362765929106409782843497747608253157101076690687841537710924964008531253630214683636120422845815799519186839461326599121093750/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^28 + 1195536704930510486324715134652690570375605683972050457107455481374[232/520]444217157150810391554314402650365447231501358038197321587282140312727073705476067086613860884927988003594287198276454411192890128141707098364615907033356665267682473347011430452218540957443516964906064634571998395389099374044869968198563815755502426101228167607909054412074549227959709498756748210395691102813586320128578369574509280191707020338929441945358874065091911274783462351256597667389467665027152589629217654396644755854793343430516457191671161581325577571988105773925781250/437810218354890534013360976027515016012422299262496069215339362240932319763502432678842008461866586468994450933054458368783255689358228338423145567913713864718315550521877920951114713101809523107172397955865819134591692063561845004798615754515434077250153282080990041797087982086811480275598599702496267193805674027276241446301763947449484285176289791209285915417314034241*x^27 - 25456095738047537331241748384608510774848689053712295180369507156314355107494435011957060107504893239585393642414019304682558305929160282271859533186816833612980140451236903817577340499182069239080811140018626801797881571144658778521937049385438628898687162103068476846685661897838434570332672004489190567383755324185935169379993302968773389237389518840140201802411378576030552632595254207517453003460346526784714194224032150259735608479415978783013066379742857407690192921450721273983727822303888688616442918318873496523297411123721815329190576449036598205566406250/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^26 + 4020900173702302929961717670414536214525033203743051545233256196087153194798093765125702590513843063884028191141690965573470052094959443269422215266474098094833117251633809677425534922863814544782219880334581752115142218128806054087470982029961006883304268320499017252345432623343023843563609426191410979592952829402768506386265097958965839032338412520588592901203308058855236609354414276199168183427020816640507498760669552807535715132471710566417364003238781948539644794016343498893996855459306542972574808920530915454211592029589544296186431893147528171539306640625000/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^25 - 450345438554643860820061143853103551321687002875606860230642200003634960471492188943179034375808122793656161616567006774373793445352294868887887629484834675233527848107716441574279398790162283591724506736101779267494022675023248173740998072274525641968633886073263630685728279767407880720808888047543967852506414986304378546806345645125990875931208396028533023763202739374629100196592607184011863184750751694155344237010958692030612342896197647163110989344733318439250433458894806604792053507181730768299713178113192952960367664504801410354950519376870943233370780944824218750/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^24 + 37672531233816742044161865365538440033269018556260054036566577106144803078643183787449101220407949203454539263954344164489300401342112191803556058621995955247279139401561410856880226198106684245688360291646006974140757393681984197257526216143366841644265814035750139973025874071820619374554239647989954719016031293133307373708747436148055127003571088341862459862372666345103421321686542883249949243987503115860318796230228343941535902001805085512554300595527127469079808023364736332378543791448686857411866685256562801525918376455491372487452417239239821356022730469703674316406250/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^23 - 2447424284905464083119713882012375967838063955379022398680127439940654874892297978327536860143050995771222490592313246945725857875347905892950029325865332944339840418179464816863845565466197980850330922842668014496448029905127781376617889952160913659254805412857329920157594724147480257454289139084638269150730214992705086954015350499139783965308938272884993577750697531826969079302239789858544872057882671799661268710383895435289019394300348430618553420503542897065631305083575522211824243418729339505172165829938406833118798294651343823972825392010221889904642011970281600952148437500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^22 + 125460116129869086238160738254468305383977811709810187502105686503808984863667960052508249699853795336356104342427410933606739326190175718869851995879574630758345964442422112106310494413790402310736402869704788427200681172318172036370838652341291675526731364137342833665916151435641443977049768996620926459608422727592455175520476088160071025718512971667814247739730360237525905542046606679653632605104468285212177996422699340223249837696658871105325328402723478145751050630516629548426218127333406410312953648958624964708996849710737314074819090866166892972444202314363792538642883300781250/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^21 - 4929768680822801581075172481932153389281376527063960510719125281724295180864701434235664926387288081026905962934628573970725756305217529731757487801635862475677148839908498107195794735761926457446811191021349178827666148587089900848901869006752006896507095836899284734089668872350890434535762508886408303089596539422947359709902320641105944617482439564821179927545200351118037631397916621958255886389360844473798197225665243932231022452994741901470947186525423817666649710507857418584142466417746669841157727271637697701657517663597887957331223005286212693332181800087710143998265266418457031250/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^20 + 136796491292523299400777620516452635778683479121483801235888322039979573097168809172277666223629152089924303113241504652511962159612471833362846705111906139857659880102476985288155526676850054747194530310471520979233347076197632359761895611036163972553204484018730031681640419333125237395156034479495867709934549559229731767070877507673232439514425558575011816290991274560520397784866275195729598538748701964043046382170270552687008332021084044761951642085069105699380977392132668713144201606992366671641195057308239416212065627252209257010800050416970296456378730631797679961891844868659973144531250/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^19 - 2383402782928186538361505323505451904626659257624472038554224573881851270401401823688753251450294356263656905628953045781462108948423050610528595640034709330047286106734151612007973229813127661552962703841655756071613615353587332407678709251142890268715504242870007340018077215473221254944017910492041844589946503214598126220846453567237081237238659860031379645025511787583736377314255127777858223425858264602887871376648734010563256848116579207278844400088397154987956524638860202412754175615622805417645541847437711659875295265836583088397675130087690716687012434937820160030241822823882102966308593750/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^18 + 24664349304080252256845940602441474934199517942654662873669696531779961970017031523460640797737903758446138669475658994886948120503910269421618858041438460260251259046442811344471404218111758560534157291331318564843211173818159641871096225501018950525175802673937928979030022858398061757003371346284161716472973693242774478637296463503249069814661105833266718146410550608284021638210537839355125106098069589689714136537396313696792729581496259017259426002951368072924460617023522594032106643654053887774754068254827587710165537017455415136274859414241299202773260740989558215119359374511986970901489257812500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^17 - 277462117173456706338341809267813515061034445130512163964657458757329850434737158802455706752600027499133637311480369149222390382765300642495461678001342668796172594124271206872103557899147632033583693878031515448206412287528090772285875544684404306695433592169798497940099818753560617799614008616864638719870808768950744547407178777235229673691147491783624166052743486974465056335007345671489179410523846368656786978958905539741881733719946757819578259199713944036556206994373926971473817596758737587073813496406811558968946913682307730407569677241563503876953181978342807822990323529666056856513023376464843750/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^16  + 27634470197637536132679349511566561896376068447607178623623942829674297789255505325677743857196715859102350715046076768602924805279465495845146960035979790764506818532027783862683117774803852049127529465810285626652136186324853986656062938431484141315404075581054375082446532828244407442023024821466012688797656918071445026471469073962062057278263553665108999086739941004595304618566334480046204896744588851913873298662655675910586755962156609898668411794107145583715004854314020665437483966082238221475296150026282690411841523943728564594805834818796625910593596920760556256979612044233363121747970581054687500000/292970747620941785918715239597359672369214922062873309474926340146187792924448996303886757542151324780003805511592833043772253807164528737741804177024966420751354015010880714019918868165872538019085288857684645887057598448548903800203584978585516036656117609813594839999555115832527983041565980252046374287584248033290116456547796927240632341208193920433281552422112398853*x^15 - 301669928506068875839867477504357504879382614711885994246085244215475345920288279158480459225116675581001457592425416186390053517712475290060060448154969642794426381304310516668183303313268056199096921416729169362370521718764315910556682471913946965751457429150976700277688330408282092749441189383190067856530107839580010705154352335695471990283990173671395994899717372255111123605866827492097542724125739356995971539536517560355266679528813544431649344767264938667632874537134215217241221374854819662229805143918537298325628767351998333350119070032098553915217049327911202905028176246560178697109222412109375000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^14 - 7917212338062875705259123636881543747807990055339541605722262021289970543857973372148731382271410879076777025046864775388607219089055616115510165886481001585572815946763913647133628771705075270904181882417088599845360455561902087413906197579336127915477994642600471472293963366442880766119245005320587744817542893803898539320884468380090804157645519372224821791976794731882140915373673712829596377412163448984435515119830886112272792925195842962608223897366665749425619836274103187452341842550020958645819465682497623193517332180086922350913052734726171052236610757655687481415540673879149835556745529174804687500000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^13 - 109118139237424898418253169792665592754014688355905784441723488294005692147370172210472759181609831439728604139947227870786120714366834696586155452134702758316490317413395987705202766904928504413553842168092494048164369351164038856487458310775942302270619107239053496826969238545403365635137105163169039295553206703130743255860997820548086105448606249898484683450505573474586712758006100932035040599794491368003690526797758730761071620059697999129515778355562685726137005324498207085459554315468234576527539184677897390620654717110807473482604676331208898896950338138696107344316477139045673538930714130401611328125000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^12 + 1266926618786480568729997998243938935115762592249324370810037030466413809508980167347388959699493377756264204638834449266352947310378503150764715084305820823285592924260466586777752148980223709822141432435923454185402018071050597609139435550343949438865581595298163038002102242458888739531542870076065333523958854554133203626037923026334812766469888647415376010371993561572021754071874746388893461723891567808226228230964401012118722295726358280167102162845298556244176367547681959398330344435332110192792644942199663151125156701615503770698222133254866451787192567259032489196401982667339325416833162307739257812500000000000000/2202787576097306661042971726295937386234698662126866988533280752978855585898112754164562086783092667518825605350322052960693637647853599531893264488909521960536496353465268526465555399743402541496881871110410871331260138710894013535365300590868541628993365487320261954883873051372390849936586317684559205169806376190151251552990954340155130385024014439347981597158739841*x^11 - 563344903200212600327175730563118132184618182415223850960583705193620300166919065955750904445966404318439823066552152502936188892578503858060214510800699962028153835134860889253574955119557050125018230158110474240701258316946056719699562928395185438972441929469332017818267314756856171750413957261235322462670477342821185522685237894827095010314271491822177533793305384753070119299231205950062506304852210162477918565411363640506222318368702679091320488207553427244085817084948680309187489054923518281300721639055138300363802216963119395603130015639897622027796811579198059567741285746933499467559158802032470703125000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^10 - 37339707048395399915729842995541057416377336546545123318937524419846694688501454447455964091944586595109620997072836974934192211469577573420681052185048590580190384972581076568462172678780219072944192511700605699377010926915721462420672842760942336313568855185554425079576308702735126195674988480364421616995904668874410693788737501055340223078041506150527672017814274346281546346213637999638914083404190845896097476441345558116093431864042648314466685149276976958931305626668997569528097459215788648861859568307104843047325454148394800991871278876693322036689182823421812024286201014966479760914808139204978942871093750000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^9 + 135325110166796341544736668573721840716206928231910726708261011929610650809671561444380545524981670850802925499520682955826293809537062301436552529387164241959985084315775388573191266362725101247339626283142842886861293955240903982336249539862723047945986046808756879353844855032164152791911997671316464760631039317432493223757969243710044131379879520675071387504781628006773890623659336478634210969976225071889716529713931211643856631324586826025189846040879807362630352582838312042836001248127069100520881265276732019538601063362280785231341778991798344975191220423441863506008354944842864142628968693315982818603515625000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^8 - 197841814395162341644190542720834155008952482189560244057210937613369345765500042541403826073315972874599910980286815878562636749456620743189829567221122002102741663200467105005501084885643911592564210976112723882607356125993194112645958843451119114062380361169205827964216424033076318343647523819450066931631394975549482266961259919554433753379315589451248309390459241852514462108986464511679614310716582647705966693945488884681721614812252723160958742566901678899100415294918845331381463049966428260538366512571822669539039281967234581597451683877992820838189309890211103646153779911376346944962278939783573150634765625000000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^7 - 361915959994871470619213801828337443063657373238768059647361317204358771377044000197518707388713705726879115172951856697149270256149532014587471452502321527604813340795834699913021825354169208881963840838798952457858524263835768484233475519454585202719304483736374055935132651873274458002461990895976894201510972730798002296913056691304747998887288585325341343608860461171077420578723495689815277284179532916757652076610730260235040785584967367739749372324243178193826909406006818622880091050508415554958179717137383560331813163144789107044222799246037061185999009447487448142910873571942431681236485019326210021972656250000000000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^6 - 340055589613752741990351365955018126034004168898986815319983235061681765237194697976425935984631729560000300579831730830204125044097711307714238289506226015567545626438631547673338507962840365177713871219540063392044059072538800463577188370762303957752192303694308201773115319125386493664272832821306026322974407474774327846369475664625396704805645208180971384246835668564784290536516014105218680599555054972693056462008418085117076755303920307504519589680095838441680807977519333653549773122201837590897818196466208207010138837544937829916869525543325636920856754194465909424763012253167815401866391766816377639770507812500000000000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^5 - 199691405673890252458680981402222617999425819974619648991393785592357865827692660790398202405377693406859800602615373323481160983633498625125600745546276395536668668745700761842257435191908767546427135388181841323530931739458994151360339111340644684020924463677522008990508281827591541602989969137062114429452944664901788226174174947917266729180494945270201970380422652473191115478670463798536590124011808476412112170065354982217006308816133350454320061882556332464710750708909780673476529596147532456117461570618950672396435073918065833224005954126773541615732944463020855058827882078098525653331307694315910339355468750000000000000000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^4 - 957254748768081741590275649228844993261120469523918238161808438212206886143165228527444501057724875036737136456441519360331090413688304350817842747280495431308663478459564207935[131/520]1818859176482625856435422668804673806918272922715610122815237715972762429884731415163862688054033009697664505349612428641742397742673332923036217886520923255164816318094486057229306935012435157394140808680696073495284654802910436340671024996722118059470372451283279396127075006216127328448576855027485066737507520653773571387696250837123767218437011549307812343016316090329636084756244546797171457441777420172002166509628295898437500000000000000000000000000000000000/115936188215647719002261669805049336117615719059308788870172671209413451889374355482345372988583824606253979228964318576878612507781768396415434973100501155817710334392908869813976599986494870605099045847916361649013691511099684922913963188993081138368071867753697997625467002703810044733504543036029431851042440852113223765946892333692375283422316549439367452482038939*x^3 - 257506304150045288373516920060531794657526833332801070308014478149177731089567096054081729194703448849340904028305157012551496059559915269944719499493715093847794457032765726471116634546623118091061808134499918475038550872943376346513507486629339212483857015679503821129725854810060093200113824648149667203027824949818202474256056997652552425279635565349415478186341148449799136036225634971557452780580484432179366368580738499417116153139399217816765672804374690314224733798042991423213024796455424211517081865082551123233895093089416142668439087714068443751188444948061438688480251357759698294103145599365234375000000000000000000000000000000000000000/16902782944401183700577587083401273672199405023955210507387763698704395959961270663703947075168949497923017820230983900988279998218657004871764830602201655608355494152632872111674675606720348535515242141407838117657631070287167943273649684938486825830014851691747776297633328867737286008675396272930373502120198403865464902456173251741124840854689685003552624651121*x^2 - 7651332393361756430048540238324482301054251925907094780367527209247431935740495551233436070810222391623560459578663179803342319198299347971612163649745525689127181009334444290308206298028296377273040373348717319763060801498068646514031932505971615113838695787262554212382777249235432419309967239368831317319007482252013545836328014494025917121874885007465351159943538643452174785934709304542148631324276281919764964151834261968923180203530209071089387201458193142539864431445518824236058279201917566622556439247083177122233341544017468214321247507141211151781776123037559500517090782523155212402343750000000000000000000000000000000000000000000/4436630111703264117613328545515816142890183453838929017373981762223923798902501958640371223099133801567096258873761365149460101028742323532745677877754521489701662010839456788977662596265731570774588730651868757511192020957787409980762730307604808850774192142939150345706373833708057620616485283031195910247776386166915338114746144297358390146117535622731*x - 513985970927280539316819911712385346576465776353676919808158020106095940699855327695019098148920172879558025276778286830758429017578753892548822349686706370287165881748224474536989850554186641395780302652706473067260379456182636117699084741614648871337657974136653987316106109115583634049459513627586859364333545413285094524554667246520729573243628646614374531391280021721408489101772049365417977773091671246379661778555016191824530140487197996574434992538838127553300498418423013177474079632452430978237285261359492984635595812615221957449500745501724807695609342772513628005981445312500000000000000000000000000000000000000000000000/4348504705638372835719560593941197371250111042172513158066343626110486476390595887509039585364758793101419463616832133247028628451294450027890713152202895910340381399513320506590420187331816844152150837265362461510638257746058908454237309082046281316371621059564333113673681769601181766065632244698021450145840795777756705979952702042267736451,681548228665503072345481077295615158747587713442703507690878222992570150195023014493527395233995227153816279585663637578814133041450487154506240367543622918943361721914227964175321938591511393052807808822346693328036434624566215449506445168639857904422481128347433264558701425638904373461971523433675867717090820312500/485620496735384276270013751465965604016451469495952393439045140504521475591986974088952650556679225057948098480337685284753187630269468954990582946915701698247239273293682140862117882684181540029633440087221236728916097908881*x^39 - 7323082672914802447711828757927033567727471188995493364376839623384040343516095395675500248438407754154845482083672970570718540055443517741212566102135364368096295403846385777210408747826298731665475383355241613163417413028375939218233282646144658249164319961273723624479417053679565280083856307552953635627549837040945403583055824273886781349210652111882011009636165373290498843753314773522413289578417968750000/606728544126810467087890282720041789142247281526153288299602089750061269498711066974105887976689910398921179788320131704009505017311334399786365214212649345058211403954070208466681919687688287890213333403983258284648808854853597555873108459288091437573664817195511731068625057736290178796058388291*x^38 + 3828967530878977697669038205973469355836918107459344585686342194935450845023252079502080723813728785299043643192878529077577278579483156148962779395523047754968843702495307590044134693898141952160224479752953307537298538610106451608804683160469750592883716699844522542264497544985121971516628850041535887002898280850619921392776651656603589758862446418283487422430770759933678057278547280473684688232548110385852553049785455551598933144234164428710937500/13731898425757141126424876760016414994410399611110330660484673432981483680321506400216462662993013087799762456028708096596949514806438815198382684862604566641234578525448633245084814542949252692776710352760409664663254427624699860598204043948066122900352160545533899501530573788770488778790678809897306617038003754615249*x^37 - 233244498215344340607720879907311768129135331631947759412958749172515776337281492849659675976609492942123382398100682297770625418850933075727463283226224543756710419926194122913012108075133082882926748750459615393894268792384059755861013620920258537570409654691379879407198820502972489093359398557219869885804288377596474007521702473836875002621886751509941828603495419667385589998812688312151295749314412603103547654237149822305229925949283730831117564696169501142917435588455200195312500/16357357156684490309340464880276823865742176816837595284707669857994296266530101390938988730931292153751794447767201844945815328303457502481883561841505622613255887917420607511220456602047880379565142581663363648600666279996265737067526783044030800466066806221413332931406594481099928803349724293384393947497806509022830920561143868109742569*x^36 - 1349949477206135340901304570831549898636430290254516205097126217845819921181050726441727838410039036486526092832133594731548354399836877420831774350697646732154404694998895992334228966428512347159169822851831887573928378796253306277686098919034271129930290532116337338483997216642628337897977290051529499846157951620810513387128308573314558596715721832203063148235074401662495795538999979860681172237514336797273761122294244121675643828609434590761141580873208587343540284915797770151276564390325546264648437500/4772431700511631792652237573470363966367126189441731046157264478771206213523027905207239668909191851233521802837244007681626094788215939163773240339555873538297823895339758120434494212889643328402818935671091291262737258825493569351900109103451714045258712846637844228946962524905219124725374239033159366766964573341952711191065769761408501497021209*x^35 - 121970656558407003776620930457902613642221340233680169182377725816700239642714150673362615759417415747016927957147473226058092246981011418196717146898141211054459017792834522876126636108072480935630222293465312194698395321187579503939084503392743663404197477816365040406001589126392752837310516229841441537814417999082894195399617788514769340198643397396832940422891690283375071381252996502206651535062677251300725487718601626194881942866343025274405930726176158354746120586992933937503911326935805750095876165264844894409179687500/73284597382918825202613290123210110931655677315226932991471598871139985026534968844311529845389477503816887536922405440793659937244687294713913235697718534440990951830712269201172294489680829925511246665937921401106874791080431836631725381472856796118750602645945494529904117132227537034621271521855930234228123167651250939609280377551862134049486724565171*x^34 - 6055552788996550115817994376334817519336532636764342716634215408711555354376479601823342469013501090846653069610243659596493958157399057451240041905402436424107017035801505442336266738908183845389470342451986171951872358816578457383707842829721398755939721411351470728337619846660210861634315794621923749879840970072133907346318065498071692298699372041920913068725470666174606419602822869305698974943329160174050092704730930088721387870239087680201614797740250220321462981761628336625904069909649462227115800705331072041006642580032348632812500000/2837156133899189441318344646974748623424632956261906238790145026098405646219998781516340071672561908946912124757358423291124315849268871408633132034565086246453467015895070048276222052401813444819380268332100393494305487083821433118331145592417953872553874044055854118192583741233334476199416110408272907555677557145098397945033728229512315566655074914291940501*x^33 - 107285038001848991880692977936592889689759263518575196722393684895877487445074948213267562059553801020858802088228876777580845248275129447800789399549126577274331426264942807340533715524690823869726377098619017200331032814070916133918374114808369073349000416020690061534499622089561994404831961581898381007729581873847220286429486837935641207667468801468190964120959704487218504185236060072072453361338639675381636516208610459710940597344848852328998748912143157594638398923349988174797028275595803098748772653761956361686014418123681539169920887798070907592773437500/128343152471781244222479922221760917866230956532956578404436096190206805837107639660004211952879358749610528730280357425771686379006927915651331700305073217676918336884421115097279684408355201585430691658038207723224431387436155366507609665817548798835523078333760803554470605846905055465984220649873247388014878041994543788462017553707017109234455062459038166778571049*x^32 + 10943345854763196169606684709095384046301297339344232784692204431794481461444518150492834576891920973394504474549912089680863252089083043424164276667018078972675880347048929063935558931424131998319422449069485533784622438483198279498541365674127171521232519102997017670666798519910893293529296918532511238343493232934967517920869341824127744530805127916322065572118889938992163006210873564209048071609395138132942027060602113569162050048774961043114235726583587677705520596228470487003798501314925022395125449736467295901986307083369379910834766340815669775474816560745239257812500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^31 - 24167073636879787013910266049892313776908383481616862017234611048561300849951335361704022961265028978554705412903363229643892396615953773592321712839951681819458727434545782530185054707450348011419306366530026043072500859139885771560500183157134249675527849895415360474815889828768152374924645562693176702144472022092274204174278099372872565728075665247261952841603700289707632921915439117553109001918594989730548887032638807144512688447570847592475674149783660664248758521678554414201837068784062489266359206952950192495866670622963661658821832835854693661260535009205341339111328125000/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^30 + 51906607123169434849743398013730277919099090709096482746560930270524330918615312329069997604201905235510989032413724673953663474623054092130724836523502187342885843340556516541247145905480027732720285775317104086881894184074882908081564055369271956686512291279098936473866128576536822488126153951858973891008683096259620506437014111505494166776108666040869194760750605275408346880442991921795683551926889869128366731068251772852208362569952629220108656459122320953502477534181903867974281929904748506855235762958497134453866841727708503655236489256991706604575734127138275653123855590820312500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^29 - 43377541154192958782445819855881609052618506210787445134418141479552771423550163793490138291069530433017508435068404961783044511637386642972454872692567806672511428471248522613277754393538135459039994810202648757773406856152289271135923998524045505370039553583768610802968346927944993233368960975513412077851949171903209212831428596704763592477445198042865238776554888797617411211392480992199476882040352177857042279601123050402839286119038648321273089957766915128598033250613513660245189051033549329272190796787075962003485635794306030845159191306370488583631917199113559036049991846084594726562500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^28 + 171568686833457393213559309336268325545770139154212118920029149587721104161505141153333921635479392267744821023426207959828237051219478266081339348917777762937222605660053576637044708283398098776573443712416827314468846875605866300043562573447526938969423556700215239895796907388205651610490237911822696772772834859175883032469901145759837761141775035650003696828762474969762055464925567901360096628833626973603925332165779851454264382516306840236710357863771590239482933846950185044223483345388658034287371590041801449010717857451038265419436290854027192340738171087693331173795741051435470581054687500/437810218354890534013360976027515016012422299262496069215339362240932319763502432678842008461866586468994450933054458368783255689358228338423145567913713864718315550521877920951114713101809523107172397955865819134591692063561845004798615754515434077250153282080990041797087982086811480275598599702496267193805674027276241446301763947449484285176289791209285915417314034241*x^27 - 3348053967367369381774020881652960877483065103645574784932298156915782670708616247563600661829516287306587019740967412883603261811048860762406757949934166911852674472153382790100884623107476601891198025673567123896902871846821756500667037037918217991114912309107323808496431973618033967402478160308687625103322258252653536682780546589218536454787984901821904302860312210314425873835052127177527327703091334602309750016522294637809623132475770595475265346372252015412293851651308582897865309944492250936220887219521944882706325583662854332324798895142910770962660307628015604208826516696717590093612670898437500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^26 + 543665429845954496394817120720132358133373113108149506517220401033056871581112047611140972240093218908215720120998902550060013365647786405747837041945808465468732939553460870566390111971746393451507316844172588811757302198222011823391832692489789967511745934914421577617639825483807542518878296522847078316349311259874313310899691525347078172159684411664927016974454540036500095729429398377093523463699616788496113928103060055010123997660927623616686858963887031844287018075766210028525630385130621828600549751252405146646442433369222379370524845514207366639554065089512157118711854764114832505583763122558593750000/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^25 - 70759857893259866022833026052202601185675479318565688072123496173879792444329680537272721324559697976937336569723429836983023434011861595307223447580373631229213089363299533358802071743646242124361901159486342472467205313223635676546444938468040900424268109014704184072648729770733972859371351344442989890647777667578532228423281796552624137590961839834558346989698148254123026456617962075453371560516417471204601982858760544458343823493199931989651237355096747972952820013767687794028445736600043727431813430787497762339884070366862366585212335698059720485929650747465399923901668843839729561295825988054275512695312500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^24 + 7478543251028296572101617604911962231040877809518883112229767906210786048518504078641279888164215259362566509733548830345915363502004081401273324277678962821001617797245784370365498484495499418450751258767634805784979386005776014336410910897349132675051429734174628784445764497180616026222531403151360382768820647207182977278414178995808503955238102604071672293750067820426425816254383168863912847311322097156060538259537792456438581353712320036838571990379822757827818616002712292696460815333792703605312104025585876673299709525740662936369704706077327636252092177510091050392159413989778826703513914253562688827514648437500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^23 - 635533076442602850930454127063240426150805892292771068020840252570083563638491923484960187897474686538753514845105792034948145929933615937746801305953658834206401525440239821986293758561897398940607310113126495494755703240276276414271951031155664586728685308361897387282177809134029376832531705467126754670894294615790492240286788151309007670985770909757990513740403626505349344774011861931740609713169037815182732205189663008800978119888809076793401252702004393222092198913456023731120189685499857550187797567004746794251953544905358703535430321618071268223491891879564682346139509617512219907808912466862238943576812744140625000/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^22 + 43389063964727935160934124816676198510612874963915840378711649747814184957123506629127119861558301969651653444113972984258851784486850393471538514675223252242074221501202006613370656478166349969581476410315906616935017597350500665388741348627434138023046458672305123555713403592920270932317191059416655032101061778232425902486471690475572129327157811045879917286423321827299428960780813636420083750440995116847297951964599483206601508103132298633842825699523651407904290723808980757853730822130896413676308452721420819122391441144173706379184076824235420976031056055247030572074858477277313050651796899614964786451309919357299804687500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^21 - 2395826466394776124175320741449260378974812057350879375348966527629578628567995718479159049931547622381419065588823896974479391437608336538765183676018282021490532134891790242198612775822420542676230091447401321525629889313366134267712797906055051092327305559813607054026025386566740316572981760537078440255837435115266020058977909683996574694252894559020378604359705890312254008501580851321766261089126825879918955954929171110174779722878046898411072638726026833071664825246886802070227882806272470104902225607816892972206264283052542150331826417584628272056169275259430279721685776741448420368556931903114559645473491400480270385742187500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^20 + 105705904737524892104200225427919241443903221519009573655470707789580845375188526483604838242398279067166900617816837443333307517677275982406091934774522248454477750023810484403517161666753475961763444802995110482028103238262760900616498901663543297249641359269625086971899791981351243169028627520860842990289593582295325461562340200048118663615466915367441527959612619214937890421927591094794172137613086154444628108081315620601225257374138935746492855664444877178572441147149298161166772297833904965961257069269376778945931009833312951217339864022027670597434555604240273451990254378513588350868730985493426643984093971084803342819213867187500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^19 - 3517594018368944982840187660337301265857354714290427886821933400177688263318092941511935052104073032879039641539606474182615357613594396762948696713329971641101636502629300501096187603783401996032463999022286937263022430720307913944295000994232281383541798810069621507872047015399726024048488945367107347710245149422711326882151642162904978563850736745685110607347165305598596830005978037502054124105014604750749523650037647264045684556821743579160186169167848005578186216822395295863565497089639519985134063246658805827322469285702784755542179023960108918740574636646787354801832954533001751155566634023889177607102851652598474174737930297851562500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^18  + 81475426348086355204999647901542267439799152038917485376983663337333188456335882437147479034399555755330047836422609124813134345088724685563315646445261948913644868996218944173900721933184851128182772944282274020081778476419943645888641798459016153738482622579869150852296912012385113635752513037505410149363138834721912003956424409435044824424941031949680515851336831439392732059454826458245050461733230656490831133677423616762966125239455356860248841618541305277462597420689220726235194464576619561533691425888274177612973594191635789647669800836202275582219739348652414048181261383637969382285862259904653075170966047835463541559875011444091796875000/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^17 - 1211701082228514731725444693907289877121365368655951917369834932374042960948582673474090263068368107809821971300676805805315847699451582718405424584712542991883670469777757926128763353814377825138964268237637138871999644516173824007583823442321193727535256733357227345233215245952236083398936336556157196876187763518232224102977984813034138743812411346439978814938408858562572834469199295525595171995646639397711823462846570809216022928064972936068297023349339553402269109439435346132906227791317976529602150964147042441012315939716229787863675352972300416461215277365718766082766840638376367691991782971180578439094471798753716029750648885965347290039062500/38965109433585257527189126866448836425105584634362150160165203239442976458951716508416938753106126195740506133041846794821709756352882322119659955544320533959930083996447134964649209466061047556538343418072057902978660593657004205427076802151873632875263642105208113719940830405726221744528275373522167780248704988427585488720856991323004101380689791417626446472140949047449*x^16 + 79794583608814757570069054902463657875520989721538793193616745551712204797358415352635172426686484572619175164240397585264080333712239398617362425772360816380464383007428677009793013037138045203376035406357218623860384520756927875526678736045353785834221693411504536047332253261064974742933494607804646130535438152501332192352247817562871821339931750656038822386734581199167943072391524108317493908935132942516357048726113576471156734227070189000224680127473902308232082928391459387141772457116096364766069619426112496325904632082120596036133466129917148701065277324176903792509980908915324220369091778126845637859887450105134121258743107318878173828125000000/292970747620941785918715239597359672369214922062873309474926340146187792924448996303886757542151324780003805511592833043772253807164528737741804177024966420751354015010880714019918868165872538019085288857684645887057598448548903800203584978585516036656117609813594839999555115832527983041565980252046374287584248033290116456547796927240632341208193920433281552422112398853*x^15 - 840079831834588372347418815122095248698195400015514995914432645183860141219103299556357697287796149611261695189839494044038427121656751187309293143532415083247045422973561581712942576594612798219637291885627656798900338427786143537859269294777130692078298761847222772126175461668970245559712305347788349693882985666541517981766339767193225859164227416583261438395079927622483802201162717472874200459976203586615029549800475201622814227003993300745100297983997121568292636982605753118732020966903496470350903274902446159648181815106642596397722265038927232964243993724807703325292802488661608621242128535747296794525262875197313405806198716163635253906250000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^14 - 6009464046980999337496107200799201549097108240834013840469512073398031686391472533071369467107428132416114688282099991478720472531639955287219455971365070427708791646239751775409219200294468916195365314361596121628913613109361938480233539132794740916711465637114517187669247003415840232481525891563471285325229649386380822766188298873870653140803577133819608731740819555057830539561130566219016626495505653393378825064089660912640666234178178368982695601609181579802681328351439942627912905182385310964474806139977320058691773750494445615501981507122234415800140125098520739889714970650722763585548242973022653912358592709352933525224216282367706298828125000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^13 - 247557713637366659532104007041577638440195698809484173629794580058223933743829345489488276972949859286408322803161586730231687910320067166424459440379952890725770310436433138582995733914268120892530268412817888769719286382208712822411309203195688956679358207909088630899271128061202501094717132139823028221552832858876632393533619069804139103281154083580296921326425891317310312288486135369857421496558073501211656220323781081088907613758624605611839657936636563636719821959159387561788365292814641712912617723214008033615597842595776216883329741164125195215559078875350500673898837175990219466982021673852637374629815855686665315715799806639552116394042968750000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^12 + 2757099735538650526895918608716295378233750723678342424988769233013580866573040783402363432445354343497971720977431671161709073055309541477996896424962988303625319832077095920515581499729264078266834451325922322285112604122281661088772798698092550059889824663810042832590784940132830162449399325342845915133795620499851392569244556639194972430355670728846049704495898342618874356486242225674031069802055926696298944938231685952538046257079152748531039198894931587390699347637321016409354399563389062807715990444907449106468782359488862049072171856997035784609848619989998404156532785132618361508472578527171153916423655683143323358308407478034496307373046875000000000000000/2202787576097306661042971726295937386234698662126866988533280752978855585898112754164562086783092667518825605350322052960693637647853599531893264488909521960536496353465268526465555399743402541496881871110410871331260138710894013535365300590868541628993365487320261954883873051372390849936586317684559205169806376190151251552990954340155130385024014439347981597158739841*x^11 - 4396733287799041500740228776072990135666090885302080858352913076738771921024178490269732023320830130858543006205484422818719723657006912506930062382388326891356157768778896091398652638365670594892738935460658165006833846476719459919448650905073387833401309436122468012251721152322984787452877764431326768293387951699051594602678201425145802280259036300973043513170460143993475292126255381459622826342666336563055195016381208860182837563171783867030558337274112448740061392537599447801183957367557726059490734798756520993283643048930997474969193004740646814176883920962553617448789223638413383592109339717192750302568416895243608166765625355765223503112792968750000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^10 + 1514886612020111708756553499342671184637270318213743833699087326891327393832769861766699745800319661406647860586105694069200410158709807388690587953013258210710104218011894635010733263280882353677248814927727764824832042970786402489677281869724101217568941697655024284229276872429380521613342393951943391182021270580927741719895328371532412545893247028270483267309797599652022505480644721252489739587841546636288890815774974141827107934159625429364958417052762959254402689598794860705474012861673205809207796554416630516054189616553855071241998119677082003509340145383341439087211911166414618233937081971814436940009342743435061251489059941377490758895874023437500000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^9 - 56751152843185537284023994125437820719622334143472372734280775470486145041075548464066427480503325060850634911196613002544535732982614369815748048217036737845719797812238169956179853166536035596218994085099769010282546349731182501195022848413370050217394742402040753282757255443913799409196595668980971171811545475012335052936454425705391555577673823085655817068518385515868804595297138808320888639493533221121540567561609249504653707916325610301179900513162457968226290606640615433108745680560905236525486399987573314982423552363723788572293635316509781128767509620520934086163101214482744822889451165660594207797220311787281255000436885893577709794044494628906250000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^8 + 264087967175126843535184698533400315835400069838193866452720781173469853164483582111027376514051579440490374543797495653404335398144412192242234776391579942434539642238513210646767011499792100018598543197555452209062818993994004213672983934276059954165986858844180720730153203154143594984351683087877267224107631045516558291806107593527985138567639254426767181844580655405265432145957825404878790672268030198493636698169807774580666494592315397776751183288887418656500037556653405184154869339113986430094952808499900122327733541944956142379024481501078177108544457313805872252584110913106830434011853083809213561283230341800512541716727810126030817627906799316406250000000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^7 - 586914898761379183208738167236035508633411784995806233865442655156674639864352400766282003445783100056361729443811840141033878998250045979815765179946170894140823328462893138326978049454326571446440806245426875600161119540380872031180109546570235713296690349344579035029484914464258897247737534100562902410000845576838374844520502604201870088998295960017985045050555908166199102321006683374865701352575766314111870176477861998789859434878600513621640068561006776067150404489556656206324617173447322897415748013608384592143543937924739237419952657965637964715165374568064619016245281948522640126990836249161283978079105825339384372441031700873281806707382202148437500000000000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^6 - 1090907773715387645138405989835145341848205609459537495635759455773996800437807864672771802678534696736272102759818702471836444223039011427933230796532318403791076978695753145931711709491079137399751726365469830503358076244276764896910124505153132769621074774025387079168662881231980922626115548361760104026910084231015092495626786107411180141939467988868330677900833542029215621122622169994619227688596486573953248138652477823773513678448542217233092731991464371705222336705831678700346806828481510064934307447301748153478011521040765379763952268533743124366645523523148921919331065700361922514547742149650808942944639476422923063392289577677729539573192596435546875000000000000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^5 - 647914187724513179547069667249160119467305922309537411922746490521317843357416267919044467923716650836012167563691889318655544709576286270776260193691294893479678121614727319422887638363601447772728808117666493366478655331243611299891196908198242919662137105246284438236928929184078182730651356226792934982740048652335812703036172825937892965900391124522083966924532240293659361529574762108288947553030462556676198175494479413159467341060308127985203669373366998099345229373292290745479740212639368078914361010137536438902437248960622506614040122050769846224505800661438173906283235020630375251249810513594350343630474226789411895666148666350636631250381469726562500000000000000000000000000000000000/795206314971127704636512793192833396430726217027798982860514351825366866509218704253406913328696452974296043531466261118810403190875149431013468480496337427753675183600961938054065499307368317480374355470858324550584910074632738886266873513303543528066604940922614565713078171545433096827107660684125873066300101804644601810629734516796002068993669212604621356574305082601*x^4 - 28228423724783175700929225543661097020748335506029926079808593298595589719093513117948952345465709487472201202481222229959293620425537893228069491998484281989382124822668506347638949364910581760593138124690618290825608681436502901759378773607983851501958591133130973723634622184684701503069262994559942338009013926886248048087001693254111161730918780116009643876884562591344924978711937039755651703105903248413117009119387245692946593019643956070357913977116227534640766951635056636426701678325352221489086463749254663430732398408804961201418663578378795642449065612529603374013441535691239889337707086339196355915075729338392651612821282469667494297027587890625000000000000000000000000000000000000/115936188215647719002261669805049336117615719059308788870172671209413451889374355482345372988583824606253979228964318576878612507781768396415434973100501155817710334392908869813976599986494870605099045847916361649013691511099684922913963188993081138368071867753697997625467002703810044733504543036029431851042440852113223765946892333692375283422316549439367452482038939*x^3 - 713200995187822587614874452772903072049134206490656206908262295739622665203794714379986459750221665385681094708436127367910236393165352715461651545812879884829386720066573188904367603819475395561936866280304773247522490474209103761060027764568982383835924720062300490615605812884484768147622070837461684380366768718320591027318363796636204159729518533320514421944418617277760297934264836531270322814458880574405266916033723178978127399336979897933420776055191838837875772163170966707119942260723781123722190452687153893141625501598459378124818383614073814045510046503950449700703198805766525336965920963120386905998229765124563073186436668038368225097656250000000000000000000000000000000000000000/16902782944401183700577587083401273672199405023955210507387763698704395959961270663703947075168949497923017820230983900988279998218657004871764830602201655608355494152632872111674675606720348535515242141407838117657631070287167943273649684938486825830014851691747776297633328867737286008675396272930373502120198403865464902456173251741124840854689685003552624651121*x^2 - 20673202506583355553002227842574290538901067524823517005783142496483270207871883250891270262543127357987768079741022262330314086458133604586382722693164486992893856726980129020979862586399709863439894977467484137013667858852378454667076158775493304114293105188543176675924098591885899653096834500405424538704062843011103379074112458326491284291418034311008727844906609502532345688347531848307371246964178526949177831382170438634487829695460339551624140097589520520548234713610861432143295721347704968383284370904666925804733171908178152674091899568496293007489286477492392099276476441201853266246587072316881483757811110990587621927261352539062500000000000000000000000000000000000000000000/4436630111703264117613328545515816142890183453838929017373981762223923798902501958640371223099133801567096258873761365149460101028742323532745677877754521489701662010839456788977662596265731570774588730651868757511192020957787409980762730307604808850774192142939150345706373833708057620616485283031195910247776386166915338114746144297358390146117535622731*x - 1278722813962412014874368148127652875267239812393603766149521806049880232683892738872269809641433839197600009821752332968782770882558679263432929307109511053539844707589637048748352241567282778289026635259520586221011670851506555621527106512045074746736693132904792689880870128651430545539087494486022737892324454198459995363897028444368934747985017083871879043052412168003891067016515526807094734366433299018191034625110234031360027043383893604290668153542325598363010483987492942048642453534030399417045505024940830572111489553995935799868976883441057074948811228892315375923772496726048102100303793804414453916251659393310546875000000000000000000000000000000000000000000000000/4348504705638372835719560593941197371250111042172513158066343626110486476390595887509039585364758793101419463616832133247028628451294450027890713152202895910340381399513320506590420187331816844152150837265362461510638257746058908454237309082046281316371621059564333113673681769601181766065632244698021450145840795777756705979952702042267736451]]
["4.0.3698000.1", x^4 + 215*x^2 + 9245, 3698000, 1, [6, 6]]
 [x^36 - 7012638143635455847910977440055832218950632129253999866800724308582672122623971847899115031641477287916022540579325874006730028150794734526695874930486900732111948781715511886621521339000/99354505490749583001881729742154017145103276029226950271164077536034735575628139863516654301034143576664843465700521328840892543372080623041*x^35 + 328658588847084529661838737392331940476925589013596568970928637131482819041350940067830801692356934254949936363213777987352651911378102213601221642820729205752348509515677210131925975496372824533054093188961851822606154520448801177280870372092808553442216375000/280415944260366047897100139295722198314521601579907238768696275548163575302381327461127351955288911188113261168734732578393108562455826240418279382400457466370990172550160577376371565629104401*x^34 - 17735839059059038702474221832679001344405303025687063069443924487090948082642357355592063181267667043871696025245512785622141793166677437859490869189685416396934376942097442651876458314726824566446724113755834480483970425208562183716113531124551053968555242699492978399175636629559187500000/361986991031150423343039253896978426873437864723676859952035430747742819687523526347911496653840198597202450762535193060443650805631739963661149783934528418554802738024391512767700091900885658313373441*x^33 + 8262830134077190851139262759914893983394566857646185467411620051645033910364712300996010817429355397596899102434201668289862314901987011946796054156166560115701613925593673030377705646331310975974970420099652981346942737571396284667967371896574347333622922853405352205287000584084931921105318513847656250000/467286487654641495717733328645441582178048327317693846444814131337698632392341914686299095914337098295186605757501824239318201197624056727811771138139736335129130131643433092091286698209913758053437572221124081*x^32 + 14674130669353710121714484427631067961742550014393484959661746643300808317519605785539044364617157627236575096535557031862518456776370983174731111758761555913412387105797824258424487132655539505756309912022233787003486796788491978589018458724342198885986940132260409105183336897985662027117938031947546181781250000000000/162111495583635882335891764107005239130790703761381666902481363257805747248183649384885568653697740477664432455998290366928509677680935384069187455014575469119332954399871451741401272629681490857656615992524587304601*x^31 + 135848306249701185392923361070088838149855500851511149222770052286426449678054871126030789156414402040287067711778814865808949800196699099602779812318843606879515255132868134359535649510285654574117096261030369955041126758557138678644816088530683278403077210596008885076722898565920030658901840641977044703111923128906250000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^30 + 454313314195122504519549365231608692153671268228605953173780506443916229002209925298793964704762780582547605375237062338297456766525389784816885137781114086695153374676266495040973741366513198688761465933495505990591627616991266368964189692376135790762531972274922608193079877400618355858572915155658982615349814556384765625000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^29 + 1566654027122515727105052036041991756524539258510238988365377848045245792710997732469570656065870103597580255834100276111406272092289916006073790687581712090688709025829864367669994815954645377518894515427976306047541738652405525170939769348838713227720925761394421738504491751518588430926650050048114621402580601263974921691894531250000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^28 + 1581840463418089268347244933301075486122564629934843593073066071345352200739626304401830289190194024787977723469912212405582214120266411479882599713874849734820826986644345585421535932492568772611655781031492387716641720906820732452730947063955885641090845501619308402422887657991955768747482465803446449408844966689235155076599121093750000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^27 + 656746322375403491842445923057176277189533573065904010393092571856362461578286837473867207341590163702886359944083252857621154488800471308179437618815563122253857128383935396173684590792366926078009949552274927808676884153751639191697410139751750903969618481105467200900630600689430026189666202461900440750893913295952378743452064514160156250000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^26 + 2197981244985944918193409612702114411981062691329153229014657878268509113558118832395835142835996778422563554167889780366838434333745928112600060224593223758305003417867224057031966145346802445721962556271932997178769649874444615388320916752061197477584255422923882151133302078052654120507582210747761434021909169008515589269376499176025390625000000000000000/1887814513086856565266352478794480365361788517995444572638573294711866927632074110578828718838222074594737423116625252337457806246542505601579892621298765946841264404463019163827285787719839296761743173332302452160031*x^25 + 5638582495181626712198322318986536546204836443501579653748798106266655513965110650074334589201279903815416576026026929598656003683929717273722735504698175331292120624836417807542214386016875999189380212335836034742586480674355658366383836225291686041602977304789435367001696924500801204634347222795440673437300008792160938980349722271203994750976562500000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^24 - 529736748384038294132364936805162123552546395616487415147353779576498454803745809158544569849356325806680038973794218008761745798219139836561742376722349561097220902798271591996961116245732876065299548676886620293524287852904917281054265181357649175711861824019515839734081626941650583763804147685544500402874606282625263487545018795490264892578125000000000000000000/255555676444072286127759505863008259066442987152221754374654026795056221644516582654775940104737486080510306186093374770572890801933701631654919961835204123808206098420758052745178425411855974670803661018783301384109*x^23 + 7748086699743834089626896041175111863258526821339152565787173464587632695756061078989403199762054702316850302804796585209751857759371063305646535391895417712980916706053422037954466421768856663867979736913010218675683704237389441623595951329771640047716553625563404158641557175307852138110299125074835687817589527223407743443637197103079259395599365234375000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^22 + 1378494774885735321739150232434732704506752833420425170838697814068487082828923766050785647224719626372014680643770285686123312893835070678674425430152766519129416435596443384426336909468482691238201620460851458750108595476655231674594071018509145815926158371790237886610732183253210372332231858074237113465328846613449052961153372477306157350540161132812500000000000000000000/1887814513086856565266352478794480365361788517995444572638573294711866927632074110578828718838222074594737423116625252337457806246542505601579892621298765946841264404463019163827285787719839296761743173332302452160031*x^21 + 508768390023695609233250553332309798266266751834086313675416130073590386415703181837947108890125406614744167675710367738995454888905576347050603151588285972133490295192422312235598590188668035437140824620292847562108508574129339666646924332618245839933543688771107136183710895118130659879050817771065099324221876141518779301648578337706724013667553663253784179687500000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^20 + 1309287124857345571256941858482455365049615968584051055190912051357495738433166819655989905914032854039983475217147760848198762379551657430841124611164156394415136492396984351140608300275254053519122803321816123971844672216336760225202602775576636319684752363208512907889926540831787909567817931466972156216741128348820660197928990164833746637683361768722534179687500000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^19 + 15015137171433476235469196431704048323748524798985457918326325938498141505541097409499762447169119148493067983501303756063554367254737496576790145948325814909886632278798581391168713129487412936171250386872893167302258262710401981684472222511533376468865483515594667476527504934661429808922147532942043953664745515223893430478198364709971049835497979074716567993164062500000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^18 + 51368650664246016099612496096866969042931028225024326379875317491375389192656946195531013765871990547841479221153493317467963174404097114460692813047856280037636532545562597452274858707042330702077676540903049943217933516079340654914167696601368173039502041342596764564395106208089988542203172898956234850693814404373594005327322777709245701681793434545397758483886718750000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^17 + 10291586000863954067065143032549673922560843611217315059147936767702377531635022307508059086291320895715157468534626519330305349399770343398812467298919184693783319443675714368351722039350686396053649095211472918055758739325656035209645717083468734116440058900237070746623065795789533437684981867424341740119751826277181276481104913836652331468585543916560709476470947265625000000000000000000000/3080118416089081764381943518033099543485023371466251671147145901898309197715489338312825804420257069075624216663967516971641683875937772297314561645276933913267326133597557583086624179963948326295475703857967158787419*x^16 + 691301758185329391399923225353978728154691150058710736788501984707590671053438853962564221634904830906841818643268738795313118987723233217062443896220908804532174461937847392074242432160542085004616404431404441481484686808366249819512717176919605820099695046723687422580183214081209173690840107071426249915460110412018058331697252562728243793399997230153530836105346679687500000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^15 + 1862170799917990674556063405492751862617818260712555982831466356141179538454264384278495576497326240388348261142016957245214307147001635465432030496310670450612612493937435237036676934383620718461947726839564760686748354560364308696202531405535589332075049586649448495858652752229801116915963191154421495485106180408557218515892587375094805767756020031811203807592391967773437500000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^14 + 2989468849650412967353863200935339345804573983399500545897616937203224751293705018129168382839819866008505090181720605982009639703403308073316221551243807342685574080986358852911535638777461765577904457062436259528011864643138719583892011683510407299910464156042574853347637654177349321504716568226153318388612927834994454265520524975598076061013159687718143686652183532714843750000000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^13 + 3179006283850428004350014400520552384998802202969740541028755366716479197578682533696771775604837118364518849098976947983216032444562592193658100389101689870879549914789933902722526499273599791432877702482402316321191540460251739631740343442855911616546595687651935083316089450316908612315368526565113036727886375323609387858149484372972676406522376524321771285030990839004516601562500000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^12 + 2270151817292932216322470220083391573106444294878308561028664320348280636529548530029098914262247280410798336464472038679463641433264488223526591765225228172292717285979998786769717164247431205754502600406993978334706199040612959200830898144689369444026588027052662092479149175285191746519352448158268895858599626994214945009359140500983392151010198389826655329670757055282592773437500000000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^11 + 1056267366041778947427511728806868313481987379019686395908609177393020714404192882446598344737363948871120627266762364924310385963522037551882859511710940433043765819794808208087721263095578117144750810111205950552221180910603319809459967412747867543318614713148970269593699580831704351310095076362190720752573626311548208433976953511197725681095255234609453509619925171136856079101562500000000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^10 + 201884497287141500222267531025893643164931109133709078438903792717815882552585226005564683665025107399203932047149732308923924250116809375223920991790774690103512012116680026262030344770089393710370096101266362634212387507766377983809495045495430925457195599803468139277526042689852365403477443356367881573449091360060194157245413345017635636899963613721808997070183977484703063964843750000000000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^9 - 177358706799172903601808597558738605344093058081575735502297246827738676708631048223691130054957232600677904949645134763903433897099657758539404818930709026553855620089045661191493226098739732035973651901801606815252789920987154406357011714006789020590740494362248435600020411954779356216673968713934361581911475217636289043380026629343078336653717445858813306358570116572082042694091796875000000000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^8 - 192983988500424976723740663795538839369564451449519443743380831402161219491454098985895091636523203338911397120223857203202736401129492960741354393648983126219623292208064636179007141438219324153657500785802483410047513469134918836872499928299719309415795759768721531014323240714452391809147857605955561170666543868368480130675456070172404149303082773747597400415543233975768089294433593750000000000000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^7 - 77210199234307575188374729601845816374234664893940423189861771606525916512056760638404515467282966381624617932633815118536657726209154620310481356756801605533831579001778352948032559230239700909942458766474354550503271871661470082253525398571928464164531361758262148033972291753516728304698574617446345708216632281819269721348612640909917610317196720245980223751303128665313124656677246093750000000000000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^6 - 6668635818829612666621563686945764857147817105265913060017464287046420217261203292763333463056330525077187179344826763271510264064564169397253591371654444343356506324267786223568026047657388328518753948923632678234340029519845690032589082188255827371756751643733463403517174492979493123954827725202630357439676943697839254177814678342487787377457458641571985680229772697202861309051513671875000000000000000000000000000000000000/58522249905692553523256926842628891326215444057858781751795772136067874756594297427943690283984884312436860116615382822461191993642817673648976671260261744352079196538353594078645859419315018199614038373301376016960961*x^5 + 921782219695521288557671788115102379057801365922881787283333482941826882895994869265726640176996039005426077615241448223264631309160986170183540788782506303386826655588413622581419467352302248911970528094491921186690772060092006278478670265649765476777612779224812524099394799415355653579546835814397464499903817922023326031768265282602736770809505578282844195925349595199804753065109252929687500000000000000000000000000000000/8532183978086099070310092847737117848988984408493771942235861224095039328851771020257135192299881077771812234526225808785711035667417651793115129211293445743122787073677444828494803822614815308297716631185504594979*x^4 + 70344516486720930870364663816862419012503413707890577396117333825952211150369990548864531950925464887834691410491919416272378674724361607572516172468904061638712045656683180979009737889761214612051228879903340854278838436448095702732682913038977847396239705437666847241699591127936298137962656508207298744513961103223425620121442360637632579404611172374517380490033247042447328567504882812500000000000000000000000000000000000/1243939929739918219902331658804070250618017846405273646630100776220300237476566703638596762253955544215164343858612889457021582689519995887609728708455087584651230073433072580331652401605892303294608052367036681*x^3 + 3041433333894293717439280377880105615507702245931133593170370945182391878275258674300800744334998255461426249861366812382358045926278885712766553029928041804782116900440208666968846135129304044876316110791213323660439043842949740572375842179154387231272334543424423737042748907465281580184407306542339290337391975231171568436907728344972271868247321729983312366130121517926454544067382812500000000000000000000000000000000000/181358788415208954643873984371492965536961342237246485876964685263201667513714346645078985603434253421076591902407477687275343736626329769297234102413629914659750703226865808475237265141550124405103958648059*x^2 + 101482007753982463140097790648429916020930596231171155965556137380384191717145528982996632402197201075125434541381228896821625541390662094191011519326292525928915925974989723744775072689646433794633279077793389753470011569667075698548756189543717017827022649735278514496186433326493371250008024499024685502828547304912792476273576879145519105684947192003164673224091529846191406250000000000000000000000000000000000000/31030062516562597654913944566202212509013040046267926404374475325219494748621279633483392297938138512478784407235466616996313429020141798491048470183586982002469805054467885242398631421918072819989*x + 6977781419769110934632990555108353971424482417304530924074547130535934530187720585322170241986954111170809003595416214279202500537515759797919571973389901021920560875123579956929475229840448213141286989012690140361225412417893091124608175691892209604490721176224175273337349874383803518033736798256299418325412212244290673672354285810015550595153399626724421977996826171875000000000000000000000000000000000000/23625884434068061750008360269384070047377203570032765323452218550797925672708665923285047194648177154633955310531559253887966597720420587993270437485488664967597039193733595146384395560019,442507110199072789686008511283809183425258970612099486593850958432773667936371932436453589310877361079729528969095185588885200258952974232209454383737425581106466444489291542466964534005212058929360843025302946754358432691885917137676907344335531052090889120370289452773396705265599897825664017713371373992627255991693658154780737500/783661308568541720534723534445832455132415665253288250807359634238100016803157598474183185650723921899317121752061060598998699663640905205859686214203969279229861422818757625736036055419978878432417108998895408771718821409779087200627472464597307992732037207518960653053131688769180869*x^35 - 14039675455149990336706623603043747978973859785031246322572684765393267144898953285416299160648961276130670790530078574583202433690269597138009865756086463958311444811087305402831937920343050263056129277157368879057303048274961578364685899177796928952828319593337188205923754999897357968272876572875455826423368735103981339829424903144956363484705358125431298418551557848667905636233631985206546920862040625000/754219786363592657492723632139297936106283443617145890900965367583105239723578745985484635976494466252150936042541932412960792914124219388649000369086518478598099830663906514509809909093290567552048371819089023137853244535278753473754969679618053196500275236889681960885071249903577639225123614432903665926873504869707023357334970507930169*x^34 + 1150781909789377031811008152543551427545318530068153005940934909093159013844362055325297038537142377577914040749339210193426170682201533058254710073858070643527392507504919078251697690057954420016566885871908371480917803246064318663889934652614714412707890834560142806279797311598481329644823852244864690729499300891385505430288772306423875935941377713052500325360775600736438450798137058707106539252560285249248289118531885792257031250000/973617073601268457316053444864863648345263933738889498845801413195037543129804566808168803594474946059910994618953460502583425778685065418364268968060218230940194507227315329455279137881371413443879648476642530928142737049862621854424866498584944409330010857885516928009772677289700295478920706236202503768389822323584408160808169734627290476053929*x^33 - 616259663961341744725412615912326815397170058067639830386445974026925212548545435604286868321527735870088966503575526183344079811343090149125241877855614392333126774420434806325853092829238738456158076485404013607888890544074240333275845061054157470321986123808594466722483635003158767133747516125702157306849353740698930052465564697640446478625965093869911004405465764731266112803603057037500598620045293004739486186786445402348908572754037141210937500000/1256835504910662260322098929560129669062772377371817565128022576361439540160002074982684690513403493917589472032995468865653306859644557079196188413921186983262027976566165563906442159803541841151038082260024094219766730312360528557891575220377341085375966488898853777055513529105212852409382501871119114381390697412741562670890875246377186004223594086808089*x^32  - 1440640576744490659027579163410764892776084058907270088174623520184022971724986601472866835659973437173137149306827812230103090463256210033110736977626664788891229928793773798411924807430671870986415542701945159852625665646525109222396407214631485541028557047671945904128046370406085355468925810431572184198386588767057248465076234907889746199590892842727997695988810891357894218709269919440113460383477939778021433397659888784739421638227504994255520306640625000000000/436022630199111862013202882741929744920926055930208321511778720213886966711848079855067955517600453513384057227158821054341310869054749386471820880745952109420246007658310723595986820521204539073959282535729818790815693846694426927832303167028527546679715670295279251189875809030709547970715386931630514280306442137125715663348133331348419745771253484189549043969*x^31 + 2328446157045303093852483463525321625864369158507354732387510940119058223378868844535730678885613106790280546316462824702093205464727348286822870274342597296116435935635069542708635855989923400153010891106767192925277351082185757672221257368746907903639188439787976037590050813546403680821522453239021126467077855252387095934812697185359983460247562148859541362571441473337860706149155547403278619905952849365087549875090435065304032156522633485604122227283686670605468750000000000/151265406891306086281482357283713009037712588249363801107187785395321880378641047711400030196121466933316710517303165358993141908003342711904190571769266451752181165222828814540643343762036799900077028256577924464728571324989077284230510447008703805021673640054508573102042905544742787091548552749708189644638191212653790403644397763444725126622709029988522543882769449*x^30 + 9073367791383455089062842732543648034643119933770771316708781234115047288533317191417708456734826950201666203894889717707313833666673205511716801810556041904518085846018925998269638379833629847196836683923108378133385400701766940148079595772883381536914577705435169639301913880389699226587200680579792853976577683879703931371079669712957125097949827551882685676100462855315603612340188750817675000546411081790100452503051275100576844007645509437808313618100390906532207543945312500000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^29 + 635990498093092874365244765367649141205965530895030329527445593330754951846692472789972138150094406816224622822972253778087047902410340690127457337746900369842902585368256126720730505953344863801034851462572274557185533236255682469304992754555855104001570471389039329919661068572866042653378755667767402081031869485504009571833072896108545470893901642669909818011038692789800222001487716619296504177948557630273492259153324600168252502249550290521057297812666659725189835003662109375000000000000/1761510060895532166052100999336141814923040140581301038699831952506812865054497362058561641961285469771849435378917506277307233186748603838626219238990489970404432278885200066102330551551460798836380877439504217153774653171646996761523041011940066890736264001925083706123789964569424069033839598149827627797238291218323172119858954600114379700348321284705052849731605519*x^28 + 78464770051629552135417440330972483891843473873744618724952490538802125870115362474434004216012772849249784374255998069552266982677975284769269429037204719988331916469656750053750129966961220177174081329713765930072032042228566248788732467075355394454164625006441358514542765167098369205319947624792955431734030354965927710073480250013177655473552752920693763438118103623673054226196104185593190417117122624097047059298797986161763478122398637008163512213611095090628216701297849273681640625000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^27 + 28301315481033560904126934903405468334974473765560605749689591505887058039427494581812533795098281985353994081095656877130660333084756399802232870717442454428026008903402478235863111269597511106072443120598094013446084519325581151730765722421363788999883590194853126164286320732213172251019186322311673014306397604905805491264928573215461520627571186580682517727358802783549428126654362063719665741135723658985792460390982051254009674758502495664134178109300355772978858880572795514106750488281250000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^26 - 605909461135825431352736480362589983436297203848870371665867121437163925993867609202671850211410170187242000269833600900824137191393997111509118667517928097887241416208867387266169878698153367556236213308067505170301613792955812418974946935944642055388257186986081767525182597462058203766822824754476120370539750272988739172847589784611553827080857866316959636600041674614228285692775474853912556269172559872727942012955799747534937190093072331780582477418761044206910308589600283640527725219726562500000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^25 - 182592993303132840979675625401934235188451087480992205361579288298972315237662539897168732206222232623399386676498625223213391888073364978908589840753441842770320792783790613640180195197022159070581076181600915885875139078864954040533362059293939218966775160704572898769750341775235623139840519494453267503185561727346152978622305641862400061317603754820949248357657970382312258669505392240302914013392335798803073734213167659701866446276270209223497816459882893316947601623877427600318062305450439453125000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^24 - 145764565549920754529891559175076208525652147343377758076819036636285670161147258689953756606076175120529531377082958204117932305198806505965574300411045151194831985532540692105861986237610703663237550923589655890721351294610002120714004040626492787544577350121708925344547917132317013842772177900718140029215727603461583092367382486850396989278527391126647330110732891263086109972566771410824572709106929267000401353926650673543270122146213169635085549459093612554345145386669802472341722249984741210937500000000000000000/238457693833019638199192711700525747871677922960787476854562404051140606186416673466442842361571395471298395182298876395618009732703959471604422691741070694683569435132931013315162651083385522986584310919758212802476044752493698251559887647904550539793992070129596484235098204810708061746938984902378412496569375667109250374304050622722907295680340435920771346470217341*x^23 + 2048686402555457158436085361846161664044043543817592163248886525528875210279722053288811840014827662619781116191511772012383713363137328934217435125900897147412029799414068917454635942688618880193226485659889429460149010562955956725088066676611581709436267181788239669222917856695700455912415585733827834347186646558466650533354762042995718440171180700813805543833912138146721809480476168177307617627091953675161670519357655105728319436428370332325043755067658567202398629568327048986703719009459018707275390625000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^22 + 14389427057015238031129288263843980649044168376196699479597181245638030832865648979986403009329641208348127248047238241187844779811580499521175760920295115904269887296694712896667253647931394761073134089577292924920797174490336404297661112910673780832980854988322114877957191069987814323908385258231201139411724540934103563753803916099978745511006336559095653995309285522325761904214099485713810012459258327487160750071914645447122712465069779966983515092298750963298663728643757163697773886119946837425231933593750000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^21 + 139023818533347788863935548583452970972376863839144085198463085827184395283693324521150009720056656372709883139400557369111694693583427362941179114738910709139883879023584564844759178348564127319467518702596955304911046095138910598707261980336425178106851153846443695041993041969206189197824093841244864013088148124306636333907400393015624644961710181653515848321909591638719070779741642586718011632034751143341754255222639658575574551346075220563708476270232471334356598847351682589459879708842467516660690307617187500000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^20 + 463621114067077753021301414945813066071156967745040581932390047404683621077114349210608312720357286137228329098456448527012772074132561072903393895131852255697587377454115010541446764274854156699730572492728356511274279033440497134640912024843280191726692155794000822785096809510258264997496203456581571133598833558274241392973779552758081793969070985155048230576530069518452838279118309738613987584417047193329336602964084461813596877417879833504012363930227817240056331580210070817274422589145350502803921699523925781250000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^19 + 3603521365336361045454030216238387515053964652422555762435131820952079084418264684035211223410390545393488550578481281328342163348731944179281397584900886986853075652141030757928974095665669118365496046710546622353692703145540028534503225244188038391598618591076105821888469049713341781954092012720142108147464340133777348784992223839631004481893146581590722396781665101054756145717230571482619167965808297570130443811172142574971771694200118040406397988078837084808106854195452731518045645100680775067303329706192016601562500000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^18 + 11669738434274785870923915829072099034857045985990978117436639916924935776734266426821376307720706470716393453387840000009973876476571189334278672523953487589275306512780894627320163090918820337046750179546362006592730579446714257083222679854385520127357611199675744913694247346684978350268942911339649951253761249436959108484390395197372509574034941106876271293259947977246801941946905993733809689118335471384923966713644925290834554784684644591718119184947591174676865811492304185994903073301270381125505082309246063232421875000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^17 + 2068670892806107116808564619433768820098357372090619172856451914430664136446643628481709530369678186239823179522506816884433211503606356577210753805149302315056176136463799532413414832257627529007493399814237121770966022898021442605456767074917842423168528383442388874747639762204817378987716574055471424838578097288003604719313092015543491731277514253092883520260325630456720859189337012031889915774411309120077209448560004833354627923454800125053097577605414844630187766797411711530096667845372594911168562248349189758300781250000000000000000000000/2874042730934815639348164788390547171716539176737912221036567922511115727194179906516600573726307871733017499828760141820869696252063511526179620863616062583291442139233747476272223531478699198101463536874980564829842855174792468400379698493165372295411799161035662888938815205350112954739422502244455603248125633040422017669243557505449777405831471569781928333772619531*x^16 + 129765334984080093900602722559953838393238299524859748779696245672884407220359624461565449580955783715097858981358740594979305839474476979431622914989838192420816906118847391680898263933400223369235806559954980902196724416300149924863598540023952352493018943231099598745753048168952277998458153764379798352219985891852537965189837998992214056317034906983776433349802291623956914645122388496062265242514833127168723476382832212003485956619859634749931565995111497259026217009102258458416938256408446685327362501993775367736816406250000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^15 + 343462912848672316168636435720581023213994059005151029470281056846697827219877996487558790405968407305703998197981087280545050728965603773835200925504060070393082458293344417930743244683581681626678387044049520769140129229365868138520539936189861717138196258692852878869332026057817742080610895938526415055124511421680162723548511985994955000565501287309115846159293990565541234332460572287970241169050621845985199017066372598038981652195629291419454959981673735751808693348229742909483982074746944406911097757983952760696411132812500000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^14 + 556981874378297090023648819774891088704822401129727185050389161093122905325520254785874183314889940839868534018683873644257495985246777403043386100228765976838561604354207994830062264096719931080382967305858627983009967145425902792167826868687379731346120141786137661854185483737725454332649831869585098337722832900611454177915763444240781380053729289351400670964273078184706213715095429188865093105407029943055785036449132712452711476678145827393737163423651058823504226190619998414717107310787563178990922097000293433666229248046875000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^13 + 600542157691313165598170185707177230431728135392602239359388117140604530096690228361687127708883998643335555758794899458527555211574899394489608238453933643466379258234127410803340628507788164666098624491185374853271581310967170534098545526377486236130626652296388775941779012191534094151637535939900195607113631832769926566499288881268343846699786293935731361911847606049527276944138360736916096621546989290032374846211607387393461624313277312532020984737268459985161796933927058513132257758865052401198170173302059993147850036621093750000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^12 + 434253202501551145679699724156121028832568489095238767170130573010047889600199274490046041267683934129412949008846597127521776146351742919149132795826496898027710871820782165404303377920769182528646782130658635952764622050456241985526472440311902934727733924267277193007436338867035518610882689615940882853840609976622322802242326828156677247493106955806985547657279425778902148536155408525435331943843445861385156306296795311497900487458360324160988050491134690281871627787250335206756419786567460550430475052507972577586770057678222656250000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^11 + 209231359162756979929084981765366346993121480959910096174690953107466849687525201032362160933952811064429109382638557953599735173247348058054851592112886894277380615661995300137189393202281018340259847236384134480570989461548878542091481225281918166830780890421350952040993206397296074627519256906738568600432747533845659135029457861591048109228395776331591819441190562962942301181627943478235569429757016288309053711188911604639107237879335194471074951197154045191558464069554023194689377182932558697087133126046865072567015886306762695312500000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^10 + 1106356323247581782208209385421521636357502626622206713468691804833446653014207757934564853464763537290747864975890719598260703778847689761662193709750090178910060835595388342383832920381856186258968947160677826867442726516824372739787464476041596566596438273544374628187717438125983199640681287784311526093369281968439385791981386399790536297867426434797521791590071405760398252594566968929455187937337313206776728906918358727637001693916304908680540755936472139884867415880062607313432099727797424844333296078957573627121746540069580078125000000000000000000000000000000/1269925857854918538316630953009776657270098706000472841853367221574679042248591121484079323274415106114589127831312620804570330902074574860404948753690818350756683735940493070910982490653378715440181562805223970506209633681885044176911959799305629618902888001387851043949709044224468514884861105642898987481729930878326007807340176572175483039785999065717596240504180723*x^9 - 665367493764949080840880050824321407953650610083589218715357135715277043122807216675501146383209701679488907675075479150531521103728425575819446473365015428370397218778437619715037183947839039049404092421371380928963476891732469869835081912173818325710170013359864930697523151154015456721811052469734081398121962217310592503474434703030432308034557363238420720031704610748793612997424675936687542190583910878911267610069042337276064165344980980938162152491382289745071500430254206275130197073909416099687930135075930593302473425865173339843750000000000000000000000000000000/1269925857854918538316630953009776657270098706000472841853367221574679042248591121484079323274415106114589127831312620804570330902074574860404948753690818350756683735940493070910982490653378715440181562805223970506209633681885044176911959799305629618902888001387851043949709044224468514884861105642898987481729930878326007807340176572175483039785999065717596240504180723*x^8 - 3253513991127589304120114753675452276816806430504083472148571339793965023846611370362615382677493516606104773710353967192356301190921284934937719243547845440706643059086755399824439330079618105531185564844704560827126765405023752161199551682286624197632903211706733138480462211956641543858815255623051367777530595749247897803133092924023390579084589410048756653448551331581624040660542062991347546405797306105826993122292400946678714506152927454743004777854879190821462154352675660859832391847318970256285053377354188341996632516384124755859375000000000000000000000000000000000/4964255626160136104328648270856399660237658578001848381790435502519199892426310747619582809163622687538848408795131154054229475344473338090673890582609562643867036422312836549924749736190480433084346109147693702887910386211005172691564933760922006692074925823607054080894317172877467830913547958422241496519489729797092575974147962963958706428254359984168785303789070099*x^7 - 15361663223016156324515637937689332643213508095787733791329343796097321993941293002140003274731527864481986296895601815737470767641756793680146785556317292181732127149967453960498351571975020246031765438522509777142932732811774350349917325346830424520784362674381671581040878489619431188017938484182882421390756922846059066220395098133448883992982942877536159718504106986127723243073705259798466935483897009102418823679206575168552070331539605256293309843875471751709960616071651434674152411314450777246468429759751472829520935192704200744628906250000000000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^6 - 41491802381267974491351492372062733848197241719567130174268593576269294932305128308836935393360636352119989975982333922179067724730168182302345880964326643705069803019623619698048411534789738765595884434482268078670865882796438807863008159029020368246293882906799785704540934789369907397227774872062904347276989870322217443256164384109287606350285049777717357974661996120800304835838648731594202052474390002418744653318328201526037114082511011809620511267381951927906767331542638187602527055782284527544762769979413974397175479680299758911132812500000000000000000000000000000000000/1269925857854918538316630953009776657270098706000472841853367221574679042248591121484079323274415106114589127831312620804570330902074574860404948753690818350756683735940493070910982490653378715440181562805223970506209633681885044176911959799305629618902888001387851043949709044224468514884861105642898987481729930878326007807340176572175483039785999065717596240504180723*x^5  + 149176330433352295849144620942572358634191004720744931443613346601785903536606810256111049614446577680938506211314415129555939590363324237293544415519226703688547100591874108752116073314941288074441744359484770815719704936200329666485835887649301691421062909063962307504484011331961093540571651226822241496995118968078939781332818932875644545008964297721253943272824750419753020607580085890252307186296381388943458384034767899283260089228379746626344571747947991549112385859209010379642009870710021323162407236306847835294320248067378997802734375000000000000000000000000000000000000/7961337204805583488499071435984895212511188855229673742483567652385362125191634090073685799795866680700879500910692913631217995158070669047588977461540339565904271853833095502139123355896673678951422539819890761301503753946793541275290023526773884474824928423921503847475942397091725636397292249984641560244115326981778442297073566497090796138037317367816975993829971*x^4 + 12412304846312123160097708740797610154919578322724809425733069679268643804914718246468589432346060349226762323068011919731379850668734644522223950105625274035382826063958623630863528919297451976316522771024335102446411723528147098085942544801438782230705603899599450567130784068795863323217233253427596615526651811226593456259502925078923395906772284130932172838620319286888996297985522866844556694197917647493808482011465410009257826173595388547752913408987585176059158186577689950413840880998162586782524938189276042521669296547770500183105468750000000000000000000000000000000000/1160713982330599721314925125526300512102520608722798329564596537743893005568105276290083948067628908106266146801384008402277007604325800998336343120212908523969131338946361787744441369863926764681647840766859711517933190544801507694312585439098102416507497947794358339040084909912775278669965337510517795632616318265312500699383811998409505195806577834643093161369*x^3 + 557100909446744195189219797770702214620728359007444600735111752276991516113585799676711474089588989896567701550972973432463617665223478500547993314820638097763612927893560727310219993585674170409081496231881714878973406896527891412484999298351207401819926226274430289089489248478890339484671058220495737722823144560238922745285870485266534029909252981590862521650513172405536047093063968504113083556960835970567567578650863383571833162909366748992375250681818897220874370092252771584346970645380398544106032021616670135699678212404251098632812500000000000000000000000000000000000/169224957330602087959604188005000803630634291984662243703833873413601546226578987649815417417645270171492367225744861991875930544441726344705692246714230722258220052332171131031410026223053909415606916571928810543509723071118458622876889552281397057370972145763866210677953770216179512854638480465157864941334934868831097929637529085640691820353780118769950891*x^2 + 19394590730095949093760278651384853553426002600158004095034155261127888144171333054904855162706777844834873077044132772191570905747769889571979332078522507770288359735096208884905515616535584402016565022566243093311096212794768390891315526183773877612514361544102026871292848177873851338184086305795926121590684638043980129936393123514039368211743260218935557947774722399369677594283981334357773697921879300486740357153751802812750983921212132530224641414623590774819842360068487504460948189278536590851587106953957118093967437744140625000000000000000000000000000000000000/28953992531695039016262759607467641806783220435298158908789646874487775229812882052605148880430332300750808299945304305996017438437728180641361366320144025611154865066980677729260589287681407396148223553202349251888677890564683845995225131047013253517230677536725461814711040014357363794731034634424168336098222858281079994880082317878722420361295461*x + 201785651281335718847902922697404811639187622457202511414846783875845019533407563559199365987687983157798886191517385016932935436169619668382389793890756203285225611453923835829489280547138510684262191649669166100460219124376758446272581139640196941708838604682540183646802421868340320940096375119495876488361070796192874426259141266878764521590511632061309150414120877865090916717396610628408014116330102063855092533315830049026843212165213815765618715520234886062418102464444477498264896020430114731425419449806213378906250000000000000000000000000000000000000/3214053339447685807759327959687259179432204022717415404898849444684848598839936672254204564403134880803098837486621562209509392111627879485618445858209094752275335368998587159283919887325239553180794336501685438298212418872066149197233615325336238028493632393884897521660966544399445558288394532431788330041377813367810448028878169792809,484103048172396008793856825103605288102390636575625633578748503039425647098757764296509766389967009869972208061066719410388245330158834822960019887183698273567810966175867711062118190016807896526924813698929262727022048941252555170338533042681430788614788167707566912508838662832357096354423324060260951388927168351860166916616524522319615234477596373938850748761853877071484375000/24293500565624793336576429567820806109104885622851935775028148661381100520897885552699678755172441578878830774313892878568959689572868061381650272640323047656125704107381486397817117718019345231404930378965757671923283463703151703219451646402516547774693153433087780244647082351844606939*x^35 - 249570965378619434525894818725746153568932308975553656315633848170810378653947350171619566379724623139318474630177496356473299891740535708115097782425358051643062724690708144284311570281100444405021976709109180383688186400248003483127286088151989977062837384494585919108261115721287548183202559705191413649451390742824218830690238456471247663620613327598343477745433797367123599038413964141478212457485375142967900930810260500545836091442914876621093750000/754219786363592657492723632139297936106283443617145890900965367583105239723578745985484635976494466252150936042541932412960792914124219388649000369086518478598099830663906514509809909093290567552048371819089023137853244535278753473754969679618053196500275236889681960885071249903577639225123614432903665926873504869707023357334970507930169*x^34 + 13467928805075726482964594062280589119415599945217164840093798272393661913001895552052077543431227828491432744084423096801067891637892054302946938785736107166909405231983141323510418037949798767739094743158912607649713904341988057268202765870460885060754951915681291240059178072198504710174074160118204331219704192417944369641683360743627397661323046840321155498009550569504285712038250857942840309453616144300626866745547407939866845769970787548883502901299599933551377963867187500000/973617073601268457316053444864863648345263933738889498845801413195037543129804566808168803594474946059910994618953460502583425778685065418364268968060218230940194507227315329455279137881371413443879648476642530928142737049862621854424866498584944409330010857885516928009772677289700295478920706236202503768389822323584408160808169734627290476053929*x^33 - 6274482284352098243189343296804957009257217976724219235499336595118507217816367585840983301691802512794695503459133079251694189439745806214522596123640913642286225570056007186469006520698316502720508598552282313679570644439389756644354793941379739787600629882085932694350636615871352969139354429235489731143922213116914491030923834199410699311921684265388596649655237643702139555225466431671343075022330581102833896072099267820355006422615863526081403006895881628177151187474628572532027587890625000000/1256835504910662260322098929560129669062772377371817565128022576361439540160002074982684690513403493917589472032995468865653306859644557079196188413921186983262027976566165563906442159803541841151038082260024094219766730312360528557891575220377341085375966488898853777055513529105212852409382501871119114381390697412741562670890875246377186004223594086808089*x^32 - 359451053613115519284856113362413818265447435178616219863254802112774208552864020779987367807659770870541029223084639944560969222023421914144420404774901996314248470162434425039090950877359698429510113361666664633590082913617050154423882595577929784473383783057805236708676452069169699907825731509347560545132428797441154980853108312693509050675094692779977792932509957671326925425664637648881193341298137808738860813957891113661221516317384624640434022071030710517900441853968596498432939665295410156250000000000/14065246135455221355264609120707411126481485675168010371347700652060869893930583221131224371535498500431743781521252292075526157066282238273284544540192003529685355085751958825676994210361436744321267178571929638413409478925626675091364618291242824086442440977267072619028251904216437031313399578439694009042143294745990827849939784882207088573266241425469323999*x^31 - 5217627704495914206137366288279445766398602069248702077536296084693880604776488126713162755584883836469605739047989102215098639552772602514519721775918039392837589265520723746612387397954454143412409289041544602458615231443720653599674066315374422580762230450850968593187956443383268828617757382372548626496476366998661464540013959947918519105343294734213946975683214439171439907807488115414851203272969693610906225752558399761309294772442933125529309463089297811011724945017083967866193402119173538426992797851562500000000000/7961337204805583488499071435984895212511188855229673742483567652385362125191634090073685799795866680700879500910692913631217995158070669047588977461540339565904271853833095502139123355896673678951422539819890761301503753946793541275290023526773884474824928423921503847475942397091725636397292249984641560244115326981778442297073566497090796138037317367816975993829971*x^30 - 119683733061697101318999169055899725579465757986103185639557063866173710595139532559306227489290905126955618608066032821148779896384060023173869373413187882516924688770380852553113345938581989596158902829206380182355611965227429315630925965949636364789560324232951422788388233373740560029506310035964828552133351619603332678669288493446476035868822367674825949884795046063796595913688647193895692629370941693821513598808912523551630619996738936585556802434468170470525836541571375665440543077449936552940001387638702392578125000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^29 - 13313463988013311125663172758287117141555933174940821563041314729648608313743893398637132196184397443729445456213066701074440435450242001056372315322609071724855451363585647823541469614924232574937166996913190729566509286123006879658443200371774483429428649174377817115582738188848843633277176269526928034128203546226575129531062380348687648574529054001551868740646117451307552060005529621525763674235777663951312303751352717064076147581662839224927615241101821548704049974871822842686126532202570967326408261836235008239746093750000000000000/1761510060895532166052100999336141814923040140581301038699831952506812865054497362058561641961285469771849435378917506277307233186748603838626219238990489970404432278885200066102330551551460798836380877439504217153774653171646996761523041011940066890736264001925083706123789964569424069033839598149827627797238291218323172119858954600114379700348321284705052849731605519*x^28 - 416718079471936319612008201078156596970431192727664531997461876765746651196748092916932921515501432250958057670777079041659178781859458710115824588943082659907905497091171747047803965488176426952087804199895786813842441199185126929637775995573195750511897020387365635367488284497319775532642117097111340045674482201434712965099438532353858359655823222436046425307005769715494351193398334855746507493166019438708423678321690713228397658518606944058283542836506836698360045721483308902891523114396883663575409435487838067040443420410156250000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^27 - 173012432346788856302128532355587442903820820727362873213548137092612984908364790464322246073883854994494063672284112968996774750460210274665907242828670429099137758418023462185079749567091493662561028227223927804434072610375529102874926530637005517989382826842403952215155003084335264962841809921282524357648664871894372267407224171528680733380273383375640122463354272566528881395666980433486060372677520933135829226558565102563672512745470977026501398859888237129998622923029344464156515426625620412823267853505278668249970674514770507812500000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^26 - 17950036602014470461316965289624356608235597573851960963907080988011274115874741343000172142678559020607495809341596607395191822231769806114017920197777863359986450124538994801346190311156317804911988444162620772192841057977674800858412631583858491470244921594043450690437471701899838659753874636908900591558880055275846516236930321711403416703842207155472967941349564299409163625125046945678651299534887647463784632132164065817727352102251231787307809206987602444369362351833060170766524901128779676534495973178661705638897167146205902099609375000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^25 - 1485421142444961892199832295574995280898696577744287970982010413750220820875115651662268144515512184758933316568845815585971951446220629513002683681070759319275134862127408726553350561596406786092241424284105353257886314716327827946802387468321584817712776701260975724661043484713251173289083514255474076741906266573889677054447961362529865282124274620415965272253850590604102962315414545901239387603749568535396836261398669497029385794893942712517459953356041113899907772040836373502762815755639246653812537925795095935617276534363627433776855468750000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^24 + 139553188527811172258370688302314724853101393299760551823275268603384942759064396115745390545502998179913841796944348787649526952457437533577749138590903187672976992512851036550497889963547145200765634899401668285323813484343497269328649960562403979389375769475183858737498799559403661130146618056528020796860753080455675292718990574909965840524098050078979870906456284247299291410041758297077517773965242806530210250264162476006412596797609444742049303266643009151078962721184738649582682097594553713862467565162311356992960837744176387786865234375000000000000000000/238457693833019638199192711700525747871677922960787476854562404051140606186416673466442842361571395471298395182298876395618009732703959471604422691741070694683569435132931013315162651083385522986584310919758212802476044752493698251559887647904550539793992070129596484235098204810708061746938984902378412496569375667109250374304050622722907295680340435920771346470217341*x^23 - 2041146300002013851556382756785784047219809046722460797237032382232646374459268115353721592706959507485519593608554600828094157813342549583100586919373730222660635808415140841892004941496955576143121704086148837023211778792679963157451434977516276932048424904096076855183744793554819190115429193972951154748313551970715024485551517581480296184456835203622277493864511649470298582878243109828295673371131452338352822405048106799199502182312491408777509552436639303913166918856826608135032145581890566444353521276319396951539941328152203932404518127441406250000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^22 - 11257617289197057539116793844433327964775497561031743076870765280241790127294033050835459979531056411761129590647448417346063298360564817957089644772989704355749973441870234708858575685723989597486120301069207096782917338602598599231291972625286938204447568975672536893348740916106437851073379433331750154508796851802693166567084672242173594477090734989907579241078930679605201477450397430035502075632183754714488023317643440648995469153838400413602403841166146667544729206960318892280774275221729731925810943874135486710807020490373612847179174423217773437500000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^21 - 134029310344343659632489766273643623008063161023658149305494311657879119635853663314305739405079614939785674686730984442040658494621168761985567204066646712928235847672784735118214813360516244608775978206185623895349114808703992355385598219825447144633475056953496094948495862822357259102299253201620645847069269429670163009230762787928264559009477345492577818775956831612182796668031014231153247779477782459655558384468342081514989621575982036601964618010146530568652489422330353388909533024640245379794844759228122222622479990692057643900625407695770263671875000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^20 - 344916967776212625442118912226152885690919735600599093272288349911139145925308230210530044775521395841997545564563758166991080287361769667178593167482963261185877391511035130736894355684990786288577551296046567153504722550898004832325314110757857528808024441501078950695946401698622692489565343442164723016221583693261455972966656109016806402696117678786893624034867510448196977154418266760897753810496517582902627740515408980485752420257186015885545995241229398652369684809984232585172163793938525174193877807201625091837400682408729268827300984412431716918945312500000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^19 - 3955569015832957304093198044113468404584270665985185636346701564021013494712323741664977817961563342055613509367643398456875941100474085946674024135846598556370115252338556280712572228458841416478063386920144640252236384261137732725667985001316047941541735004936857858666908412420066670204739648784893379055801397453606724155728046217770868299124840221172960164317873762218542535340507941290592583886445899482370419879438692008561750111399367306294931481244993377822117227488600366390843625518946283278895906526293589403044725294031842370104641304351389408111572265625000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^18 - 13532493285456951630476843839707428880157469860955383219673584316186303179798583816428823494837229988402327684141048427676497545903554014586587518942904755600714912727405297716561696615546193122955156760883265571838765279117152931604714837045000075901660450741155697388654456163538801317849450112302520342204726062386204818900801372599536146312493453626441794837867136935722490566181438927861911637631360367839110928350206862807053439891844022863364689879327307499085024111197508270690601927263682758432124609508875671123696126106196644469825969281373545527458190917968750000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^17 - 2711202584698813457025556963391584534474597480570370725779320321724101161345459609630068106495583089541762075566250370263112458250065838726620171097182691146070060936317086808645376272891121074121253671578853822600818386763889560244265753625083224867268375734709861457502721400254895777482389656222338600369202483564635137284684446083084053812965552083630665970120557703555244247570290234380650527823565814391175419716409583656547423700676212892292216896482006194573432378616962234250070144841740093536990165079500619292140767543641105613440345223352778702974319458007812500000000000000000000000/2874042730934815639348164788390547171716539176737912221036567922511115727194179906516600573726307871733017499828760141820869696252063511526179620863616062583291442139233747476272223531478699198101463536874980564829842855174792468400379698493165372295411799161035662888938815205350112954739422502244455603248125633040422017669243557505449777405831471569781928333772619531*x^16 - 182115673273444889032560714760949966513506416882460344286688618407793285120259876697185316866523222521892411194798465754858930529988102429959249287271437296130287730328354963820152842217526914398760164680919414267419449450094338485478834320561810522545186415449706456999534562518887936296004822882918127806677894435646065077568236711556450231034010337990201915733122787635000951528061663317584150755497186166456550628930378628647735214880247016011744010389521528019474629870729815785525906791663998415573153131310734194672372290602707349904099487503117416054010391235351562500000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^15 - 490567953808527193023731976461813751501774813417369299993895580905780822012210994904494056591650502141626137704310845238471822290904263067975441319507440886737230258684785434161369194409869852558221574739655070394724323951830490024597848109087832545357061383884699766416659468828569550701918771052608408429847982337657104905946683287059874594475814064983841956282564407057046077608644571805868142008426737489500821065274364092809699269082161455724521022424122530243436923787788753865534643712853461685947933066874328196317038760839612064093604004710869048722088336944580078125000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^14  - 787541946534614599494999304843273302821743312795650676601566620396314372378036717999224035416647746743259539055242738521785115094434527210328027641496748327679806729332954227534203382202963133905236155413546925031080993599541370982670209757564431298601842306514786016216794571942235300872419699765861360121442692824101173866464234934076906990384147304460933508102820436948793990528099733972638665923319257829559923962062217085648684307185185587561788807701525597516682036249334452421333054222466322967071920477693072356974118999018623201943522182943979714764282107353210449218750000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^13 - 837473451888320386304424809462155998834052655940926871307849495928693380051814673556490861426928185271494901777507351604276365115996160591207794361230061770726794937284737772691102143968491474860433958961875490771008731743642884676973088473197992072757194202401080650656812064710049328453882057141188151316227376463146109279185082515665831293054129321108194217610984365728321497961441109099627817483056037016088269859076812274426602842859220919666211375690519296512683466350114136776217924755029035122125928632118760986935401702333948701924842827892803143186029046773910522460937500000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^12 - 598045964362210266332422001833955814451106592173414238216716415386823436665299479579744685808134526296976097797641426284163069505760996555554071797191923589864677823119247569398482686553206596800724879936135066913075545395956845168996234145709414645411975534955789524722753808322674300111346898042351582920290919928252914136675723532271719565604821348979115349816998252734139683877685301800952427630658314376784687989125599510433684637006617062947587406757166347426882654110406140298693943601707581652362272553086774761146281943167958832267381424907526366041565779596567153930664062500000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^11 - 278261757974434009133140036137096360255544516291813739584746806561123210034649399115223955695465312800738941002425297502956372468875612068457488066813239934114417924581280219051611712756071844283985225528245391943718520406417850611710155305316086431765039389890995287569306374280829139481797808583043243228486778630951116599355466603807829430201554206828788378316366744400445822636520659706714334429643798631724182320695500271692290360915593579738365457847969159139361353879727454941067834203793666212030569031900082016457630635058637887551656782403330936404017847962677478790283203125000000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^10 - 1236841866494810291444566034746065114428815934412552131100340480638955493924942252001103309120114650348795983712531866737562266694414005139544513019468603061812468576518442302435529645556888753474878707445081723772621858673631388149017854369584471567723531001094680299869529816500067536284948774571113898453146419693916736647127444156595668104947886175087401679593920738253429070738357069992811841506555287378988328088134323591397793741085629667331326999226960039211925777585739626891792627309471534986397234422423694346954811344815072561526035979651005902724136831238865852355957031250000000000000000000000000000000/1269925857854918538316630953009776657270098706000472841853367221574679042248591121484079323274415106114589127831312620804570330902074574860404948753690818350756683735940493070910982490653378715440181562805223970506209633681885044176911959799305629618902888001387851043949709044224468514884861105642898987481729930878326007807340176572175483039785999065717596240504180723*x^9 + 1086585037010499905313512581363463409049733288608170187760067722198997305219626842465482467208061068100834460914703760086408013001677689490293827415757566376099406696543682630455751738413762468403250594932977982970308621844781980759020182049059989831945784176544107084597221461067116229982494199029954789531998210631997226805470120048484585496389193206957666296335135086466265455534268275375037979699532937830123974675745429079166519446363312467130360580545617269117296947501244036068321792859769749362913271862994967605844147001630906905298085737138213957564403244759887456893920898437500000000000000000000000000000000/1269925857854918538316630953009776657270098706000472841853367221574679042248591121484079323274415106114589127831312620804570330902074574860404948753690818350756683735940493070910982490653378715440181562805223970506209633681885044176911959799305629618902888001387851043949709044224468514884861105642898987481729930878326007807340176572175483039785999065717596240504180723*x^8 + 4621769211045670359615699159030140263577607880529280422676001297429036756723196597708067182219745292285373145212347305950246578791473473038683884959265505688186568243557024069061487214397322521165405973883533740912732276789395496592170849064179198651475898842380150092394723197291378951793182775879441428778703118942676992449761744621534717206231398753283427593771659996081703605281433813089000038674852857489944589010619656743708908379110240598406554763295419343762618882231327837042096481371629497444544478855277566478822276754494984662473576258676088990284824831178411841392517089843750000000000000000000000000000000000/4964255626160136104328648270856399660237658578001848381790435502519199892426310747619582809163622687538848408795131154054229475344473338090673890582609562643867036422312836549924749736190480433084346109147693702887910386211005172691564933760922006692074925823607054080894317172877467830913547958422241496519489729797092575974147962963958706428254359984168785303789070099*x^7 + 20340158621964785872639817576237704211589782080723312501203475393721487653642846087676464542353883275018052257207655380365966400937824754021729791947092757748049839110963871203521814047665450851996066216211537669114418819896264247771687500847372670299801911353809242866708603305146374935821206586097951966581294683287628290117771203318910846974861822547737543608870458600723264443000917482214562254578936399424302728177150014094206463512690007105323204703627646964736620678700848955703516561894816682448390691718789111380481035096893053868525226438122160965704665613884571939706802368164062500000000000000000000000000000000000/54606811887761497147615130979420396262614244358020332199694790527711198816689418223815410900799849562927332496746442694596524228789206718997412796408705189082537400645441202049172247098095284763927807200624630731767014248321056899607214271370142073612824184059677594889837488901652146140049027542644656461714387027768018335715627592603545770710797959825856638341679771089*x^6 + 40855281529636814407156740487497829943494338064987459107582170867002848891415169858342511219609823575275397142258184440858558680437755868083562583843956658988132156198141606772385937151581241611148629684476536703880933918189669234275948215220455881894238828591728702764972277042532386141856076407589347074228054840465016114754364514441739937865379951716176665216216892447653477692784670819267579888754243036039888571042430478821203109079038657888378339400021313842147290142083875392475576131206512298923079170522782246225002078157968579263228245325619003569528331354376859962940216064453125000000000000000000000000000000000000/1269925857854918538316630953009776657270098706000472841853367221574679042248591121484079323274415106114589127831312620804570330902074574860404948753690818350756683735940493070910982490653378715440181562805223970506209633681885044176911959799305629618902888001387851043949709044224468514884861105642898987481729930878326007807340176572175483039785999065717596240504180723*x^5 - 242833158694695854969499382786043797135238884885976685269812833870628692186169944501676882991472115948226423487320586823137640401084619308265033823722886095007945749773337330748520565786153605537476617216217889191058288200161503927929174920496284908734961420265714047867826340447854450029728213187691624231146978144766955071178086695284397989674655568592635911518930978775657117280669286780248908979444029660262115688238285435706252995116379492436605235887863415291477473766675960543997849821244754913622872491245122625308218888899225212789846666460932822495522032113512977957725524902343750000000000000000000000000000000000000/7961337204805583488499071435984895212511188855229673742483567652385362125191634090073685799795866680700879500910692913631217995158070669047588977461540339565904271853833095502139123355896673678951422539819890761301503753946793541275290023526773884474824928423921503847475942397091725636397292249984641560244115326981778442297073566497090796138037317367816975993829971*x^4 - 18531471718953302615476604193745473073699553143267572247554396007957868035323795422572467902602096915212229024070311595730407094228559080600044160260883303061462536199867696281660306257828965957913273406648434192222766894613022549179914028923952172595770916129732267024249661778545865513796243297116188762571332308780652214244854542829267163991771384638438851707472819126602108882400818987082259449857729629686452340484394748620394949462891955753557755692360603777754885295110342376822049242492066366156214577325320578772972786952551578018115283226757011858509827106900047510862350463867187500000000000000000000000000000000000/1160713982330599721314925125526300512102520608722798329564596537743893005568105276290083948067628908106266146801384008402277007604325800998336343120212908523969131338946361787744441369863926764681647840766859711517933190544801507694312585439098102416507497947794358339040084909912775278669965337510517795632616318265312500699383811998409505195806577834643093161369*x^3 - 801231405475415676507680468634996780504382477911146938453414549247642883881754650271251484634404674995031480037784976846235672832560501094302389405105302908864977613788118733436775365238889234485355070722727071060151884233397280366316368714545343894098898308129861110967089301227825863585383734259412015927646225371375416290366011215069661439999050134570221946845814114137190573399858360697190315077875091717669319305043248073548420553507069722106726703429672217171826257244675566834885471324523606222859339690960208531675500900772405312701425592232518102520089087192900478839874267578125000000000000000000000000000000000000/169224957330602087959604188005000803630634291984662243703833873413601546226578987649815417417645270171492367225744861991875930544441726344705692246714230722258220052332171131031410026223053909415606916571928810543509723071118458622876889552281397057370972145763866210677953770216179512854638480465157864941334934868831097929637529085640691820353780118769950891*x^2  - 26734293596723098008175825883894580292735066787670492113900855276761582030323546598006387159792351412390153712573460706714068193646773963013342064920262706049109561782730541050258277673090000053613643501529317914935578575925378336972688199995581865280855695978531520838509519953138894639471919082087744869520426926401998143217692643319488330507745438129091094675782479744668481016550261243524943517676711008314855698551473282886841822342261469457394997972352669588506327340462041472536835766402633844516493494704861614320045572696519158928732395885674577584723010659217834472656250000000000000000000000000000000000000/28953992531695039016262759607467641806783220435298158908789646874487775229812882052605148880430332300750808299945304305996017438437728180641361366320144025611154865066980677729260589287681407396148223553202349251888677890564683845995225131047013253517230677536725461814711040014357363794731034634424168336098222858281079994880082317878722420361295461*x - 268000880222856882377179246072767279211228687384222665399798959082494751204418761107759522447849798618756945256871813846017912232806601538709876857485655363675095342900424308221016294996461168067222998663116973145867174972678169203335601030314412167912619150418677670604743122137424934602968376090033821867632372899813990011625826894137911893929594455165272783854599774794978376642573174371679701147031267266555631069702716359619849157703217383303980287540921722130018227561376222671903731332406787953940982061805405332683609285343573347404344531241804361343383789062500000000000000000000000000000000000000/3214053339447685807759327959687259179432204022717415404898849444684848598839936672254204564403134880803098837486621562209509392111627879485618445858209094752275335368998587159283919887325239553180794336501685438298212418872066149197233615325336238028493632393884897521660966544399445558288394532431788330041377813367810448028878169792809]]
["4.0.3741125.1", x^4 - x^3 + 216*x^2 - 216*x + 9461, 3741125, 1, [26]]
 [x^26 - 2272753285291367677834860384886548667198391400312966634445161075749480420208648294551664671354758306952226302859472404689955309251818097230019964381627379066111318217349560851840269237917066586298188262140749615456955841135453893718724000/23167533995884881795636274998276222441594189539076145866389157382881262111266042964781432534284308332033725158955691218337268935139416958127843484518682317567166014892626237105215800746766161*x^25 + 347779371827757063391350432652636901372943168094209849480994299492164447563898720294533728031832370619740722708632484066291987967014940746714145890680453029512854215712220279643490438377146584360992433011775700685079026942310486571401947744034177049139396982828402482666188394821622555158431152000000/73739357249798709260412433527811742093034046531496401882581134607677951544806420844506693157068668558457772354479098268025976003574137059654124484397393645070048885549929349855363104348735092270138112473381839056891205804109099422801*x^24 + 5003902242034430465428244614371614228608478331257739188089541637391436126444175706258115951441226450558620784950581130339516908505965207025076566363400004244846022814395704831873700789475259294054548840712939323341996861135047499469883925058995627107405734498771370798070337963372319915991763360388710876608000000000/312616604012733881734042564104920852180318072623394897349566951127693129693127469848290080012222636048879115199139402004429032773608486155799527323237546807795215919360100030054164628987479797712497395206765312426748186073610248930075806281*x^23 + 2249509028828568472089272511161205705708617729855151353338265350587339687137690680760800724255953047174842060271841064601310151327054509279014036406110681974998458890998832406934679738848855801428942406694100828331282659441808440227414092296014037536324130327136844897905650047189670294812727938743212348682730219520000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^22 - 2520034841045682971947418360139210807476775336328860341476733682765902505586159057905301442495803639431852738103359906491391974268623761007020428683504401561640312507213315867135561543746795014936496019256743433964090736420523550823740677013017493464211415512880581532298545678603582024536399794339073578535733307205103616000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^21 + 836865710468368215066703839921176661790064690096131173307726335898514784933910783557990096559053799251421694085523500466938222471015615745513175845055939506265359732314420768762502185935169264135302293938617654198183156952046337815614438897810339619602584151930906586554977279380171601113477072395388658944580373718860127064064000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^20 + 3836747361182392864754006713603194839665489041316547145006546273222940135962630290640404943956900646437221149536334572167771130245980803949598500276079150779582621128064182601495535979327186799658355933876337709257526773001727337337184121029526519303939843629824724755467463337195631837769434604676251045551221545712052971110023168000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^19 + 1070252952700276349417244763366556436311699717155483691522666303004240829049754690178987745047098928260235172931223544104262639779211847921039585441384540569981963917549742258569191548436378313820870067998367740072901761766307880828424463812930393816901746584466663525235396917457252433605968354844231932267532552612369568565137375232000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^18 + 5383178419124439964254892187162001629971031284434930450431819071147890850926665715023008069203923394001661817090240241381265033021714977666396025997576925403423160068108085976957257520425712026590414227952434044614939501266092273174784195394276097393821771964608436851992918792572284305737325870214627306948425803192518233084237224345600000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^17 + 38847328284765051201104884149152686213639206583529119008922624407094790815661068271522555015471178092993782076867058348543162200023879555928927953043076830930084029023257522069385540004292151006154995016563056968322006266417860091272043228327504539352510611202185687502458522254731269176406042968191892383151271293718781392880181069636173824000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^16 - 25193814111397173518222959525139467884315478399580137515439840125647608638865593375650442873084998124471451120895538792951398402324734843393722988880239537736812913557256485387435331193955841333429849937169165758722145423465097165100085854834917347628900776540547493692421847825988601781187379568310322158820867629805227335610457096370379554816000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^15 + 81336453227096366478477361604544449699933272790349587480842392553713615289982106289697263154567889002187293645897748570098329402614348777683184143496601172923407869969387450379857774198975888159052085589664304646028374267599166372286225171677455687760388256996207035695425678877154763356420877568744645467915416061843197039745054933267783876608000000000000000000000000000000000000/3702965689784636542793377414256879389910528156003874770013884590118167916505918340033971229440552632635314589894031508249645303698658265591935246180884181202194036453265410215148626098288317040510004357308304616209791894195862244368926099751*x^14 - 615428374812182905187931066692633385737973478485596465953772700066940725667568901354641810591224028521855309300791031723062026075132157573104860277031836038279[212/375]784962977004925664788203476801026820892682447982206953856766676935374305641073449284028504509824250406029558088551036366228977144838942228708772287306499999905848362588093387112448000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^13 + 31705457957012002207638430749672345108280532297648768212352096594585525714754471354128079656106025617301286490765190046028009958018448924128427923100674230073947352571838401186540707734998864817729788827003051222980905979123951299632823751001259524493717923829394378917136785534318939266124167423333949096352319151173336704547631357274593226884382720000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^12 + 222998415204965309551022474623020700568280318416323349729057817771297136092810787463015200501565438427485402165663967133198342416691507764122301859377486647689423449060377182482961216508549983106771212857473089821135692079018786511771748702339434847235366054010516224981177982827108227545363713466593288749666882625165320206041981774081620291805511680000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^11 + 23659526967467782447317919716417883945557586293076923412039275701636834843674863083497517415044243983071412440450752438390998343222528954190714885338237315426624273363494898754521330143895283322074024853233874722630981812656410008189730591957660179646177782334416123188516813189285956647321792690842500914649060036454384337544011365402867753653003878400000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^10 + 466901892521144690475933133223476802584548894824854953602643959015366356500505962949879405365339429912969824851676252226858836919331773138822117274958893368681778931101465066508614984884984232418912433718699847407407095446954382497237853262680426203168921251816793543093520694741362692670352828861661682110847695425536167319630054446839882745203444940800000000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^9 + 4259157057918000615437516099603482126140540633194991885513344423525250586198915495370920428819759276469077676980778704759503787281451201336035312540691113348994603969631615207618817343584341108075207869133760488523697557954101359440192922643362318546211618830233261169252021994956440039118462098992682858082735812705457004572565961914063039811737878528000000000000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^8 + 21522111252825236612563953514760379872523079101156536070036498806485350152281277486329486627624966177917760994648765384056193562323823009992971740071829126926091797357663749013873185195288584645906180953519561398390803731004819100544714293521580755467162409257478999443323059542480104198240558246164117730882370460397052054927211961978493006035235635200000000000000000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^7 + 49669876979604245003890842071075464316282022099617617715935271624038034174681751602924517540910394546005877667984392730836964538430047560519353105609769631632743002653742262306436981912885322449955735128378274834716299633602488495213074114079903251023560677680838810144684345427992445589100949915323672276316011539303929538382336991547829768296385740800000000000000000000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^6 + 4492924541853027604551541865441528423098515215645004276639310113182357460059310382378203677464833296158929591816159015043781430805735143927099785196478490658774680425645195092143908449192139002026504709520777663610099228619261578783465372329444604028833012771606825091172741688735623159937065996634726430487943373828833864107173195821810146224164044800000000000000000000000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^5 + 23061952112839720706476387820648315933238414657964993405587838730244179007559863084686797675617400348300217353484703625362125380042681766101706178321899583995806243960466298083543344963056450304817203878087504359270784696728629369092112332037162166010185291432147279982601804483068718377161436098305967793982673683954291924293200707306257390671757312000000000000000000000000000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^4 - 4627575527615807984504342051483552426670948992038077663815776401128863974527523729530161960270198061407122337193441549573322509783018556663411271294952838896651240747812516127526512910736213854460023366379583559341710837568312318578606395014364029836086099413272576112640209692490922498550597972532112423227269967911636954872730746929824390887505920000000000000000000000000000000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^3 + 4791660524707161838140907284905012121843313620141476806089549761841801291692805131585892171721294647565787009673212180154306913424328037953755043022274616557976186252511453317638303934866027667315225647058983136916556226536202661898889125085303419994033475702490848763536572658801509401329463147448364171167342303987048916257224907492829099248844800000000000000000000000000000000000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x^2 - 1028186179736747093019698627331827701162418687868100610817451691926027736515953240115539282560277085939068514323392839011703078917542168232881490725953262155770235706814045239701611856180052432939653760288154409104131921926800711554121896155284580670047665034714427112348008646607360771204476991723756489467606474038446414903923782176130644888780800000000000000000000000000000000000000000000000000000000000000000000000000000000000/262910563974709194538329796412238436683647499076275108670985805898389922071920202142411957290279236917107335882476237085724816562604736857027402478842776865355776588181844125275552452978470509876210309368889627750895224487906219350193753082321*x + 4087209358487295181699282306366025279512935675985411474637240572664974061987116723531776066621456171161907626296867727707110639633631397723709504789143583785793589970839113096815474141020883961056982990931034248958813261098577658068401512218600442554898878693743655002378108200282610841652469495886424602109722866050015739237956122367045402624000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/2603074890838704896419106895170677590927202961151238699712730751469207149226932694479326309804744919971359761212636010749750659035690463930964380978641355102532441467146971537381707455232381285903072369989006215355398262256497221289047060221,6167158890943403186432107980517389832740626446814021665787732067666905106907727525187229093352304537836319874808993132968136050024085012187943918725851801007525362476064924100943166212927984048722048082720456625377379968701679453561306998081312172491342646782536544929710421771667099477046890774677518250070848776333429417413799119691413558856085796059332775163854024549542712387972782523954357609128471992343734430749867150259200000/7858331739066502836015443133185686208037565795301256182564144865246386632095181398467310772075671717486475112560921683082859051439949800693860953489730403619380418788727131373197001952220627863573363982141070251631398547010612733689196087166113690538682694040575847798272660625601059141981949489918233950047624235562597095904682998642975396641005129969292187338620602463207802099441361*x^25 - 1859615975741393891443234301073793956389134932919895867399288293783310136799480315660243063295196051333556341091798998587799371255672346013413396215810727767753740363633421874651355523427482458523204877671300596293761124259120137748771775667046287763191113421317063513009882444224450016940924220017663875203261401711295986071414816211088609994101155980108879633697367640813422656760295588002798051857300273527229918594174897676021147960294449768355648059423017639383589275866237298545561600000000/25012085084126109899490447749046574008410646270670398081380557199220447428767839979395892044364695924003629279735094383581316047349591228375690432894149779004316803238865242987992080632093274977357607196061594225347427847388110207704765710458739539357053235845272200791662701263140018139654343002193785855841472698507693437644650458568479851564907730272121518785586485520472048860763990829799196483545525678591233147541263746001*x^24 + 8827995381482069380257829461937586453563099940207022610687457275466195440213567682888489530050093575011296017643262452019427160672883137899001487252096135478977434953726762938086363023406132439344505025909334632000059316316794798457582075557866248984005007845555825285653338753477684437647076942843797494986234616022487608115134080898977508968941993148183921878174797673234343707965502427838017485808263231926013231966215866622391611269899495268336753613004152170511437547761062575762809524354880307200000000000/106038259484536044522801662913575718623750775062228009928449326015508301685760111003689275800135285440590830262480617672399701337733692370465400452136522999243000005311907659207975653990227429494283005913166403548070138757872792851470407838941327561052979409354550435084438980413758107242719933725283513453908662517342094682719180370742357529592246589241784008582636979220816362176280584607107927307258068749399639695571384367160065481*x^23 + 36663774991447835080968110656577751148552016807185215534118145521597438949106853742787184921514062794353723641548688666721069578638976488131497090436830744666117558209682466044651894432343362468462330445196859141703169296242604445902033105321459728833169548329248095418332277061301517191193863435517799687277120048438284470348848030572479346248688801705553618989309153230161491767419679771926813100590089145147765095462180340484225653001258706260858004100267911430557970881671891905591530753815900530967373414400000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^22  - 142113920191490687198871652391267448872997105226579521079664895507430149305614260238658936888190419532618691826423715988391875721109608459308061[158/375]29050337929981837291230737909586908016827628227250888143085432129592197404086108402492100580063031272350449109135623895619879977593337489948972438995104352552478396659721999035684610801805529245419592691949523336795268104313994448998047823854307312880247654231330927151744536346662011275928376108724461514754214686767679841984111452478910167156424147622303039488000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^21 + 271510409574354064295339379148562947173773508240252530495076640932780951288345182987939476687296000893678669316010039183877820761696770735635113318401569279124408151519665431011343802858079961665513530190866092747767040909801575342389810932738153379425683203056084078905980034208903522802245861974009385296949048782186926534211721393819535311962622550430191051708977633757085962870517027027169949391114883355373531391032555243519986279373639703716508333860714358947651550797681622903638578784377451490863368010681470156800000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^20 + 19598275440444576468779944526284153836358777637007972290392082204383301606166023141213412197138336800041122400445476002653708063102783913110185151960887815927517478167762729918899600744238891130705459209237688594692396405418314170483015022455202976410667139880940182789146940119461319547715569648098430553064101080297535738571942399044784073350542055282906759054126110921362206860610381351336509321949220206743144484609439211560307541979001649487512860342070167993701140476306285759977323033514938576088949112656747700001177600000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^19 + 27252918663453821396843643603866866740754451604821126752094317847547895253524333917190025352905085995589255733030879317881878237069256831680045871492740623872143772236729922390160534589963191602049613458528610810894892313187081605500732935336917633358823033003501356177619792203800604639594579636139268567019017772078428788526193161026252739776925536911349672601268605204162063351737200526006482741315247537155115993095034620393283387737901455508129388881220367189707945523378731923838619901679981815982760490292208229216472268800000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^18 - 85157098769427700047155781858827687998012039765708856975644402480146559853071894823603132608458054242041917302682820113649904782955734139087688411933031161999520474972607646121988177670735712130527330396979251265216826044735565227184327082535484151327363964194036757845192029050145087900013418974968030942242281041967229692524344344906150554376633134385477949170692869487450451768139712825176231630217652430760839496564484229798097268683366011362497093472327125445464205322738505227373479821881355314245007648832020305925619738214400000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^17 + 1687200203452027993665617494898913296542016017376759658781673092978292265160525713891526813242509943999410586710397233324071385230917832403351779691557333623428873075637011833606827658163162233556900411386034278810979234888503318904937516104297780166946922594148688072751306165131770813295041720947792805974922229170419281206522950943128348087407199362573336864076301077832563821157847150100463859019818772902309238161348162900998530613895445483100547036500987522416665668529283531494317210327256526404443247137743903347909127569408000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^16 - 102530728810759695448135783848044948348665687509341105513402303759653267500975351715145435901939873575102328795253949738132579765204758442326876019363528026966230888829277654421559093092319551235120791859448788676134396697291924113358932892499456262136536652376205202159789585107547481787600307381636822461936320925891260934784353569559304439764900487631921885000679420461128320906690874163843426737670101993451871876845385184240371413995549354740417762084562913895734867843063851140742435596887637251369466262111954423949814145039414067200000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^15 + 594959261851919254621918080435512506598370073599443200323833301735531152766771099032628433385732270769915030187871305842926452526210363325314682859286581218680580379156552562687873863725655380037069887788374562142757995377748599843291434803243699355777370517105567820130593044505623231269139039175775336244218273870807021853666555760942972833123195934371583290198148808712346800757645607651026477737021973311819030566845131796215769778208750560572458561036900349576365765606098574806019165079494258309996291598267748107630307547773770137600000000000000000000000000000000000000/1256030651077391738643326739581932103698231011652588117603181453225950446728510610621164520393151761345589975362622527640678152465268102585371856059814307638920605696722737202731091901489877016967493070041872470196154742188324208282910042148586710969655713848833477688817087077858740397058133299478358236827284298268798614481222967490060882850522244810596342974901376049643754374510591150064475589653577969271057703999655412011008662951*x^14 - 6252858326099763036206318889121386027720641314117128838269949730163854896183243922362729154799653418877236111884780035570851294164812289509109770846639659199820596926613607814613619116336069359164671624079009786837153211455378671929005041450604122034403977992404446707375776076134501665613367080923275823812997096826558287692142937547284765108482496297882007256857056983353138945823589722104722744480709531723135948438675730647163787879322171137531578169606387998154925288693699171062248110321180893754264387760189431427704932752569834615603200000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^13 + 597722253348379695316165780633413134662651830710752785632461924420009203157003451604018632157626213463510926614289539460423796762143323514776278511276559838330436415865446605710641459712686043738704681664234613359745617038265281863692494092982748157363855982922229163515021190231044499007168073838475182524287711461577172391123226939809988092100300659745701961191206384225954331362907521704131268404121821977759733131315586752282081668782704808813592620208603267702746863589465900012009644763431908291335445806204394484445749781070376131467673600000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^12 - 22511231611341337676263118093905897877156149643877728740580214606271620745473089308954724730168903250697675281581018164507384718191272929340751204903156828009995817883651856889207091429168289187758476255504673555857960727348970799675338620414442476946192357632030461730195459582679294520075824807097780572241493584475876605842538358074157011315298506081016938378714538775629473998623106068084762087478840489253386655995191176159505622101999156319464934709727328139732060688887297344968512636880153542095108455604671548769864575458112501807316992000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^11 + 240202588032913534584752030094510852356731525128722312837931567742604510171242104357715266064096518057378476189399105412814448818815721847833299284073809880806057343617295162095738548600977193391827280796492040967994686004466646795881123771262339062816263447347099601656100185602929724299730718825588022353825325730790031111010264919617607301087604270863454619976698247497187264446797484046061340399470371603895171786382667393285178260653861114731711690604285290223987662561967716407920882678564229015681933642110667197075926948261804436260651008000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^10 + 5700263592608214700083976804705994578603408224441101027493601963681373734613153557686745486937834654673339167559751581606540458774102031727237109714595181316265166665101272809240995869338123708327466912921692834711998163908[107/375]256032072907491985300218673480231502309780444259093653059495451554639587330563103076074497224109508116916264992722705625457799050301653230271506964648213924997242997945754335989678915835835916330528640786829089265271282178173178435631215265123491569014830828264797583530391730113233355234817508445733103795741655040000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^9 + 52157247238214145127565938217697963745694306012991969794753465742545858452609015662329390734526639502981767256511363416101519065326742447662930822906831815147700924779386463328532435840506283990925450007083471981505287699500836270946573320752973040181670070256529899853892847444532705975763595198191065156444085796140644929000946349303363287550284720522097831323801988862805539583927230328485379916031743927306557343941869513650046100247476274294098398662045350780665368102641459258264348081649396875009374848699101093078998663910190964570345963520000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^8 + 366685043322761740883805528963956212908011616527216632616936512688105703746116384705380932923676435035424787764374042104140035556199269587015936747925753298150996203789080418336744922270434037461914209585516686119953663768629475813941997223226595442600481121871866384839149742268406263429392369840432419108930582251854430183852849213850364824757807336522887612295482311942181890302220005115181110088479998154765496653536668685351879241572072807791711089440900558372748466033080962176100943965067794842726890306725069895656800466898267563947877990400000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^7 + 1103566545997463365908449846857918407078528724577003697119308603248600194358687598951091668980764291563299975870519010390633382380130177048615507113125024418204463727905947982574595687282365186481174779374825741878570112099809381724062408404338815214301257847543428023907847726449443650062325219558981320592676570474499130654550842882602114006017313644642854321599029607330538966826268586172956869946617542258571244474961230743572160011880000166773135616653284857366892566341199815100848223329779783421037265673119476841432159980707567081839656960000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^6 - 484161171623139950384854111430283937165158150694870055758503866712620629318507749113328691166924258127133864751731809133704398651784252018884622252593991088246683660588766776009775818828337321659754624207906938967365771472256731082717751263084123030994329763923394213332000020799697476310047067606647734402274958628549380772210220968717386767111652543895891753890855982223026611626609338558183635912575466718785813864749538016388408092876481135472443244424257205401882542602780175833521746355749178596696904041677922054723068182835443108654612480000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^5 + 531036433871748449207041543647071453075914378378323109544038500558563043145270339435347289186910016001320873237902860957963963536303096138342111914411444059030632434609435344751074570371574322306852913632429170607530152649111405158792532105234874453109879052332263609524554381316026155532234397490806964813856368349955853177935661872967113056137887739415814573401220715369467536046958223372086692798931018263409574027783127405887390085004817022782823564922904457840706606316826287244387422814622136241975203799860075244740200437971779309273088000000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^4 - 284845876327126665375302710510349981122142497194834417220052249970884546255965103316206817912620584083020833374129349199991648729569720368441267868337525039943091188682490211354846037745746549015411776667938215963514470112894285202560460271550898397173538243825091336927703149764652758739921733286136889999233028381306554159343302480179163794159474082259834474196832721061388580123826988826853692200478522288578707115427988791586176774057599824725662182121639554382002019436504774395211562116278377206511659067419488907486421803088119883576115200000000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^3 + 116682207893870933115902886041380427710390171065536785334026387045690216435435792640513619327783921196571251833946053758278426641906236999000417469556952932258214500501629546287547524716946830242227828617867981676047414957957108028659440258315616712195078278811482236642075079639552841535937618006470220442190679391159660430216696573632386818825616516134669374875269117555473948088186140659735328288291187149750753891118180238242728154741334613243418250088915971967959093510116388512016556228177896256459350218378947605956333162508616114110464000000000000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^2 - 36488084896545439677664507115254223913693265054389865218346149176016932270782665552574013040543387144221542148904958224470535433554924150116258301274038905098108129317922123198060680299369787112005412440231822838460383541465742047098469851278731450029928868154656849211581866625780676323875770654305204089212771708368466751145227929663901095918393085893339082119215590644780268395764772072105449882786005320706196390047368973640814571853289140495469938246623653277618844765108141241937290255640193206272382948609646387139250953742811062599680000000000000000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x + 101977935046284311728063938761151390614486727174787340576851809212253938151794885011518110053364273210161359508317337486015352170236556041007941958638067739102777089527535870180751692124610103555084012519912402183292156856308930612359199748560042258078317146540744316410350100003932772045985972649101645105289812530432498030113478469897468636417747364462197671034240766361228103683371051061264171059034999995314915496235441916263617841536214424255839539691380576767127833459523933288064058636924044596818286955946916275214455679149953515520000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/882952239866285281620556420894229498639350513141918379701246368109331502155685676773293870771423515401355329215308905569189592327069656272885166141057582597657059450171429122711955693126547209947445623494781637464623630647237809783035772203461945335104511715516603127782308737900698694961658062009538958561754308684006946813532977146478442399872073084676637140772254450739668916735168036183938285796079562556882148356193408443382327421,302506924584189610874390138253091670434148071231037984490172200149212824111090677658920545776906767231490430451995225661528140152687397374868493592809358277684791925659259949764917809173722518288009284420367761285381396836531046727078522312753349686153568102766195278502849029486912305018187390644341576073601299273911862226576238371899773773605065351994665280254461225624070555390530549678797894043105149992691456349742638493570718771358849269639380130211401830019683200000000000/7858331739066502836015443133185686208037565795301256182564144865246386632095181398467310772075671717486475112560921683082859051439949800693860953489730403619380418788727131373197001952220627863573363982141070251631398547010612733689196087166113690538682694040575847798272660625601059141981949489918233950047624235562597095904682998642975396641005129969292187338620602463207802099441361*x^25 - 46289964197301223387632759394939356802543196477341009186635606433955352865861873212341127348693720469508210624275305110590173926581933149828814772632422048362256150480908976251065949888793265350766981252305757057003481852764821051754099989100495080383448060178186189189328916129129070848417623618770954344760836624549065348549772461339630203389987272286080791969562819488093448250622379807375899054684162059317338905496693980310104342320925782254645497853588479931139542226028384123047471529435662059496104265439468394525369820160000000000000/25012085084126109899490447749046574008410646270670398081380557199220447428767839979395892044364695924003629279735094383581316047349591228375690432894149779004316803238865242987992080632093274977357607196061594225347427847388110207704765710458739539357053235845272200791662701263140018139654343002193785855841472698507693437644650458568479851564907730272121518785586485520472048860763990829799196483545525678591233147541263746001*x^24  - 666027011358475727444106491246812623941443227165992513043[55/375]8769377345405070807445117137987256414556277306735267101094210293043077655111064670672760613225126539858636601876876286298056477908382761136540041516889298195894068695858825860000253785634293981479015271934436892616623466467651717661671211703877691991101990112922680273557172932295455926816986744629024591129044129695984686559045522560338926945975197382913606287080258795289527617093025170393088223164461932779083928254878580892975716015921691211391199960528038993784553308887040000000000000000/106038259484536044522801662913575718623750775062228009928449326015508301685760111003689275800135285440590830262480617672399701337733692370465400452136522999243000005311907659207975653990227429494283005913166403548070138757872792851470407838941327561052979409354550435084438980413758107242719933725283513453908662517342094682719180370742357529592246589241784008582636979220816362176280584607107927307258068749399639695571384367160065481*x^23 - 299413078638695305015718533346053697785805193215231703577846305823397295742100199424718022218303825628714600055047864337787682867777849358350280775619736850255932409859839586324517200536335453037538821202569099050918606998082496376670869535214805201362112389662631226499908137768184359249270392822849545389000886107096147315566011735956047297349668834253247530842918019092648113696804102867375450095562062691034805898302621599434691046070634696707819568520814182931059446415212638400336552485295191480699148047747970478704943722159087102302810376765440000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^22 + 335420476363762460564215097431437046648920073919955391970547609562080685559321657922316682371357924080757439393237412254388226130060730014526288598602237473381843420988959912504150802801870263892964986586022615248436611511005026079782684923671054753274810827947526245668952952706971936644539812496842871104797324464034375909286025895988765195620512851133455148569741548854065660773558941307454857035216094560754049742909029378555698439015348701986358496541700616975618200989571089566673909870677558757336610069893924577288604415672759391236734024531289702400000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^21 - 111388100944398823949441832412396246152655888999148098483658346691570583672669935120157429740970626798892241570698187559766173771222962655485282111402845142928391457592584468694495276127509323378308461956852348353454012819145697435016143968823733693719384839265699910843519694286655224884237914328370340709490893158085505380018310942522672609515984409951808815691957856762945371117434913393586491449362498683757488619146369538702739461528075236591517923011289919470254332810271449871826406839421630751512365936032155768887134229486833168325122663116962917783961600000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^20 - 510676918673553195859088957809629691957986696297807013128911757088352881569703227931729223497685871027784898486140481294439285517461084451597800657912691633241772122001890313463517522271095774405222973065372744697341883726810119641224732025304602259602718929122872213180893658750828586770766064411468265608870720248155110606386105345273197370171669104200694574510713377798964456218759139779911773400255024799595649735594585522858827682934553136372691795431181599306970833801073395037957754001803226431390248267647281430500286070206797730596522550228687364666585251840000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^19 - 142452298427544788695456296474022531003115374848483697207429229610529394309633117129192266275736805269081904950577532018566864854433835574547321761667346012094391729146561956783811513359822010790950939223317461641453558623234664935094696519681652802944567621561124040267986789664432726668538971001116785821028018356356209983762342953891453482665946226769250214319201695535721462858830051104284997030578657357948705428290038576704247580894411250976277739732257516728155962734117885489430090637736563057471589838481917003910667506274896515357683563427535870593954962472960000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^18 - 716509248318409702316370101424281378012155325409129179731482666780752231812183617857640553608523937979734367203952664498901015945466966047505024475296157331943506178325757552846306069517959643655213881063174937208908284749736948006915285581331850573616920553048708997119181508088293618044836217773005420968484567630435724382423823172575583207925037863481264166499423488960196500453794078398560915972434131567666703922447934672757536099255718118222328593871250326710668082770454850144559037041457813034331548049927759956760266197322235206220386032041548483444855943420968960000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^17 - 5170638574714509912719105306355057379989667439449625860554116040353084504173262795912138818378188523928070733864729790370615694474896057251175206843970730621918057065692431492500916038821448260476734095449912226107659353361246814881056939593719366926679609975729050760098860517953793559363990752111084266719751557073552603159459284850689704192329934916578905762676782223503853610925268712892971782861004956850489261226671442221249654159270234213177984574662628851164650180368090316393934736570639433342133125829467109640337378772342950181509654969035325036238959558591198003200000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^16 + 3353335038478434460741296762440310100737382962426752289095344577970615811845269934598720686923040399808534449097453225817939783563102523845665611332489488990682131851990758180866746896916989043428193379479946599096464728261616017971059014235164483355343334218649096813642281954715667519401668042507094153500439909884734444450193491182686848578254907066183056307872845719455612918963828803536760781670396372889786896113714616777348569091636760711929061181611534612325605270928675928023395054963206394309178500201364013299302630502820730862998537949338662428215137244499634919833600000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^15 - 10826005832463402668006634523690184709496956634223736547672234000965323222136844365387317247195652116018313000189782007755001656040403264947079239562811741280741393844979244093570650172172342148278181620540804193860035736137036580488411882170970088929789196913825702283371441388665136441259264487881995421085381332195854417263294635946304338816790357979607190727493813569775953051923374959555039324193885108911471917269750554268294781066493295367484287576326184716807258389725970714954542046696553753532649233326911129765290062958713952858763813385043037296910640256440822336061440000000000000000000000000000000000000000000/1256030651077391738643326739581932103698231011652588117603181453225950446728510610621164520393151761345589975362622527640678152465268102585371856059814307638920605696722737202731091901489877016967493070041872470196154742188324208282910042148586710969655713848833477688817087077858740397058133299478358236827284298268798614481222967490060882850522244810596342974901376049643754374510591150064475589653577969271057703999655412011008662951*x^14 + 81914454230966898312495606423361888392564411223783344902591736091697606972468529177618435474189011752109027227025895082907484341598377163918776525384765246977293873610181855546259322557836497504235257707248424654369883417552672402711566512143709602824337677699115371434666151280710115602672261131752115423064688204056976587727763206389198941812242758890008222240652397384500095688872631516386918448799616674699760586725517806622484625329703955308382605286959930680563375673219459788536382258098150561703532395404372586384631543660344859118004729164782006699023208140163284151713136640000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^13 - 4220044754166724051191656931597824411137614204295269091146769043620210939016983474908449282822055102356339865787780181796293819663788776681486109421257296631527931235631243820032543876177596198958613670453934333797215549858714772346845360084154909485444555011979437245362782590141913906200609119963735600051756996654590833077737065061232470760542735714693297883618996150807137378075153298844993460653949297735602456953031527783382847916809877259740962800271520801486474609788629845495433706061751684277979662227369098880309335115944928434716402367386676223794702436595923441479225180160000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^12  - 29681428779522821697240068223842874917769777744504754461224859302494936613239698923328273676950897630899340650430611493410525641662658667872160183570967515103750319437292011992665764823427920703838865151279506880671834941220632047835655902994888759556426705067712982814412771206653513050801123052513709254266915215637891858880662769791292002146667520700420672447397166814564444413110699395306480723015411041953759550069974018033340968733604339820823134097580843895596282473897430343138022414262839456670621123293417830425614143372110894392194431641927516365897755164139319776711278592000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^11 - 3149119082288698694193978371517185276911188181650026382838964057212600984626542998121916632946218689623475885731455890556225318458097618562503450899774365253061686498554871928692899333320580599897098616358822737186831777607606649359352973667136528163156467421019432866967442001478925561615161964704908216134492689192379509456261612272678712805863056777623259474534251028105973019699786824254879267180358965695998082423922322733896673384431445274732642381885169097995403267542609597485497981366084738814700186720796286356401401510795922442001752247069933609243038812019354106373528669388800000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^10 - 62145353172815751948658991145797030366956188927244010555902359638471387589435512307694151440094622525986472551815504396534920289819131092274914471382543002029696665470348893582437146305925036802252482391419941700807322713865063491274229962356978835364587600914774011459154686327836397128972554622220181611759335013766584960656661508493108992895645137490880803195389200536921696131417120859343666156814428717176642687603579728702997564482483322042883833542266041931710741279741098940899492987523039372171915622321668657705461976487150387427871034360991571172582998875734229879277093912576000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^9 - 566900292807911657179628895602525783835333807909870023871901807616944425787921782094749824938848228647862151683000893237194672366301549986181332421883379294744677034009440747736972979881727844144364205082957325061510491132726582403461539214342551695070318816639693460887367030043370702068093230252653007548025934190000279796304671339386289657097418758656784988192281904486965537764137938334974944416454618737645275102170338333088268842894564483556132823609695757104748156037977130769634985362812792504810319912096252675368247879329241938109161299632488857601733248994694723062671911944192000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^8 - 2864625794531095824421541759256075209097754521154738189735527200638762612868149939905890679514666009753597686054304112415892429613078730331237002995857950739053218014075046358995128384613290535806847488447367889057492997785977206001804502214870639057500639719956011439618648555428472841983612945877852697382348849393172747956158512958593504257111638433823907626046562027095092922758060669471606377089135119422340287676127145348365628028979150027584458498310910442327862039047901305692592484044294774236189725079595655317141592989306661856938810615742339302136620012774103590812012448317440000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^7 - 6611136293066163390806743064127679606767674882905362715266668801337946846016091857816215705290333036762368296822266757126316863227643659898251121156580808356077277460120205725830669033742768336424596675810258740658940546406969476289730271442503215110607068519163183887163798110327639504552545035073335381037993687113376984881322329323593511153443125790604921029624971809517002549267084064596338725348335918708631336904281540609916780381775740945732527774434934555129597235997482132608643105072403849504439223662526721747210555658536770060645085850185463773536841164593500532816029417472000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^6 - 598015101041002877368009923648960910076068053890862895524610516485718135889552745801744779454351025786738197761497690757610885855683591260556923050396517583278333070626058709748773117789694105084401614663653972073553769441340771958606489296667430997466385004778057506335928689148932346728108509572122390349591490167738436149943587271335095325153455626883695842411942912173546725435628911163970466838236183056723397744222883437089504761401032169894303113426644043067727273988060226781621118489806986109611412336166307344232367899499342898329020154037542940601278758546703958245118050304000000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^5 - 3069580958792287465926827085540724812795727381300845679451099995851395188392881135207053079078591961226358027109805915859771831271888065288575222399296807571573530876697659990474294959158764494555889084061574766792392276985447845704836838363580352203526030464092761316505448778558379600238861597565060964226423776221796634623974595877406919968107487116371159334337123682651420270896457820082529043940684896761498708878722795556505198037087981468258635585187391850376715092994866189846858468568220625453230619801873223089477218578443199285953957562362709795396264831084642384943020769280000000000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^4 + 615937352373314219138401987082153179473985442772589793475990594996991580666753268547029346994128568439285178089593548648620836593316787267035558165342219497905359542351592010291769429890702740601274678183671186067082321789568442096094073887633103813952190738982090203624116073314589100781013351309803078116460870800647367911119127242809908487241488520751959791419012143377095881920954340665484010334566015035490978040962603434514341221993533579333966989521620291985343363541585443812805765059177415076347379221410860959172897894830331864120627738968083077610201706001735886317310443520000000000000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^3 - 637777315453225769033565418565215282599418331677319751406714578715665107256788639454754513240218341368119558786388590200227638002771738969631858735932304703668679804257375778161768935854943409724671052405972352536124352582599160109386690216308746023712789628614716764368304515529472904864671745361369801348732107697225428416875824698360157532943803939508605302965214707007745843590826285536856160253545304860307707889998754186051868768114779654882660714789596403761697273783508629609492031904795646300735499190534236040209719015297459743947577653349980306467191081669333150826128998400000000000000000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x^2 + 136853146861585371558142398701185188155689368182301295753644744344263170680119162765740753991410919035042845529617747147433322212789891633551653715123219896344070795648726272812966027126064176026647309212366873250322995901028286705750884490218720024031164481615580894774415726455277841779283439845035577519408977764326635021690437615724011962634704309588013195612597656843735697669510078409909137697251541161682874259446773137339611784777709959352980336163361714313107406124755342303571975075085205269473574782888061909908623603629777892412404394238973701180643695161814201359400960000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/89178176226494813443676198510317179362574401827333756349825883179042481717724253354102680947913775055536888250746199462488148825034035283561401780246815842363363004467314341393907525005781268204692007972972945383926986695371018788086612992549656478845555683267176915906013182527970568191127464262963434814737185177084701628166830691794322682387079381552340351217997699524706560590251971654577766865404035818245096983975534252781615069521*x  - 544013792068593211993780974885056981732909778305071795522640206269278429088053004548165030610345169771293960757816548854521753736771060090460532653829336463972380020698847434770087099641760157379845252213266119454976154772634537615086282885249056656531938428884818592176963398655973376533489633958035751758995411579686587884279649390314335766327988082161988425141858309614779783747702585012000447536380168722723777087261950202605786266062269429651844879785551811878844799641426085816558274449492128406762255593571609070651859125815531336572908797807497338072419375085196339576832000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/882952239866285281620556420894229498639350513141918379701246368109331502155685676773293870771423515401355329215308905569189592327069656272885166141057582597657059450171429122711955693126547209947445623494781637464623630647237809783035772203461945335104511715516603127782308737900698694961658062009538958561754308684006946813532977146478442399872073084676637140772254450739668916735168036183938285796079562556882148356193408443382327421]]
["4.0.3916125.1", x^4 - x^3 + 221*x^2 - 221*x + 9901, 3916125, 1, [2, 4, 4]]
 [x^32 - 17787600813185834969362269002852311804419167017887429248823903304914322196616727513465588125111518140434676539219271206457501920889089378317616412226667294647290232007409806603855320547246106553867080967336419236354082222878528000/49046831535698829555634520821417762690475497206763116375642669332988996840141083167169488953898003492510261178635959586478589196961037400271232583412885360422820085558235709868963241*x^31 + 18773631862793759389700555642136555523564196249430225181809341231827577756282254888022350943357809778564514719594637333778654674031787035251173032464969077326492204776845748197457275442433136517430798371181207824494951982063183458269337017231787733885114560046571629105847395444561962315396677841167531903375390485513464160000000/599823461280444961995566856545088539968054516067375332388781938298904945392152790426123289199133285943523862658520840171352207171550016459664673489950437842514672657157379022605975352669451454437971288249188077141802171367899882747738105696232308129114515073321*x^30 - 25527470552622984742820913852545438497919145267616225173264649512934313385469754330373680969175621836046616920543594563815595822951313325194039589608521621593860991748195277425658925675154106012031430319691006825511732619931556258853242776026143591876748037277253489511760749545277229976085772222052097925476485497780288813029475278724738125749120000000000/4832455803583661808490004769225196917694312099441084420689936526757874644597749146832809040662230913251234335610867030759322777429721611060222702002898344953470533255622339433210237506205716207980768887172334129101629745270488706213755304873975566801911181338495865716823801*x^29 - 178118462983795408654495647310124850027349308039431945145126274600793240650456838614353844474320995890120706629299868350862621550538004679470702072918011859111628888169034198241325457875568855757292942285206716970251988270206595612792850155421488315591797408281863730081183259235558017736614341303737386993412898206462903667521421156568857756292048912111822225920000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^28 - 13718785621962122174313580704671092625085257534040675677315896661985414372180612173646129298754327289579942443881292202866771973881308741719358044278578866411898759706071025636836603929381494135363872216758050384416285043671674514662736294857909296257808772301725995770437135249557751499428417007284213216181314622738682923156681997244880596399034117304316668987851269740544000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^27 + 47040457800739534023806020469214810564225751172786263459543641981094099455676356200649421237193742193787877898014523091707716089351789358700129958216351493235281960559346070042166841593771692301847941716662962854454213108285452351367628549605531579059646065818541207307800451102778943134899373848459550824868918594892289106639414657268623132008376693455007610540253611522199288307712000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^26 - 56508504095047161193236433411500304235137875405581448966389928754188129593585458844611925539320273300531234172313807865967453107427843649299368668265475367178047404360030186696305980406066837987615730872495840009904254107347533476453344684084107417317044368340031595152060488595166322875792776553908119953444961876640548499173765126832144718583346079883802943183209932985870659234581623930880000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^25 - 10175878633046955911323263105923856899180581721943735655460924713050530791526949540249300729261513676710204419828107444506390454827707388586642133601763070054289837929062130416340100897830059671638802870997145136053825144125794525671895380835073827484337694061046199181687968351622224142074437184135106711830056282205001110377291834324236538553202925225090117821857527090506275346562381155860480000000000000000000000000/137816807062402451116326446013533390895724086763960286593656299806607826989283207918524881030646163415011952017286316850225126289518230625826491238420657899728026137917093498295722763439480820535403547893267797027849378705369067412510087539700909189623704980592563594378097980719*x^24 - 1090777763155375364900450610993268302789858555610794783597263109310423406753767902178360898531737245496142353299700489686008277312272557525133042111114261822689454683163298078789532202288183538652602977728967065066982429038295520422357863204433640330729011136058415102502664608825149335327521608026928625644905815085694782775965693785127293083698954232042455927390839091845968449275893955000210554880000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^23 + 31393544631235042188020270899773331786789247478967933010066753913479390872020970794028952532641414118485633499657384412078699950693449552644963772860061026853525393117119562243250829371335971426680761317209132871425110097678760703941077044909241485276180705486161589975623057362187709967820499001564650578447185837782163505953261560216791246890201878002069969175360965385300165514064008221594175261376512000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^22 - 141662399784622980444677746428529220290766146622771111231128420904543914332060297750189737217855406074517531202145876664146914462063320758114924708861145458270413982169493655234387145789142799399566593393426837696936096648727276166940561009740209856575545720967070892739150721349221908646209686368207482758600297483246327250333417369893920263362266129060670606290831683408494135319213460748841215646452678656000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^21 + 1047125112560085231367525393632937267566685015430784052856027359373348934933124135426388408615432545377423586751871323323949823022522938490557480843295456243498436489398707414825136841568896329971838300599864348472708814353342628775457092758888380279553981197364822039420105281514326154229780271908638880379835348823316923052106986303431120298080206607348778630281484600144320426189241670955097784015325757440000000000000000000000000000000000000/573027776733147033588936275529954625303273834439624349520991983406422017481756496082287663232686679462418116282401001640409735624838958917910147780801682846237582362918441387650636753248367622226151593872008208694742153564429280294120890296651148735803825971937501260835249498779*x^20 - 854070853157831955014413157658251524375538325370324271605180519744185706924462679202165098097889426464331213494529132086067446116245331707053480725653907320768893631557153790814046699788007763877442736628962527186197049891266719910127875715563587196641759903432571490368568377514047445818856127686254742134300272217480025204638773804520234744685417797747802266561407852094939767495905110016026532246800553738240000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^19 + 19108713619129491145569975239672860188633987419334364432964923616130770601650035255269662749605772242337818428508952157379235057883578989544648652351535388471089897253303760517655955144956550902502034757637155808912201438910535731493715804554805983682857238110966868108016750709961509848902521439633166371614452809530698431669145630590586029418270252449903745253596495034864308176145676198187591201388095046942720000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^18 - 281623377946221854492562966504545138073317513024102011739793032526995706620477798764217923277536015317736412141904019948282409307385137991793816912918349387960182062646544606582553385810109062349590128773499195660313909287197306765276738951692447081968665873695662840931695037146919527886198403630646275987042182846146597261282689072024679862271276672093736749485367365082786118205174303875110493513161709392494592000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^17 + 37039248557941481139419168978762720311944146109763708037218017194014173015466860679536371324049609201979487071302996854777774984198497340209290690101278718367657413687[308/963]38161579942514198178870096160902058300360221474200928122150048277249603285973304262360575969101822824990117036600802060788307943088253403437584166455585300491388526644280000424203698110224029254960356198970378949575641979428540271638347776000000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^16 - 30879768084853073984738279462506576892100813730719218187468605580109574611472666251187211276847582309067110294389121061809227568320473746010741448620752904370710767761645419073979562491302053863950296927987504961554248495818000243698542939000582397369281313021005515530108237041294232498798361369673260177000516554280089380178492896385508141559471332529478875949954978795042666572699198222735453411015903204689838080000000000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^15 + 3225333948852854285680508328376538513225960684673340612435189906711430425841464362925633234942836674280479159633220476976593183199924926138660790781703033216229001169964012673743594135337600411569550328671051505934522979881440659497365875033103525916592498969031098348122843986222489557107410437163734247219217532342297483483426816632057646960525338598945301963821265762302540997935949231120849278350942958214184960000000000000000000000000000000000000000000000000000000/573027776733147033588936275529954625303273834439624349520991983406422017481756496082287663232686679462418116282401001640409735624838958917910147780801682846237582362918441387650636753248367622226151593872008208694742153564429280294120890296651148735803825971937501260835249498779*x^14 + 267709435450984380216940910301137855863313731259061223387630012262549082745327788065545735694773755173201820084829977370423320645153123682165651506743396123013482181090839114624970711892960251599530479496668033858101355000130287233878373247265506251588773428049806539400868099135320202399188843313738902117612150990471244040904335069543879654338750663619503033179435173007433410632702680509160854121027785471924633600000000000000000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^13 + 647818050564065351356688481441635401757731170199465639804580726547724883581658428514892655074193817081683182540021996447140984203955435782574867856789981504016488430803614863481778737976159621938827677616022896856506034373235680927936688066791726185748073253934945887848011426052696503158029974992454352931559710460381525437810079347726818860141995863286619687492625342318725073057957206115583310652603520140286361600000000000000000000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^12 + 32635314341831600462289490599801737345308224222684009960109144193756574176499243707525731939847625817544958391073395325088145639475781097155501335112741890483902170527530167317476124895017553023773021440743243231167075734589956666450777638253178351067035049932598035798974497631897335066771138457460627843779277694177333666400614841683823502625470686806779505526693065717690957646422627448708072633869577643622400000000000000000000000000000000000000000000000000000000000000000000/351210572836444956070638362421585092927812995301705246480607989829742526843657207276240825852291835799546587398890936489283386350707749014202993801136515292855292415982270527914906397152225316848286460760263095651616158636263107277041835988270058902589441724735887869544185176671*x^11 + 13847467453664730310618638159967384007510617439136250865361827596610864832945913850748863402252834277222378219054610805142425995335417659645119660815156605642989461940209450166756158437982289306098631097900053847071745078329063872808772050590458455387344757084595914829004631137501085977336120309403476718348816033614638548587664461578646050900461349998663342346903841450669423220012567786325014129537828779982848000000000000000000000000000000000000000000000000000000000000000000000/178484061605406453085078512050313735750200046792669879358997503028229808723825793861696157400345031307966298514190475920783360276589183925250701767790688099647771555663121087956755710028180079054047217763412392872132801929904202058824539600596259442299552351914959409112618696341*x^10 + 529271388011205931038931646352997767337599178504327277975629006376011400729488641602514644453949565258039170282329653536054509928753795519205515263469092688134909018429486297035952838362642858991688184696119796944370305845054216892513909791459087566753404129643005210956992447311020329934388996613259373090161844011229277578255012662046216914841900743906793859854754351307999189578426770124887084215220022720593920000000000000000000000000000000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^9 + 376300803384612957902465991367530102498988274026602834729273230989260974374319565353906025528573281630277029309601115414388343302829120608066005554523600194091483553818774010355401318916314339307147746697706807614128351296659240072858319145954919909840139057670989639977539639078425587095935236861147765052801513495973265870421570331270798362141406315871338086205260495428289041320565636388483737336158570875453440000000000000000000000000000000000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^8 + 10519443320052450185057273806036926226089218039170010338236406829285195288058792053978812463621638391983084481420974880152303848812832361170532669231521690106039604182714731058345138694561677669942535694104603539276057960629140360311760015700409438888126892485481367210848577733625080637055006620273453856107968706659486704655380908584862701117236702087889938512229796049767070479628133229891197919545358968422400000000000000000000000000000000000000000000000000000000000000000000000000000000/573027776733147033588936275529954625303273834439624349520991983406422017481756496082287663232686679462418116282401001640409735624838958917910147780801682846237582362918441387650636753248367622226151593872008208694742153564429280294120890296651148735803825971937501260835249498779*x^7 + 66799108143058955787464535635833400587393446112115215193400248694128291727411693452286662217768191111999715296449736305621995918227540750930620270980232525739935113036826678824828875530036597649283920040139378634959744938630060278349990714772195733058062797784629734698852803970442401586233411478929041152116083250429926341143157296986585642404772417265102335272010135807855880873014091539416528215184918341222400000000000000000000000000000000000000000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^6 + 14460067863870222207884242565517255292617489544330009572098139530185025015128964106431661176747102998469256171841071892574243323761120889355754528945432904356395257031866277652671482058936022034175943104898863300841856220241879185723651450525297639044115053438341491737015920302110852685985821437959608202897498109311045661515892119585566322168053241735648067098784875699982947824085924626959494048367540961280000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^5 + 2089834869709015029813255153469851178395226925598146787728559211101700588993586546100225747980209241522785902938784145893306672110598818080065678400844814473850565311443943794637489106107123887806568536646490148961004127409965207998961627198949123771266318464188039980037548433580122110376270207579804514888304253439329599333417443316753920268926152471801463326833279056333123719310767388560358545099770036224000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/10887527757929793638189789235069137880762202854352862640898847684722018332153373425563465601421046909785944209365619031167784976871940219440292807835231974078514064895450386365362098311718984822296880283568155965200100917724156325588296915636371825980272693466812523955869740476801*x^4 + 29204551593326171013809770353865431505985072166462207026636598020528941076061421354875477116179388656131455538654265076761105315755286756355610188635651894416198058589017685435815285303217124421673555711593646247436141595092577859102338317154735628577048107657023187265149399808031886573495508095346591933223348507887671284129157003721408991854498680432639404212276851911989546684169127792397894287360000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/1587334561587664912988743145512339682280536937505884624711889150710310297733397496072819011724893848926365973081443217840470181786257503927728941221057293202874189370965211600140268014538414466000419927623291436827540591591216842920002466195709553284775141196502773575720912739*x^3 + 4250834262008897249441183472645362224868712051313817991540684610097375142838610074271521669083537456725974939616645590599728168724564772298287155500154293380305710545183080759053900312977519012057973672831305846079587628261851897147782751228052751321253568309419883723407220141335325286633128925399785063139087005235577271456358565647197633299658447064557774415062762197181188655009196896629555200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/3793829721360865855293017300501052063414436787625889700290605739283101292625932413970442117989990054771560097135612699457862427458616067265287300450185811158425783453032181243598259112804797492346826659775218002020895345331171544195857222879857631793515618336809537249661*x^2 + 6742047878305066464627544822336814386671108170357372391428516606761662444299607470368252133656420653969202632813629698184224793762679651630372486605424245531593224940278162083335827283396923216983354938072240115259123866025656613909603596036945545242708548904018343685208486480647170687348256525935763835377517525970242298514522472219282497061218550730721044519653054108135267200692912128000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/172282354178323684450888574565235550765834284892869974128813666013491725744785995820827488215339451195293587808710444551013234070142866684768507354352019034486434923619825677471425417229226533415686238580228781709318166537903435093585996225414723754303420295936130841*x  + 68275229701102182745506099721937527320376857643797054084970025426982752603360373441484964612239160852181648950699788142020934178059529417495170144487570527506322862894812316861047332386890581872736052395421705305898874506840995686344530712558608832949875682943768463183315447496951930989482482319292953284811119917229868043866771317468702928022325738308671357614431404032000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/133236624804869958654858229257569769415673407265892190665972553358734999870911842101453771065255179172978397037509250787730440793479081097133624798669996021787166538090878136916071135855596829894006793734473364839366173171956328212758145082401485885321,783707593809050188715973569563108477902195956146194307668398945814849239028046108174015249462739316636743598538107541777296199756248947595231142124707303706348961458248919809146650455340723833331565783076194650140281508440631703582733015849666023848326924321355548961143303504622237195316948249553944956686777012071125769446662271549528874096184845803224513240684717575478369219494101033504946673246329891942400000/270124666159004549105181294207421104008488008773630626887575032503870816124369481631120396807801650186880630091891856250819310987177035967623392858629341630426893081894808785890180391633075176101351657181331754573768793048763386472733282141095204377759522726017143282306168135430203727628702831283274232088704458278851124771277237721335352384997693096431243235775031*x^31 - 50578234388381709985379260523162305444837598751544946837698115206954195277739069853966636235288688493198150101984118287369116339617050479553742595808086337206679596771278180171164692981755107208507475417779295294155164200463104898972115682175750412666480616987073605534689361767468252505893151589715485847243446120107144581618156222336880617751357420506043758827841120511163710341435686082871176150882197054031295177052639605835540508279463327676313145827606251023707643698836068673542192149658252169348556800000000/102409071533161084990825270505340184458589806531036121312642598684035340787077591984683547022180518082861490615921052450665652884016800250708763725810466773780955392673974971365846971443350151878674979620230275957194444250573199367463290853371495697494563138731878710236624148472182503664602617946082701618643450613227551616738290731476572627454130834348103492068181962507550026149170809292085105333544254603910228853930943994225055399728769689641*x^30 + 99793158137709069415280609633545507533562865645639195916088899741360695506547293213028607838191984452642303668233530294126741629330160929318814697915429901967367301396723016039931204077241890361218441492285712706979734290601139682756238823594120245086187682200343893454883984655736893552931465246062943662014313365534168301678018269675496484832797044458625775070383877383807327897470683233915838908344847600809232290838061162566946932222955979089225271483381251251718913424928379141793135118418134246078713467672807794668134093824000000000000/825054943688933423808541822874408158318214837622497939097564125714953727312656121539427970663363734562428032482193751473526151951486632508907197085310015097433108582916495892101064138085100911984388025361142389042118644995593924148603699233981158961204414765305506801251105231531212229806639901948291385707844287708954847161589849569250439205363839397404944643991214922630690768822390916591098075652958219976546057019259070104541323457103243920339460631561721*x^29 + 1052200728508664954816785627611110032006341168599399637415887984121816261058998176107241454044203482407726963165426283877910062900080401077250672107024227273032145570889500289499321273162696024813099378384656946319258967438141151459360368367691860007130247435557811303181541831821198707770901250708101434339154028084467633210420607397175210070938240198227071651084467631074490618900834857690920400935940957271721906295963303104360475665941005668072014345466927932108081235140251544316116145227000008358443589999751695696840102827263034627231547392000000000000000/1858849613186110692774068535477864455099096347378325479284751072799916462589141554484452757332529157332884919610415004263605893872851334529200423940400549324531891070419448161399589604169870439801738205526679163654282349293718106700728282977858785120752507670648072128725541337745052684966589505729402440291158888052562979609909092669370808780123935526192737687856851211901868932847615557470660555544190522565378243010447704204601706290177065655768725142369188974721*x^28 + 7239430119217675974178377074548248545709238239256917378690322265332145695814379888277090460437428424962657065777565117002233710019253469473057566967644365381394277904577947854551118088177190345115827890133942199169125458982860859047019984541085272336645950759001650006986848442056707411834521556643760635268031977356023680362579565737348644278288929085379435208418280641931416821659373983410958253136932236849252084222337569075573818935583538982499972511221394491352541612846071949659697541720167221471341012702233384729605755263106196256121823343200868581376000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^27 - 51784123571498800499952050774477347682921591124528778998829053856054494835974410759989602101859694769437942091036676267767464302401306039834662653619410606634168984421578395013869254224518771267212611716335449782466300607667580663105159146068242232446899764501769259246155352001299095046468809463386547295016895507572833463369432246610796180290281485847913295740605910231380082894431262742890074150414956285877250143882894111330888210624753390401544573028744812235999426410806315543656317554286856394606027801767859126301500423897979674817343558687060691269315236239769600000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^26 + 93643821362453598703799482586110283480301722467925992551509109488572001394837579981071988658328651746959184341973434143291868350690694391721822888188908629329841582337736820578688983269971519820610950749235250516399717684395430037234856511522748737495052508182404358264598394574999411090840637704607576636162756291563740068452710058043728782011167502623423136188608284578391934150746604238039498078368623009169227712064590940111064012485616313000433364261499028550342274738850206760538939163508266209158095002173925171440630576452253660879332104019672629980495566147504069882675200000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^25 + 938854954409240820933362629542305219639539389380384011580071031132785344472621416345893413602516328943691182286188265158459009361238622814234882201308219809220974017111637203804006588644122365039358513692789008523075347905321334927257492088845147140840064134402422713259739796717583948254731260404000614573098870913137978938420695025106941942078901743770147641564656846089318790555869838619634645325639177172052001278786313554670168648759473630452089863746591965049627541285229618075988048748800281519147767192270244769672696846116463380178165311456683416887656461454760637104128000000000000000000000000000/8494236840002353925208085333006443902414857992450322759769558699756580291071900014796043612620797794900904506067845778976730730229105465380270291677020231723493831347106592231205719583611686440106677116394065545306277570823192867328644432341861030741666522393720937195821777505391949611049858374282459252469726058062977666318698512071428632526895452214627573485016750474640185883012521724644410893056364286659513237047742040732420455325998996224462149068294648352839*x^24 - 8720078908504835976864813763141781291796990352674913480260174044127116360354742544519669030028005578004141275561064635163551915167224193484346012492018599781437734042930109178751404469910954155635054502140608549885562141847980153460141507951711735344002913144316204105116754310944981573827129650668559144009143189569925297566575929934108567310057020878673329437253091503051821439741964607441035327829080659001137004115374437140453011982291657568120968858478449913054372691004933024383791793850351879234944741256151041546368207186482581555612879520312186036696480757744634277949025026048000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^23 + 29017849631330421527689144481185091007844771835625488839754360068969814827705383466656990785498089736270423741372441133793043499781047756127186349931025624369060163842183330629566751581367110433709575235833591793026000285263658872823246147834658969429852890766663396120358954124223120411565686936054377615931057101833282583498283717527231489614007875632809110857078696944993928319442979435493216353273864734482141812608430004024016678476017043663988869162729397031076100885726888742641831195440787939154480445127783701839460862060138358675390747538053228603998117896490035240783447970545664000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^22 + 89981158060999176116343749331604736643598445296550041853160222917481649303656416955479115635911767199800539273651177129888006068888622568450676897579335274725637798446256611087833128575047676550945187769325780203903883621864108891630011094966555445395837422440074499374166742958945219021354332437748834412832801505441255159126841249212947644293412236450015192041626241156387716738678516591078110118520863738167311542824895646204874610485262153082652739593365181015951900067336305639548192770019436521176089771562860116216873104332757352140946927764892187903823240721104915995462228411042024652800000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^21  - 5327249820773796834758097067007698476039326213877922082371456363231879786311792830539479284525015518458605411097852524472705719699033130079938882529143186510914160786651102373504872687127952290406531774119863714298420865355483718522323596385575663292000556027372452667474959670976223558601429973094299660598434956544070046047370751542575680012751586956611546955963908882094234944762738566407365593589118968793637017245123187574129346779942678162254864169376273140798407708314236727611481338303039467424645910749316979316363033992453733807728883934722041080213311391180194879428416367486570174873600000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^20 - 458681916807994307977816058353368353675215626149999584494455304784055108776969282690414132161732980387933896781207106452698576837185110486581876903093120076861621574542438438452651600992181999044157922878138069651555084682988249259676443171360719194872714215682329985368583969588687465454470021050419451096414730434671193260768834819695981620936460970473127565044758520339224035738297266465615779885965390470124678809889704748236964855453050935729839781212224142362110459464619744022955087599394296930559448443762962161102083576797718352035980660400864376311588071707804648253323183546858167336960000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^19 + 27271495181248808474275714658917920552211093350952516886809731313613844371492587030549460068398017461685287905845579435321662613256399713295150263530038389059267792966323657750260735693830028928121414012307310137285555052206561380414468520152320023444127017828018865083128612951695499680558631422383108624742745096652160516566287266670789762575150083895914185918518726676989853861961978427861856987126504961930516566636805671744257634319374506158041195397298224979499265276321529214949812796138211702397979886832418447125950486276109696393308023040578582650414411701973351234750159234865434579697664000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^18 - 478554552138459621646429172214352454176841890580821490165738599794461717065151834118016570906270584235199091467530627973074623386438289577701485825702927042132662596107228745196315029202064939464542666971669118599551395791397617879576665449290031266751193417383599733795426893593064777729903374497047944143684565602215192014590124035880109437222908198938384133552913099066520721695575186726623683136773531019048312860208695500716745684163747041664240954959983307391719727525603016911367991518084756977875102049069242954489520157457874970554671963499622887980596542537185113897995977444772880744185856000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^17 + 6107364705761751201121443126460305269068948700534993870962467699285548588152588177417883847957278675815465230370091522708970412896715379598927348901619406615318894612191223126928556498356313562290565501021269582390401290324224781046999660580984593148021052180065811261857763781403101483469095707758393135896463664470470868230559346719006399458401978170999340286106941230090391412467142033621114348502649665071365760282947979732461942236617545089054961457788790825029629484430329037949398585551668358482596653797201512443335604056020030342599556530321394863172603597756824322366464187970635629742732083200000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^16 - 87142372276582810841749214727630412771858103757535931700143265072021771308092940138985917586579652863856374712444370534618826133751274843342644386602809281204932954429480021409990016215245616469874776654178438420099836492024648794715514473938630555236210996451353938454691823874999190857254376661147551974125649290815114225601454170073588370166862880893614913117367679297629484314344496665926659763240870689301587799246133914114861805505251538583084639282171794326206668953146400960061157990169068793866907104426191776781893535150150249609450435891084080415867100062834787411425688265026057086905509478400000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^15 + 588353882072109605804296476261621400329906176240511864277686077244972058560864319484895724961970946903147066437563744857593762062764148424103479073564825387948547307429826190642850074172095032683635729013979367166476167612486523072679451425731964630157888392124744445883535290736744608776552509475429041062487941383187529759661615949451655535153319461543955126498267700545904725124799964814808423595598624910391520699457086072422991173125280221112634477433196617172136867747154751934487976830476002146308101443427434793285973749987914133912719510768152241449535240441319814028426946414833749023726239744000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^14 - 219326069902951419180954086445165303694140978231225475637530089633002982490723593833506342911091092728400711172074747682725299247542568231107721271621276453426135401662062406431970717094973739217150829618479135690049193033792929974367599400872068326510689934595174960924378654728955448519560012873660446600917742928308874838802732510065746258619781960834834649417374368647414127959096641417506828361824344492084739515047512395487833281639359531198357622904453306369948286301527151235928435164410098642228378464839911112383684579611782399920434781776408096680329244511120300028947457566382331780487184384000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^13 - 4296300275928548122045417122802663307275770415634821821789464887259516653720213268154499917411103315216211286302046272447892587999954744713395391329126555362696100139056325365196711392437394895642482953308107318149470336159815130174970397073555079008381203280222829226888663111479294246692804518465485702158902991771937149861431012921938389221256452734616117044885742096069758784830312980564250035786768016304608862887484178141305135303415020380599140465349745959661982493763860026690544871372744529429789991270244725484939549356036104632545316907073538229175142308471163699455955720263241650434484469760000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^12 - 383093256336408086189476596301132167787900817714529553891693935247176280534250285271881037427587372624311097339500753544962653828558386060964733455184052142020290478623612755571792843151554955104207711603062135227730021110245142500085577209548526280761865950178496518249116025273364438318480575248847373453658740638245117101328922118874841733224871373700587262477070164117087597182818674163161241525149740661437854189825995216362319049946804767536570375975697981239013225387143870861364381860727619511009156507381133460843566269268976224069114139976403467570412799242781198970895390696538509198575534080000000000000000000000000000000000000000000000000000000000000000000/21646603560005998712627056171209969944863670367857274129735327009057091709505809715125401464420742767650692128366445694811668635099978444033592033628535429230839118594239380202104898293720104153820241683713908970296642841775233436095577746935710368664246944164643678660320013642773032879772219728010138095003495438289523730296038143665898773213701313708244461461816880241824989830902877943448660017788799311164565991186181329608426321637223248442984186335331523221751*x^11 - 349751564434752833049371830753911021592257694740383988370513255809169930429192665770888781684583707837489181062441171119739827188894320415613281346184329839931335573547640250071297211045929930677823553288142633425534372348713740340845748688017611301895208519749094303191796904414942474468686266136224451928055841839739902545886426359383499467877308626305767046925187174153429087704478801731505064159685311498535150468724985421000332759860463204669379867366495650581681173235019401804282794243670993365167473698615119579035798875446679426654300411572193680470891267886259798181162083148099905314304819200000000000000000000000000000000000000000000000000000000000000000000000/11000732956724360001498995759139492922799570186943860623308117004602784311388198379817826973722016816347073048841964205560028322755726750246579558073518005018951027482318373545331997493529888996203729380248052099658949640902167811786277215655852810304781233919736951450326564310261705233982603468333020999100137026015987469494707909076112491305323618441894726316661037499943847291114577315523089517236930797477074520111010183899364196241867552487418193055660282293021*x^10  - 221938743929000660333395731387898971322111811012428040292770620712986353266586848177788528[152/963]12386205578890505911445767064266951462392067688161744267717181851237615919540405035140268693702715322706698472685208853904784027346188647690366422979311416862009198071986658624411971996357837306874033650799006766735943720607114446578496532692083687759720893961895350347296569557329723548210093021436038964319923630322101076097886234413706634535758562311651245797329866767503790289951139445689762028264558698679821129435390392615458795010282955865712174627262281434448968868626424127943033173906441633792000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^9 - 12866838554569740607887127240208536701402948586818866541684809060689628172012271237858835162838147310911034751646516559846809557051884146226761209712071382025457997154225327983654472511328423666578950506465338954850686997449776462563332982336799273706029436884455170392658363724591433454758178126838128641439809116579020277587816780869990628359176473927823861646645136953407474634852164389982003985948935585215467927098575514220984234514481555978484645230072404548196283249804742233391761085296610355015539131743282922603993061801107970630942941718076980602209889391678373510073635648051540280704237568000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^8 - 4622956113424407526096561506711786707026516785452395847763706166459772709716202370666941833607526872124570406065472734038670113660216668510856064638426412017751707474490970792211191665797138738721298941192080335503081944109000259472619685113364033449130959408435352040959482779659228054496607712021340718971374491712115510560968386629747931065488556464068237064895978569076673833132744886059508895115924152196897220281397027767709696016256237337847048973786930233775928845124168467305799114411193271642277265231986169853024559521314060015519868054592211522492896949903317656564518454492218113663172608000000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^7 - 1107231614391483532880695055781726590333569208327439516881152936664259632103914956653446638940941535710700624707398008268330357919077132701866720624501324458700154515925751366129269544560865661259506430115882135670313430405060056105161935231104400289334039766428069711846665821834248416553961249987700084580148741359943702939082389988295472083979406569680485537637764349910683364019726070521012698451946549678249818721728711344356595551304283792724791760275087348707549911175207118354046658149292400599366672527386508781881220503791942424287068452620737389301517866533104939046339526634479929461309440000000000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^6 - 182732662809826010271990004917889305626246954795432511126502830988491836573728859816592020961378692377702752593244212036613977843008035879895452569653117671424727471665912363308868958281357340730284335934281913601677388759658354056982987357174950041286067845066769869963578047846965914913862341843840152378570347468279108983951126821117627720354878203310620375268325669831894943857548085904733570110615342305793372248376317437900761085025424626656933777651095437228702914250273856897712526846056874817530222787096849288312604796913291428713761814708211247974567426851039629917188485442228451027189760000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^5 - 20792137445291504695724842596779519455541222056158831278504826348408553131372351022694585090800337634458142033139600145666219011006262038749321895598382977569588651582963392394145628864008952437766580702290502586317848133645570063073820188347449857000234074912822287959789388207229258589463248336749615856906304211606637610827325210991992253449898956980181609992855594903057699199696455652821897918710118742732796618809965803617621565015758293301415814917259880935741573552494335052933439728898054052635485733304148980196242736637077660199824922247361839251651036993094924295253992263893867141529600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^4 - 228284509889464559195815165339549088868257722751425160767341986015712276230760928191156357370450915695152710921760127360563817646320544510593642467949491374322344074866833702082347766432669069449808989093534525468811761343324378608922942465031924534511537226828254380332477343036311210657210193156645886464428766943099407849958590970441481387972306371086173586074511815612820067432128409624528209304263899810705331133685122184692600564456603167584385347810117954074318790748140813864745809456120806529417470042572839677722319917919311498120856333572172966634884018799803946284531708881115545600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/97834190167690036461793080814624445005215597230438183120250056463153498031007450236023829333291008280678153663706052855979257572255333396273706523178976280238520582653655166389452084429993181042196747659298903350225386804932531931617278051466251848460658298455161690985554807249739614998241552933126444225850467792240156821574162772072147830532838711904880930939834274310624680676190292498455818712852132766598854895286721273926405594219845560829932902229957314459*x^3 - 24405926528653879139091672171662179974451427706301061744886461445741545048268402541409309692969788569402656084898891508529168877423887897968302938292166051945843759705698322108836516727970243554258284939722625055040314004635008286247421728249325845264537333972644564015904887913812493808126283286001794386411324999927056220304782767800163642962303639927059352829457726256842430773373727215165227072564573792135930327673652873286195205560655730356026294161437284619040370997257725997077514506208997613651697085381606034158036795680007933344630445843766939522095162633882263367219937280000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/233829885271451500748790223720956419602378584151583017933240893174107724996970476114961625943874168630130936411669370280472127257128562439856946415213650798014623798464277319949263942863135860846217958597651771037276348186617396149649683798159775354292573114312323143663237262158226035430872332231019778311732264637917769453498126840819762548507139624867365674726359944241321515290883325482268883799560067702357928425466411903294237305107912688199381217999941*x^2 - 1113729554124218844576008953219196134717578120608760263808480843260132720377386657493981686280659078996329331966546362889398265993376775050439663003269186791563173320159392256710350915891542865771186295780000801449974339648859431092306466936094627414223094056488789486181168717132106855923183274843286614744150830854761587607787393173065400127888015254976283580684021857060307522804091254950331482284192733543890379207267964182753047911936979044685027840507838064653491577499233978872383023549371354197698924720666376019688235533907140506661587142308646060327582521312401162240000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/558868174329889652577540155977802097047025887135444917251812010005061496315647207844573304295359617566320513222233729718455654189251318573555258055620713237877298460235988422413208308010143095098740576812209806995897093890323342430669489645433606089623954919376774666438584370799705628911331844079502528236760280588428197613995556492295064157675184751558597593986505570618767050807681962629616427858479747089161131899135542635843387066192588147197725659*x + 17489782941425007828011444637250072491437031400272099852417080635367509526412526453256451316307539440821097680774398940634651783317196028664486650848421070766289516183238546846253670676415948493053956017252266594488744389199166272935838573424843555429744588317120309654164027162233147443479083958686564040731292126177753904662904150692847400873368016058646273866743870081616617591157200430633806268391002535974139920944629495995270773469845619053457203007352345756036807511651496471425948146970620110060114260130035733078154927996035551714365814079488000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/708013264266889383310994034194461890388001792528626226786169205079111338599585993670465879451811866440350536301602880809410917257775020795320825639458850038751524611255757283753348978543748573033009346264880971236559827299815159224760355844327636985493655135324776746138995413672658085686582569236593648221185385207741039065715812702916212901932998866311244463423502487294044427093565398400755695378886428101283033865740640790693129,4405536093205108331936865273972855235356459364917757717586065680870445536208462356124281291895263956125314285361525656354760666268116416790055051206260503198684466254514287401326745075401217431220168072558629124227314974996636275218299685395956744055390848464128919781002661588543857854693003284955893743162885215941462034965181324866834734586157165047998472136250746103008715994935957754208090118231305019824070553445616864677362622001752279982352806400000000000/8373864650929141022260620120430054224263128271982549433514826007619995299855453930564732301041851155793299532848647543775398640602488114996325178617509590543233685538739072362595592140625330459141901372621284391786832584511664980654731746373951335710545204506531441751491212198336315556489787769781501194749838206644384867909594369361395923934928485989368540309025961*x^31  - 4649750893373574652832839124075678305069499968327068425987418741139528373720499764312673495531189708763655083122640172497988167967877854919812479261119560983214688731566819378137366338460649959930981459336421063336396481953714694162628525262786426858849616815506803037371089208692542665285015602412463979139259549175941177684592161000080077336646654709525368795374005949569885616397498860667801448162331360339735543906782882767346746806011033185939662993315920349922442528539711214611677628164897534852504135102048374618185991617679450119525380408320000000000000/102409071533161084990825270505340184458589806531036121312642598684035340787077591984683547022180518082861490615921052450665652884016800250708763725810466773780955392673974971365846971443350151878674979620230275957194444250573199367463290853371495697494563138731878710236624148472182503664602617946082701618643450613227551616738290731476572627454130834348103492068181962507550026149170809292085105333544254603910228853930943994225055399728769689641*x^30 + 6322504876792805363111350597116121661887703956724535376869661615387863920471640003507851393211708822735155796253488114487790586384567806698966575935820623175488961914243103034188840486198243917913243512728670427413931541060905641098454980974957448554083805840490486901284687862091188497833234753821446516620251727822248255661861428515658954920324718125404497345187874480909247702080329151068688486444451440603764268022298824498122172653982795790095380337477191313305487112831131712578844806318558778974517244227500471773281321311952727016301365267350701430342001811846758400000000000000000/825054943688933423808541822874408158318214837622497939097564125714953727312656121539427970663363734562428032482193751473526151951486632508907197085310015097433108582916495892101064138085100911984388025361142389042118644995593924148603699233981158961204414765305506801251105231531212229806639901948291385707844287708954847161589849569250439205363839397404944643991214922630690768822390916591098075652958219976546057019259070104541323457103243920339460631561721*x^29 + 2321863727858027465443141636269941130595819596254343916890328026759768251834663449005681493047979634245830032661815157900383940839951564921515288563701729077196882846208442584016422723817333688190768678999772582153689775361570940252895575342688667805408288323941566263453227848190975086410047807369229333596686091912932558658600379417431655787288418438937897950488315363200091145018405673894179359690564658001101599859986315128618897950926344868612426084804072424480620040170672774478892803496715159308914778023229771539077839430081778712989387706905975748258148371254569940719024653107200000000000000000000/97834190167690036461793080814624445005215597230438183120250056463153498031007450236023829333291008280678153663706052855979257572255333396273706523178976280238520582653655166389452084429993181042196747659298903350225386804932531931617278051466251848460658298455161690985554807249739614998241552933126444225850467792240156821574162772072147830532838711904880930939834274310624680676190292498455818712852132766598854895286721273926405594219845560829932902229957314459*x^28 + 1226603672460300267427524179565346434563999475967618312715825447676814256348440267831084288759111467460413967759443367400520322148314628874748031099743540173279243609004560362846277369239793499099105441689540430806298369690101683038623538172941129492823366982963728871846771350108760485751866051179530647827685038660368473241551621209225116262520829334325956916250583945100876243028457548970236786514309222067225042583952172991809137265251694472902359692077199418983376676671340267168545964549994943492239663074378838845064707361622344251716300084561657749088084055702356884055264699746984635152878796800000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^27 - 4205911505769880222539061000340021030033430938999144482871467201426967395042103801329484387813932513363716434404309489026205307576691450834924285338737445019552839428565588692039968493056640426925470803044641510836531647460924533999742762236216122256358084968534484282296302925483491475768300673910615231265596667300937551736156208781252343407272027953605296548030206816267826814001981605046134761878091653203805208278436414200956587100245727774983870474876456467551456200612543251361639317148936796512883729572910320438890256875517424468779170174790811688111116272033056699888394287212220861968056547077842534400000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^26 + 5052454390515450862868785807116499071613405645592774817990491185329279586550014169978181001086163835951921135233601506562240526667361810189219449133554557348024046509347457755332043355121450401170068051820346847413972620996055137527646348076603773882031886561018723011973875811567804759871536013644136187661189766944988982980557707091389543768334036626471258700073129021453343767626054787274515351526371969515425651932382400744436308602623482741893995920100674274122476129681966961190296984845204397120473602971079668261846292183451517843596862196212438810508125766089446873528036097913493194952919431373611784360773550080000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^25 + 909830537902996814383169950465201072302311492096535677927628280400358314102266353213051969037651981459716601272637886098130203395436832699160448962537542427110954593403426443077172482883768681496118490409357602000585746403876446956453393312046809165114320930371174204230601160015897451897621653894444974294156400172804707327673727983284014396542332378885831423287645312514075042124392089432512420660277521344186785057911712998020823469678199098341540070299403449257695446823691424153451644643482762198184551715224951560921473442861706856517101593573358851903063862744007026714162996948222388615917502454820321988876487884800000000000000000000000000000000/8494236840002353925208085333006443902414857992450322759769558699756580291071900014796043612620797794900904506067845778976730730229105465380270291677020231723493831347106592231205719583611686440106677116394065545306277570823192867328644432341861030741666522393720937195821777505391949611049858374282459252469726058062977666318698512071428632526895452214627573485016750474640185883012521724644410893056364286659513237047742040732420455325998996224462149068294648352839*x^24 + 97527000347794277671127650103672962176293194087221660257840384194486338777056845088761609096231753792722963933058556259533457375701716679021024790904657275707161793338350678321681029081767346578579757198104182969067773383550831861349087005529579158766561788735960466451617076461706598389147041004071128146374770259548941748820947399147248418193947609250901000953998712114011660697423066058244944533601117663417282002327506496797807446921982698294894158492760128169660873166055187227235056987885351175184597929487333769399748009516822484082524457362283824696976375792669174686922025431141314811219475060143365770178461013167308800000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^23 - 2806912958430772495375638931118056274811559366403725208599997264029345527876218217309568231261835729786886958252486174265418206914485198609595561997262899879696922495231994662395724326595778324815221956032813652427050490331622902944250933393680865231097438827900589559099843517250454989664486660634874967351118946457732517649470285219876913535894019869665227817435195037955550496566469672980221636055732515807036508105971653460321452818386545610945172731212064056980547161682974061084732765284572331711766368810723532318401858717822775458525524744207123827875033216426217908480297678358580732806317228579807494698837660536775953612800000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^22 + 12666107964190590373517660950753880423233365505355697763982144961192901743730097808221510445357816008918299986184527858455475722404773292623444943453859489069481286650712426548671937279453787277330663321295566855938249548142365231735198868183868121041646992094541847562454874726784827357896269497207415163341552280559366915857558337677250119644696010412147818484616932991297635303299815413763817233241140141688958325003032285270770785729751240241460333970552652378958305611527843043088178035767293138396170421709274495402250279582755212805779426157692226361907182784772855372395556539925866390347591007616423738619575902853234742106521600000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^21 - 1778855894079506598919032198596076499664713352949947923611825251775313447469658949899232503449541557529352210393660389674314451817923643670333985548312503580168412569051048958398499365598020654957422682645865636391725182251088684597936502816515732551037416972316785834096448823714820743455231238295950847071470219552347616382350922897325225925243503311320471069842777921051992022390296275493092418398445233390302536975862492938581291676044033318287376704532988455300219314684843159674842225237969620127904004592207672234155419900425857988159091240053546527031388138715252838891168993480922271401105861834094585556339453276620028404553482240000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^20  + 763629138826695323099478184661906475842669129872690525236308220200323480125172167439356018789525537319068568329686395373986579443933399204174875767762841215156530803733318510887125283227603681200449[47/963]490715451249725189429167275567176194352102001500002083077722530357957325925703519997293715570564174694716065163659835084799744208784851772816508960466863496711726670289696799893824769666582212460808703284188205345433444128962162224997602810919975575900092196570027479499158900013523421658935072317431682714449073933431118443582428990136172123811617701761635604901334809303948720926472459520027138118591989634851903423147565318668288000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^19 - 1708519904538319076217049187232428117086792351539566293941875750473062321361372997512570753829044650601654104995599307113379748815733296484605281441820925837181663689513537015397498135437415813914912897131230137431784239261251835177674733512234197840327713308428900968586809119937940323469171991061913945326693600959583901355251298740982132736439185034538614349758600401213922777719957192836278479280695129650481008889309984649719491293535693619021033653370067024857144861891022275237612335521947266891500393693834345138059219080719466756062830559316094573656581642959800606399036854051173992082051564022428127545262210572007330892136998502400000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^18 + 25180090946716349856623189441453955541372838609427880347380671678167689388926491011886908922117087927910606298280435045618674015762405615339466838401744090396491729623288340889065939618744628646011651303234377594957060460856519195675119484966926360445533487154337954305426449428805619688385104712603941780203684393583159676369364302008361685374122818652983403209435619683456199484459647042964133119789751465471280475603681654096839500945449417536937961750743491729091927571107678819992084186754245989451354112983967328078542204131040020776079305897783449004556422726267359787096721691206128617887570639653300452508461280751330452083710309171200000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^17 - 331169824781057734588323818960105544383313175485885446526901252057582724276558359928133620301129280336900448640683509285577808562526737641548789819891284549945885144779454220024812939262517992305858188298284399752230053626208771507113151471047388180297791058549456512310417833880291655460183749184975890812013613761475973263133778954725905643209911001574296689309854579010216775879910917176764847720477822612431770970276368842341884640902856295783538733427847613796190910666618672591373998923529567073789981235448685586437138894311780853672318656289305971166612071825307475152925315533302613318924949576312601960329059677800863017752948899840000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^16 + 2760975933392111825716439998248521559016514847071907405352326084641187764144684070925459472003858490332068307638386705424573771013834898267158500431730679473338099500611593659371311637407493302044454292715098011929876604182403908102626123280997944873485985817777774120921703763322107966982109482682483729319164550539141085672631242371397267520310795713507908963563542352626924610164368957016537001775166428161302962885276501592557527138406446861636122218243690460257762728194544359813913707859952741439450405070637453039698055159045479941773209369533418154649656570090461508101139595632726810049871876189761295867039405311844682485199649625866240000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^15 - 5479196551083011988194814966008375012180198414721385088467482129705126621190030921693869950906474654480039645778419937754719043437349994347330665954580482019019371843672609605792070963929888667089384078080000140460430389021938933065441892969877917161258137483840182917967559942234659618365709649136170073955654977557475592715614806657505358199007695991927047622602694082633629549989297943461276362883222774961042074434759875952444765498049917399694573558179581098627390865299247680069753563514885432816758011438831190095088698987355641621969465748590404448295919825103514701864737146652345534050541844320050464478602679943522931215722843052441600000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^14 - 23936038197926567658277534233457342732922037276174541739105046527801363517476049254934668346232898787565540254383833283278626466656036915354167004019130768959655175330785725851139231645346310579697727415209440783252317418838347596141217309877294738638966362316638816451343992743276214585107545629895957260614396837537825728360862015620505399089110481307210412774306040882263851323402671504961243571321379090889019073415625449010323850465119787021115388292021284811838396138139747049312913141465967429808929575682421939787960514302324385021573022856243112137811574840636463926417668331680141974665596897803635551143823095302977270209375425370521600000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^13 - 57921744810697429155766553614351850847035323039795944946002743893371854431500854267627171311065696929322345689256821748294833769483782627645086103769656245165433149780745822122039843406583299281348857613231989163837760178202462739770815634939521020645115873901111460828169566024441021232432914042946406965877466034343396150691937432453318317796888411440117295835923139046250273079727867412629705563276223505763338974715321298233741726328280757881715046984397004236523500193809214771766882139720272083170455959583142619733726352900252876213630311093816943349887414131622944246276737179923086844276882311844960680994567798991391737041008136814592000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^12 - 2917940226393128303019581758756429450454059148253161335027013566510051411812860722225428712342839026061649555060562670061163817750997161506007443468945995925363486252858900419618802721905471807891237567724475136190106309502972593594622533659775340290375108610634531406426794489076135833841744295347818318685231033546647400756789434253477980508161549198084100018878406611468141562272265219039927741268380837658001965980603405030774181994308818496585050291915227637034682101809423914850754920046694889845099743255416597803792217450091576356458802320489437047017306456183156221304422092266305346663615196115099735005007807322014511324105950625792000000000000000000000000000000000000000000000000000000000000000000000000/21646603560005998712627056171209969944863670367857274129735327009057091709505809715125401464420742767650692128366445694811668635099978444033592033628535429230839118594239380202104898293720104153820241683713908970296642841775233436095577746935710368664246944164643678660320013642773032879772219728010138095003495438289523730296038143665898773213701313708244461461816880241824989830902877943448660017788799311164565991186181329608426321637223248442984186335331523221751*x^11 - 1238109181161642756936079691444491623327289171240168459443946523386810898167811909423262157524489188168485772216443433496620750343770745981421697840247216819003147693581138540738991034076164781699949261691811047670952208943242103950637836760376728028342835995746126644045977513689655720820537966069098816367322234660715980498351320136251945689654439751520690489828408485088403029445544388181391023883805936187805215909334697211139368828525237752867432171810867246144832664053389564666145948394155651944986710595610614283193595802188578240840862115534675427747709342689426680852067737608777965710571350593592884262517769539533576464884480081920000000000000000000000000000000000000000000000000000000000000000000000000000/11000732956724360001498995759139492922799570186943860623308117004602784311388198379817826973722016816347073048841964205560028322755726750246579558073518005018951027482318373545331997493529888996203729380248052099658949640902167811786277215655852810304781233919736951450326564310261705233982603468333020999100137026015987469494707909076112491305323618441894726316661037499943847291114577315523089517236930797477074520111010183899364196241867552487418193055660282293021*x^10 - 47322426791435884443394335601842355352261129078221357958035357219851816901123650498977762568590300733086577994727848113881327571027084064722802197965809997122688584343556323555582777916061661193925235031563684671439765814120335174643927726293940195242219426511027079260397715763744282934316118678539552874902441281055492300733739645212543563105659907945106676096704593009922164859851585508963467005764212852979663291891944177343468126896581168541623399027717025161424974685808562125975917461638356424259178285505375980566170804186792996221509213261449781106772437597776373947901443480657250877672520222393353255506434042589495593943639575756800000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^9  - 33645248209317200141603362330093587305341765889018482967674693557744394649365682775081208716045656255572224782303595874506822683035445529834999945935618235554315479090513598542381618333083340806867639605313506293286104074070259933659217668326154849883645537583905758283166004996802788053367477744038045167692805035716351842610027454549011726398715907226692351257163534290801032303418164464690443828788254695014343059154078604203050974131806254029371343758590527565553709262150434803194604030504139890354946103207962540176316352615457578683569423087001524950607664133756423302295520243349488690821717078279097550378862089346630396443015669350400000000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^8 - 17870427829355344365276068561490646517699844252131630403143557142604259869056675578748868343013773961889424538860442867565741261383736671912128697253380654049907394405277739677281541771928998045729170476161126610989046858983133458929546663426417025465487641621775444194497307387854576893777550558907180865730080059212581906626355317047735718404414026739768245131231778855131841873112028592631055541517475412233559822109228723461976507099774666402722750664335225021332071226266392831566421859222007171104413314663237082448285350707243513519902232321432247977546298423030655003656736160117480964590319016204410357121195541975634112092583441203200000000000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^7 - 5972542586727148344862777035121472983020550316863906851338384900717406519914941345397023772555620166888271113265714894196504317513441870549252782727143250234155764744224685924237109782814906105801378595655252393930016463418185767545099703408303802431026029447015769881489872491708274850213365319510124801590272186394550144001893140941484127531148384191613263271539041035913652622442239037751893812090998486971699975525342861854432054117973242485340593309005635331693104201849281216285415387614400379295450180607234743300087409966877147357659327999948627320150842889474855843158412128817672983679611464911799973803675359413434092247001858048000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^6 - 1292882098649748501709776043072368084357900831671231343734368632899626942311276713668942836577620078603510160154910490266994553994363443873527138955368177651264735625651169456183857974389184753770616639115669990904184565373787731897763783091290198347382515152544827896062223557077833244424991530488975511686565356437230773187688606061147101729944895564668662395266330746226736752894835677426933838297165519882311921934872257803899611255783951206054115401195369984078764156580101879098956229086708495096206810491541676844309557739682019509853595861093801653949040717766727992696201073355462331995320207618135531690452061913179928616715157504000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^5 - 186853209654138624149919706062196429928346702172876140690341372764643597862391075732011693025562020927457374856581212383341608067977682031053138486404383634183484923185828758495015213250567400037798814913329092312454452812112369129325707318588186680410708307655388382208410899244007963018716006927407803644805386657344657414367964330909457253322524153749203867670977518141180781047700887447523472920327777597975284067586750570067127661920645431114460488035471683628292457643065266238068237241411034889404806442457185299691473142206906008524407988397337699468425846084477624287258486708328720511659948012546433730583391885689039291898920960000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/671044710360185960091438741307509068290773781403575498021795137280769842994680101168887445397043025797171455979359816539161727688099331765041353042484598306156012676421420786265251847105323228768427492195131178079195928095032236518962910155007021428591655269103954038469920422925964019272938811568314280945108358586975235639177182453642861969624740724955578305316323287496574684757989216246908460551452778646101545726771621217861215970753920701732509776395277219874281*x^4 - 2611193966001103921734976624233952459631660318963782291236403609213693143565231812401089831619309606884033317580295126723346148417545828007228055352237089277229469936253689103381707318036656239649461316424364994922770314117858929202994108715975960618093171280243601694389088289371002374209397869030895806137320056151855455209016938052827705519868026532125042254080144717713486832197259318376869291361214287776129285585478646501585351240307951914207851400206349860457693966089464632540122329453747622599328995150947994728175418355715578715258695095917837511756563962879755385115388941668619682084539938683206154341308456090646442147840000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/97834190167690036461793080814624445005215597230438183120250056463153498031007450236023829333291008280678153663706052855979257572255333396273706523178976280238520582653655166389452084429993181042196747659298903350225386804932531931617278051466251848460658298455161690985554807249739614998241552933126444225850467792240156821574162772072147830532838711904880930939834274310624680676190292498455818712852132766598854895286721273926405594219845560829932902229957314459*x^3 - 380069275844142920320591437514590181447212039791349928284173684662084375499219499691382903424660040759288477498752309723405443858799286040037698745562741366118373068343078471154717098810533052661112559608877017752751448374823789127784843478145638240355341537543566728354101092933955349402795145464022093654844359666237765913252855876576058303110310742302621508747346205568047049161933982897441961291965256761556873340834558928220209152116575554569057502498319970544820861207405205399020112010744442003787523582917532594670735723536283968721757599793295734463279073581187275569146297214605055919665996603230371969067592450048000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/233829885271451500748790223720956419602378584151583017933240893174107724996970476114961625943874168630130936411669370280472127257128562439856946415213650798014623798464277319949263942863135860846217958597651771037276348186617396149649683798159775354292573114312323143663237262158226035430872332231019778311732264637917769453498126840819762548507139624867365674726359944241321515290883325482268883799560067702357928425466411903294237305107912688199381217999941*x^2 - 31726840289302145292909522791805549279429271394198070246887032065077232693244053804027268520021310746163782750745792390173942011245326174174523512517364318078540731073827428924877371809203555824865174568838253677031572928763365619064149719436060375211250246869271281742883124326878126797591952072661431815811081112708136126740310312074664887798050769542305736003403062007237510075735829615517014678480932403694991516063882164348224952472132197183862036123936021820588450887397763060347577287249219336900650166252933165899341252374095850177605822126106374171239089512464156396886686853236692712271305026825674215653376000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/558868174329889652577540155977802097047025887135444917251812010005061496315647207844573304295359617566320513222233729718455654189251318573555258055620713237877298460235988422413208308010143095098740576812209806995897093890323342430669489645433606089623954919376774666438584370799705628911331844079502528236760280588428197613995556492295064157675184751558597593986505570618767050807681962629616427858479747089161131899135542635843387066192588147197725659*x - 526316942529867506709324841179674289917492609821523517301312843899406175705929243231801420287046357233401293691345714415803773812918292890023384828155313821457703143304698719225863639042486529760127117782725972190386833011673905452615707121842880910757479025351658175857432078343590453331771091964959996266077756752980998494176404617150566328089667748952535398604807650824834117819612335816893845579808550851349122276836636560094859066640040094778130640724435387180272052547361350441851504958195135472209686419945203323748305605830937965829387767610712520608255376003852338259912322415266365440000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000/708013264266889383310994034194461890388001792528626226786169205079111338599585993670465879451811866440350536301602880809410917257775020795320825639458850038751524611255757283753348978543748573033009346264880971236559827299815159224760355844327636985493655135324776746138995413672658085686582569236593648221185385207741039065715812702916212901932998866311244463423502487294044427093565398400755695378886428101283033865740640790693129]]
\end{minted}
\end{document}
